Augmented Neural Ordinary Differential Equations for Power System Identification

Due the complexity of modern power systems, modeling based on first-order principles becomes increasingly difficult. As an alternative, dynamical models for simulation and control design can be obtained by black-box identification techniques. One such technique for the identification of continuous-time systems are neural ordinary differential equations. For training and inference, they require initial values of system states, such as phase angles and frequencies. While frequencies can typically be measured, phase angle measurements are usually not available. To tackle this problem, we propose a novel structure based on augmented neural ordinary differential equations, learning latent phase angle representations on historic observations with temporal convolutional networks. Our approach combines state-of-the art deep learning techniques, avoiding the necessity of phase angle information for the power system identification. Results show, that our approach clearly outperforms simpler augmentation techniques.

==> data/ieee30mlprmsebracketsv.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
0.0006685866342137989,0.00029153800368797027,0.00014319709207082326
0.0005696335668105687,0.0002679347278111558,0.00010344772920870064
0.0005108014177217079,0.0002480820681609944,0.00016679632962830252
0.0005760435484384886,0.0002848253231625968,8.387239885627438e-05
0.00027212434182200457,0.0001179953491802835,5.658260499601734e-05
0.00037076179689329457,0.00020209637490030405,0.00013616952578519097
0.001163676398870925,0.0003436973838408335,0.00014014047389647425
0.00041430169693317757,0.00022892260526724477,6.408655715242734e-05
0.00015527677241782467,9.143264496502394e-05,5.97533306523483e-05
0.00027803842892425184,0.00010703072534195316,7.700743302470681e-05
0.0004855857218561184,0.00022181763339752526,7.47628832715283e-05
0.0003268618488957911,0.00012825922966718222,8.493065344882569e-05
0.0004525434762802108,0.00013783538047348813,3.957366622828798e-05
0.0003296913704587405,0.00018267335296535524,0.00011651659645041772
0.0006053888401519782,0.0002963792540434056,0.00010583540255182983
0.0004824040429815279,0.00016932150876892247,5.9356419043355536e-05
0.000615524676184409,0.00030515740683331044,0.00011851665645632666
0.000549353013682684,0.0002478038393518249,0.00020850898682167786
0.0005014637804222048,0.00021564162227344854,0.0001020448806704261
0.00045159838658794644,0.00015109976095756296,0.00013020878303538928
0.00024112599400440493,6.412729292656247e-05,2.822114610686906e-05
0.00040404227852311664,0.00021605769920048464,0.00013081774929976064
0.000709127258826931,0.000318533055835108,0.00014403427403501023
0.0005722560777314519,0.0003217151840148407,0.00013596860503446235
0.00042163864638519684,0.00013722864528220016,0.00010122783258401284
0.0003925735859327626,0.0001928028849147669,0.00011890825354868137
0.0003324054433732769,0.0001664390920883466,5.621514600798076e-05
0.0003048352357630947,0.00010668487482831066,4.2805710458778445e-05
0.00029215368122204657,0.00016492104198326222,5.416086438371105e-05
0.00032137794214420333,0.00014664510027417868,4.749802946571875e-05
0.00029156694815161976,0.00016339351435032656,0.00011441645455024542
0.000517138724155026,0.00032160349010933116,0.0001004381580705861
0.0006128642917950461,0.00019723781424887173,0.00010745831247570627
0.0004920596559686453,0.00019855473674002655,0.00010057342924183798
0.0005931161113399796,0.000294245376641356,0.0001841007378865556
0.0008208694917371527,0.00017363767253656466,5.644004224558912e-05
0.00028681245468074694,0.00021559795545382412,0.0001524422161850525
0.0005241536024407558,0.000136505558821301,7.948328576370793e-05
0.0005199885956709082,0.00020674929123379893,5.809342247149958e-05
0.0003378651516209102,0.00023667237896625557,0.0001239239168249998
0.00040686512800989404,0.0002407542599010374,8.852900264782257e-05
0.000702133654948606,0.0001887977564569862,0.0001282628282270609
0.0007832424649349236,0.0002743152045024614,8.178697574612339e-05
0.0001578337577801202,7.046459151934645e-05,6.448669984628907e-05
0.00035166580441882374,0.00020145046989289374,0.00013110861855510618
0.0008918016216252074,0.00035118436641414625,8.755348638827877e-05
0.0006633014572127064,0.00019142449364614514,7.166252853677937e-05
0.000403555539618708,0.0001818497177378124,7.628994763832863e-05
0.00026225752558941043,0.00012433775990351002,4.9287336654467566e-05
0.0004164329515755987,0.0002109292895211495,6.612414238887252e-05
0.0005759674242125074,0.00018689150587053436,9.014731765054461e-05
0.0005098336543256001,0.00031661382472564,0.0003090773616439924
0.0004086375464532,0.00016771798081692492,9.123852649201335e-05
0.0003136511711056514,0.00011158476363120652,6.0441192002614253e-05
0.0007127035350419106,0.000426697623139421,0.00013835622770506229
0.0008560213210026612,0.00044961493277812024,0.00018958720967971528
0.0005694081628574414,0.0004335533927230473,0.0001276130812889567
0.00035469753994051326,9.548364824640093e-05,4.193620658418659e-05
0.0005801322757897457,0.00034933300250884644,0.00017540678322257796
0.0005162136692855833,0.00028435189801530645,0.0002032456217655589
0.0004884350343857325,0.00023796189022494305,0.00017072885147974992
0.0005105994103379148,0.0002511561375283333,0.00015888734097392658
0.0003822841576040339,0.00027356304922508803,0.0001276057076913238
0.0005035864954429267,0.00033919274304776545,0.00026476315812867774
0.0005872821793327188,0.00016404390767459762,4.571898438093444e-05
0.00033019091070998074,0.00018348952226331767,5.13043335008e-05
0.000625959627067598,0.0001947375846408998,5.4168442038278865e-05
0.00042883745227559426,0.00015089653940437582,8.683275979334678e-05
0.0007821745049506041,0.0005151758790323301,0.0001811677841202729
0.0005044885338478163,0.00018781568505807283,5.441517912350961e-05
0.0005356503423320648,0.0003234665626295553,0.00015102000810858504
0.0004578769825335501,0.00023865704945390088,6.767855659868531e-05
0.00026775585420238965,9.070396732265372e-05,5.0535024237642726e-05
0.0005426334366867223,0.0002928839005062672,0.00010122304035284778
0.0002789777386837805,0.00012129050349360887,4.193302165837372e-05
0.0003154527946692759,0.00010191164661720032,6.01978268769224e-05
0.00036545807224404276,0.0001363647163274522,2.8861383234071156e-05
0.0004469233661471897,0.00030604553905393215,0.00028112751620156825
0.0003409332635941976,0.00015373426516006582,7.734790707738983e-05
0.0005013084326642142,0.00016742921167516643,5.960777844741413e-05
0.0005132187720501469,0.0001708347653060261,9.626293393998503e-05
0.00033208401893578,0.00012791744803169555,6.214440020601752e-05
0.00037109197958173234,0.000298779731125155,0.00013293992965624133
0.0004838565017855041,0.00015421258759786092,6.72891667354696e-05
0.0005687010605304056,0.0001665169019617838,7.748263289891184e-05
0.0004306712846088218,0.0002666433174285928,0.00011384655687644465
0.0007813706082643383,0.0002938896469392644,8.105844575528106e-05
0.00037708891065146735,0.0003270754452772142,0.00010021729340177643
0.0007427230472059625,0.00032443126510219955,0.00019546155564027532
0.0003588826731424549,0.00011040306379926139,7.225545094231083e-05
0.0002486261740878644,0.00011566814722498885,8.581619653416617e-05
0.0003118749979282691,0.00026299958046161224,9.725455091833324e-05
0.0005216300320791037,0.00020918603946258455,0.00012800744335081116
0.00015826252572918723,0.00010707639364213542,3.928891692342557e-05
0.0002878075599181355,0.0002533745632381068,0.00010234814984045114
0.00043685066247172604,0.0003034203126691867,0.00014928216475819438
0.0003765040908015894,0.0001799803554606345,6.910791563524819e-05
0.00029576434821180743,0.00015906368769467728,0.00013088620205551385
0.000430273867409962,0.00024449608704714843,0.0001253951984921968
0.000658594416580611,0.00019747398513818515,8.835231549149341e-05


==> data/ieee30mlprmsebracketsw.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
0.109531786658316,0.028572509002715282,0.009311994347178247
0.058714758151977985,0.025276476290503887,0.010054911476745592
0.09980735748642643,0.03921393037130418,0.014985298430307617
0.078180905711723,0.03096969029606554,0.01092367993446705
0.035277195225321176,0.012423068934823549,0.004989734776934792
0.06202001484209829,0.029396184585567166,0.02427644413117362
0.15990652822210366,0.04372383392618711,0.014547072839834533
0.0657119965746867,0.022037090629000753,0.007546653247636082
0.03448022774480871,0.01109811493174945,0.005060291150632154
0.07519465219578078,0.02324289294954074,0.009927800480394688
0.06448384833564294,0.02821041902540531,0.00946053126305553
0.06249309000954143,0.012900961754641182,0.0049578452765041865
0.08562183712889908,0.019599027960457486,0.008897491119847528
0.06618875444821748,0.021087785059859507,0.011001590627313066
0.08326889064776824,0.033394750916891806,0.014085956875336628
0.06054578979496378,0.01684664429103858,0.009820377013180398
0.05928892063032416,0.025493923829152408,0.012785351366394653
0.1307172133220051,0.029011564077723043,0.012252847815832286
0.06965254558242259,0.02333313873072103,0.015774296307460956
0.0645229300009566,0.016801218255263286,0.005825909467479841
0.0428471586198279,0.010913193001956286,0.005440409289662758
0.06553954461091095,0.035334686099314616,0.02760249149334282
0.10928705286160284,0.028415815481145284,0.01526589943809888
0.06886170376403707,0.0333363312038252,0.014204494628193266
0.055892453083462204,0.023008497123290925,0.016724174082659055
0.05726997596744012,0.022009067937911322,0.0186516266848382
0.05410003123420089,0.015386614266235376,0.006852949944401012
0.037750035531004485,0.016128055936375025,0.010559840406437553
0.033470652232663774,0.01323731036225607,0.007064491023517203
0.040693685862179606,0.014096674235049103,0.0062780076537273105
0.052591150214854665,0.014048568208940806,0.008248741015859637
0.052084524585605946,0.02611181967456102,0.009123414073778006
0.06806003412987051,0.018868213997616047,0.006008998587276308
0.0916446219432509,0.019932086725681936,0.010806144109498208
0.08307828000152227,0.03678268779105526,0.025575229958381043
0.07706226765089817,0.022361476024679444,0.007766694000598454
0.050039543758448546,0.02560963773862537,0.019686382952268336
0.07309947805029327,0.020530395437121558,0.01537000777756513
0.057103309163412684,0.01932082130492153,0.010160079320314708
0.06414410812366116,0.023011726148606068,0.009807124961137193
0.059909701422584664,0.03199779608002325,0.028227965378614522
0.07759248369954032,0.023558980534335385,0.010238296230321589
0.12242898970615095,0.036634354096854366,0.017650391378030837
0.03379134759426164,0.016462243895063712,0.01601355438742404
0.07425240300937347,0.021795772397715168,0.016418722397307694
0.10897145421347622,0.030464008111573286,0.01047064269868617
0.0563665206347467,0.029755772078181027,0.011294894238335743
0.05305609210725461,0.01895952061163141,0.012079923229028048
0.05000542185560461,0.01674477251676355,0.009201247138386602
0.0557336097191634,0.016484376652279798,0.007136984748781805
0.06341201368173892,0.029017469884998637,0.01861377588218088
0.07682242800901112,0.03560594340261112,0.019727095707345856
0.07524799071648271,0.022661715576986277,0.012854193244715156
0.034076455882189265,0.011989247510293033,0.007091059305803857
0.11484767790683839,0.05320687463144571,0.013472773048058688
0.11760490296560762,0.03692723818836246,0.017132961507306733
0.0882529801300793,0.04212931423550323,0.012176027172172406
0.07734572004362172,0.018979821072067707,0.007317316640433945
0.06938268790068872,0.038831960674695055,0.019524988691275388
0.08279101540386384,0.04246313640749109,0.02033103597054034
0.06879756536164704,0.03823489748032263,0.03178636004603867
0.06249149775669268,0.024808664345307537,0.016357667648042376
0.06367885756931035,0.026609980279337322,0.016873993499602183
0.0828598539497076,0.052146633079816894,0.027503090229594955
0.07490317453268683,0.01604086849573002,0.006259352036342177
0.04824537345461152,0.01516013961843452,0.00929278727409691
0.16401231755356818,0.0415662144260245,0.010955700476236471
0.06120109635930714,0.018673357290501888,0.011764295077809914
0.10519126737343894,0.041109180611678765,0.015733314224002194
0.06546638703024195,0.018920249047837814,0.008512155565677991
0.08975996543341795,0.024980719459214668,0.010399134210581569
0.07225340593746207,0.02375712801625768,0.010798370284829573
0.04116116544066445,0.01424152140088144,0.010645794162286306
0.09501143114447258,0.028009870393007383,0.013454606378302597
0.047004092868772135,0.017260558179810995,0.013380183358232005
0.051429688764018204,0.016787844687046426,0.008266382026268575
0.06585562176209932,0.014376245272573423,0.006596523002075717
0.07724546370225038,0.03300402012239522,0.02951522392257065
0.0802856826803543,0.02379691159900034,0.01002008821531815
0.045957459228506733,0.02098336313898545,0.008924996839617621
0.057112291711543965,0.01958731863437776,0.010460338047040439
0.04858323727635578,0.013720011982802397,0.009874961780385026
0.06819077587663744,0.03967687002461859,0.01495787611220151
0.05023720764529358,0.016605171258095124,0.006064525389001602
0.05164281110455835,0.014414216046639361,0.005928382491597516
0.04978557457775316,0.02362608484454113,0.01011952300946559
0.09593155847111066,0.02695495222660227,0.010263577779339325
0.04603965363113104,0.02585882653126346,0.009414931389208467
0.11633785653864681,0.03925593004946365,0.014925105151504874
0.07500923780239781,0.016806468725977235,0.011743093312895908
0.047464797064598135,0.014904415262085078,0.012579158396112589
0.054306913166858845,0.022400228372660584,0.011987043316676911
0.05181914027234344,0.02257337929812013,0.012185219207652722
0.031554433833289486,0.014875547509165681,0.006610076053653576
0.03413002805555397,0.018895599109766327,0.010185229474273878
0.058673054417529236,0.03351020194732997,0.016433005720557135
0.053890488202924046,0.01841244375074471,0.015891261641616135
0.04475923541996459,0.016317913550390667,0.009031091643886983
0.05348961953816837,0.022024844916410265,0.01385474118305787
0.08551358058704236,0.021473843113113168,0.013487589996362119


==> data/ieee30restcnmeasstep1.csv <==
omega1,v1,theta21,omega2,v2,theta131,omega13,v13,theta221,omega22,v22,theta231,omega23,v23,theta271,omega27,v27,time
314.03132701409174,0.98798883978763,-0.0033484639274289144,313.8148983145698,0.9819218736334191,0.046098856112074926,314.28636250045446,0.9874707078914496,-9.731151348903871e-05,313.17948104295573,0.9771017977642299,-0.013257797861424784,313.9231943860628,0.986454425169906,0.015473186545095791,313.8173550867669,0.9882748591185884,20.0
314.02111430677803,0.9880354909063452,-0.0046777293004053476,313.9845964344175,0.9819508227147039,0.04856961186106351,314.2740271625736,0.9873695551984386,-0.011679675525607718,313.17072348047,0.9770977051150868,-0.011220923150084675,313.92582954174725,0.9864502815912611,0.015147422560197413,313.8191201019998,0.9881616928772747,20.01
314.0088427778046,0.9881144909875776,-0.004502743783487242,314.10686851299556,0.9818241459002398,0.05092985242563884,314.3042646824829,0.9873938510549509,-0.020272863344379506,313.1232535436478,0.9771870607575234,-0.01112224778720913,313.8974825855801,0.986285524490762,0.012212483792210856,313.8324734020228,0.9883735942046672,20.02
314.03876608200267,0.988097202776808,-0.0026398697021143185,314.22330370053305,0.9819078835284486,0.0570222144378796,314.27510032638975,0.9874694564756628,-0.03268928013335547,313.17628859164165,0.9770392146391821,-0.013302101454465257,313.8778414041088,0.9867224213667088,0.0069188686963824846,313.82150810024916,0.9882791835911242,20.03
314.04998848259913,0.9879428122833537,-0.0002759207095541427,314.2833486498557,0.98197880023506,0.06049755192876455,314.28889387970827,0.9875152535187736,-0.038993856430207446,313.182721601973,0.9764983089692206,-0.011308204783266274,313.9071492716726,0.9863905078400653,0.004736097220211056,313.84625072825577,0.9884259415891931,20.04
314.0227486723513,0.9879278711823729,0.0020195429444202196,314.3055983742901,0.982073315755263,0.060937123893756065,314.27010664141653,0.9874255367129025,-0.04721853842118104,313.1766176543639,0.9766724744416504,-0.011248847126957524,313.8930756112186,0.9868652576330847,0.00510575465341,313.8537209971585,0.988289584061174,20.05
314.05290254342236,0.9879921403422043,0.004321194845648631,314.2800873343531,0.9822044373161527,0.0658535174703275,314.2330351060806,0.9874239124308332,-0.05565650713871224,313.20525229432155,0.9764562310494537,-0.014457962494354971,313.9067505083979,0.986786455802993,0.0044042417594995845,313.85207399226573,0.9882970598345118,20.060000000000002
314.0802248123012,0.9879222810780356,0.006823541283731438,314.18838745376576,0.9824525608190897,0.06708842578081092,314.24181949350367,0.9874718279722116,-0.06230819321336234,313.25125279718407,0.9763016288624179,-0.020524014912134732,313.8947952100625,0.9869673482723755,0.0033286720331918776,313.8642962630063,0.9885139783590504,20.07
314.04152206249114,0.98779995912719,0.00806378555790645,314.1074148175302,0.982551110903287,0.06659124506740202,314.2192243909609,0.9875402480773239,-0.07300275451880217,313.2478431448683,0.9761390346804704,-0.01540421295048475,313.90542426806286,0.987063689030508,0.0030482385355741354,313.85651424431046,0.9885183518133919,20.080000000000002
314.043935932205,0.9876786145569822,0.007781878469347124,313.9920336239216,0.9828268072888319,0.06906166219651777,314.23747239839884,0.9874868338663384,-0.08198205722044048,313.25224745033927,0.9756460106615363,-0.02199736695975983,313.89790410484306,0.9870418944814413,0.00172806196860981,313.8463361688784,0.988643807693206,20.09
314.0574762400086,0.9877513344119628,0.005984519100559265,313.862500792973,0.9828697336892132,0.06897530245239383,314.23326060997596,0.987511172039757,-0.08947692223618732,313.31361659238434,0.9754473772646454,-0.026773691804761822,313.8835850260406,0.9871700557844524,-0.0042073246813460665,313.8495485089999,0.9885160012386321,20.1
314.07204824391334,0.9876860618555018,0.0039102628567708655,313.80969680214264,0.9831015251205266,0.0644876116433189,314.192347060577,0.9876212673839181,-0.09845728079349264,313.3081288456382,0.9753437273006555,-0.022850006267613618,313.90433695685897,0.9872312657229666,-0.005181827161911802,313.851291570022,0.9887254002511502,20.11
314.04564280320307,0.9876572130554706,0.0008761284992381897,313.7176641485652,0.9831265040844164,0.07539493473346988,314.1738736632937,0.9876086401507727,-0.10353973964673152,313.36874225185977,0.974687447874907,-0.025116182048509433,313.8688612632086,0.9873207079988054,-0.008691527571654383,313.8330958684697,0.9886514661479822,20.12
314.08585396425514,0.9876496806706949,-0.0023209850073931705,313.72433139035974,0.9831019376615172,0.08033695999953,314.1934490654518,0.9875962725353745,-0.10924436810630642,313.3917953048885,0.9742534812200676,-0.0217705392514095,313.83732956625465,0.9874547549546707,-0.008493300796236532,313.84098114944163,0.9887967951651129,20.13
314.06148530461303,0.9877823361279331,-0.006427971532569274,313.7343100813056,0.9829512215000956,0.07658846136018163,314.19904108630493,0.9876505369305859,-0.11845659345536001,313.4006451617766,0.9739642806344768,-0.023963784015569266,313.8881217585104,0.987769645511151,-0.01347499842759494,313.8057828414648,0.9886435221729722,20.14
314.0357625556423,0.9879422843268388,-0.009566394646150838,313.78709723514106,0.9829122885544334,0.07803491201073903,314.20011298199427,0.9876417915971568,-0.12194878727393177,313.4715225500681,0.9737115651203779,-0.030799693456328433,313.8527719836606,0.9875072060829119,-0.016791851915294153,313.8326998919926,0.9887507983981583,20.150000000000002
314.0462955975508,0.9879481434530596,-0.011377649099976567,313.87814847668045,0.9827370484241804,0.07796868930654138,314.13927185507004,0.9876505340208225,-0.12914100102274162,313.49207977093016,0.9732201255452537,-0.036173611628622725,313.8570692797559,0.9875196433749988,-0.021117749543207,313.8036453536747,0.9888146327289713,20.16
314.03625303907046,0.988170301331167,-0.013063808239925848,313.9749140173309,0.9825749247802485,0.08407362195603237,314.14894812392225,0.9876533768990534,-0.1359873821132917,313.53493136824443,0.9727983136720523,-0.03644923531163648,313.83598020699,0.9879491414748917,-0.020885697481881953,313.7807703316365,0.9886673301360107,20.17
314.00474611743044,0.9881844157903896,-0.01278040123653413,314.07216578801405,0.9825061535764361,0.07897680904228166,314.1532239866902,0.9877313225418863,-0.13913943069782686,313.56516055612184,0.9723638868003649,-0.03503954670777784,313.874394825155,0.9878714463685129,-0.027605509699477802,313.76496118193853,0.9888316465706346,20.18
313.9862786986721,0.9884408019676408,-0.012224897378557642,314.14817376013275,0.9823812110737451,0.08036946083501079,314.1155307949762,0.9876342673813567,-0.1444462322620945,313.58583101482606,0.9720960676876917,-0.0359421375184404,313.8272030574635,0.9880208009423043,-0.027488502601567905,313.7594941701983,0.9890356845360311,20.19
313.9791694652852,0.988378079599935,-0.010056365482035031,314.18630239232596,0.9823085172547499,0.08084393566807867,314.09439634093656,0.9876880484216026,-0.14627359900316142,313.63464242514965,0.9714525448377885,-0.03878121429688631,313.85534405313393,0.988220562424765,-0.02873269634553268,313.746159027599,0.9888596624157139,20.2
313.98411503783217,0.9884948629263353,-0.008061044087251985,314.2168703395935,0.98218425493781,0.08550977722799259,314.1272322432647,0.9877473866972036,-0.15019423953138364,313.68042605690266,0.9710128175687588,-0.04205428679145004,313.8252774850045,0.9883434584480015,-0.03094484619539207,313.76554650702644,0.9890130251388429,20.21
313.95257867207727,0.988540608464846,-0.0056138438709042015,314.17438263755855,0.9822821589474375,0.08086039626367117,314.06399740351634,0.9877164792289502,-0.15508830800269216,313.70266364477493,0.9705256736764308,-0.048026174491987324,313.82009634571295,0.9883510665687788,-0.03572422939885841,313.7581890052816,0.9891344512648161,20.22
314.00096112272945,0.9886231234333879,-0.004039431006516348,314.1373800688538,0.9823554695348684,0.08375917587233238,314.05534605263824,0.9877513957024662,-0.157554582767875,313.75479306808353,0.9700386116775984,-0.04747130106094055,313.8130271841854,0.9883052010841582,-0.03662873140555746,313.7322728084806,0.9891243700273604,20.23
313.9146555680568,0.9885949379414175,-0.0027679690568422144,314.0526029955407,0.982418976372201,0.08539030946792621,314.0528724505433,0.9877690815594036,-0.1575367219489029,313.7865472201975,0.969945363055672,-0.045261358849179346,313.81722288839245,0.9887456763079973,-0.03433519389667111,313.7493897059436,0.9891616381445776,20.240000000000002
313.974680153757,0.9885594484383485,-0.0023359228188678657,313.9596858011981,0.9825652459355213,0.0867671078455245,314.0240179666117,0.9878066944202881,-0.16113384475165968,313.81746879399896,0.9693151162120893,-0.052217950090408395,313.81221162972463,0.9885072435198052,-0.03511828695397698,313.7475711740934,0.9891740812709003,20.25
313.95689069566015,0.9885233604534855,-0.0031841768844549255,313.87250956671033,0.982583304224301,0.0869605982434114,314.0071899515871,0.9877500910274402,-0.1634337645765005,313.87748115201157,0.9691636722780939,-0.05196980206872015,313.7906520739498,0.9881714632650007,-0.037068462881171556,313.7783252524391,0.9891609711641602,20.26
313.9503075373849,0.9884961565594224,-0.0041132573084656406,313.7879057752207,0.9826098823741692,0.08482403028351773,314.0029936739567,0.9878008916441494,-0.15849800311545026,313.9176198811036,0.9686921746734364,-0.049906588771901,313.78345769272113,0.9888553036738281,-0.04660627941778568,313.78210344297213,0.9891018670040116,20.27
313.95597422633585,0.9885596974566982,-0.005563275025977014,313.75726861199746,0.9825843190461732,0.0918043636955303,313.9802251774814,0.9878615125946053,-0.16303182073136557,313.932037205536,0.9682830602347969,-0.05460344370796687,313.81461978633655,0.988815275335013,-0.04093280293108595,313.7718184892763,0.9892078761411756,20.28
313.932230928343,0.9886172243570898,-0.007652551290927578,313.74287805587824,0.9826173614899223,0.09127068543129409,313.90973842312343,0.9878382941369994,-0.16121901415121928,313.96763788616045,0.967647084608418,-0.05414015845071447,313.7917589140245,0.9885604207871217,-0.043321205857078465,313.80116545768186,0.9892821687083743,20.29
313.89803160774943,0.9886953449382234,-0.01009469973113516,313.7514569601848,0.9825134465728936,0.09142226036038809,313.9316873241108,0.9878596815276393,-0.16129397990357675,313.98392870590214,0.9675483569354503,-0.051913774864071005,313.771556379732,0.9886190921100148,-0.04938181475952309,313.81471322035543,0.9892042371379639,20.3
313.93364966629605,0.9887565681753574,-0.011263979284802625,313.7621835051637,0.9824800968647251,0.09027677772174435,313.9413861096806,0.9878097005598424,-0.15923417407924456,314.0342447638177,0.9672268014017428,-0.05637036655873458,313.7974832845526,0.9891072120225476,-0.04765227458760951,313.8352270282814,0.9892895068727334,20.310000000000002
313.91789625269234,0.9887808714430462,-0.01362163594056014,313.81899675661094,0.9823572119774645,0.08916065325926885,313.91796109827624,0.9878938015713686,-0.15970878563793225,314.089276884726,0.9670340981935595,-0.06150457035137395,313.76307942646804,0.9885739832505774,-0.05000998471518145,313.84675128426153,0.9890956814068333,20.32
313.9203270069724,0.9889142848119521,-0.013274273096029035,313.8979707722653,0.982269344579118,0.09039539142577675,313.87496122780874,0.9878949950855659,-0.15712216994492076,314.1186899570881,0.9666310635511796,-0.06222179991162902,313.7694523603577,0.9887362753282642,-0.04765443505064951,313.88410402351354,0.989103498075141,20.330000000000002
313.8925127295774,0.9889904065784437,-0.013284291326005738,313.9661679661646,0.9821975286821086,0.0896006255630263,313.86911309422754,0.9878826338991722,-0.15450001894143567,314.1609803607016,0.9663377725591119,-0.06140071328171005,313.7259474300787,0.9888091257546422,-0.04953481526977063,313.8497859502466,0.9892002326798911,20.34
313.87667057756835,0.9890543321733086,-0.011993945648623156,313.99792812051516,0.9821458372132255,0.08182209004718904,313.8591290534533,0.9879297170178011,-0.1517539424244961,314.15403814767467,0.9663072393072067,-0.06455260091529838,313.7445492610839,0.9888546563781353,-0.04683440077287324,313.8977993184836,0.9890102952195458,20.35
313.8380768916213,0.9891288383837465,-0.010337549711248865,314.02689371104856,0.9821565399830364,0.09223221240699282,313.7927512905014,0.9879128813229715,-0.15054198870077004,314.19577742401106,0.9659416389629576,-0.06561257627864163,313.7725539744464,0.9884615888267829,-0.05013238070926658,313.875827337706,0.9890982635988446,20.36
313.8297711218929,0.9890229324952979,-0.008334072529564685,314.0603695994187,0.9821364968424504,0.09454584353074472,313.8305953214136,0.9878559556934797,-0.14681698314399172,314.19714310217194,0.9658939630584862,-0.06472155468280116,313.75297800217476,0.9887913470975037,-0.05450987119388054,313.8980057138934,0.989191200618913,20.37
313.85346089985967,0.9891168029812615,-0.006441486146046876,314.04359202844233,0.9821537448833456,0.085304043136181,313.84725147946455,0.9879633536082622,-0.1405978069378535,314.20915800104797,0.9657190889034748,-0.06826078092405982,313.752104179222,0.9884356997119611,-0.049976437457080344,313.93264770216905,0.9889628923298289,20.38
313.82846991044806,0.9891168000177749,-0.004799460516970644,314.0270467143121,0.9821540023387161,0.08601391049130315,313.81994961717,0.9879150688359626,-0.1415406771757535,314.2596915615809,0.9656236601204337,-0.06783686006898772,313.75361719007407,0.9886825405619332,-0.043435911485563805,313.93206454667376,0.9891056187803569,20.39
313.83923219953255,0.989133690238009,-0.0029847948188526426,313.9731565681601,0.9822395016659166,0.09041037744024807,313.86177383908415,0.987922915485012,-0.13608925887605278,314.2626794797525,0.9655208915966821,-0.06953861090641089,313.7595456584962,0.9885231342763879,-0.04531071275642616,313.955037484492,0.9889218515557597,20.400000000000002
313.8289476433964,0.988987173984593,-0.002038116852799271,313.9076454604686,0.9823801224848266,0.0917430851750919,313.78816583101224,0.9879386451551542,-0.12892501642968193,314.2940602929028,0.9653632295445512,-0.06645893879225499,313.7522375536259,0.9882962050485594,-0.046168894778867695,313.9863650068233,0.9889935517206553,20.41
313.8292286426414,0.9889836184846961,-0.002019289735798493,313.8647577570079,0.9824621184980039,0.08752406171183283,313.7707530764904,0.987945300649274,-0.12428070218730389,314.3416185654214,0.9655235336023865,-0.0704901801435493,313.78591537880845,0.9882554050732331,-0.04109631638690948,314.0056035463019,0.9890243901135354,20.42
313.8477733637104,0.989023636152367,-0.0018348483654182937,313.79595474357035,0.9825434642056872,0.08504525081325807,313.7568866452573,0.9878947009242075,-0.12161551841083576,314.2987094726155,0.9654490070489227,-0.0693583025732771,313.7725258574202,0.9884189538522671,-0.042751248241537365,314.0268414557564,0.9889981288749187,20.43
313.8269761061736,0.9888236665529372,-0.0032103824582273284,313.7682163019264,0.9825883392932984,0.08522900630682011,313.75121968815955,0.9879205498866322,-0.11759165690024279,314.33993660550334,0.9654511420673331,-0.07017066766764242,313.7753927774228,0.9880409278775304,-0.03877794336220303,314.0446495750887,0.9890821880922022,20.44
313.83031580452484,0.9888859414288415,-0.0034587652052362017,313.7491215362741,0.9827135360704081,0.08621839018831483,313.7791663128079,0.9878989395451968,-0.1100999306151027,314.36852958479324,0.9658883126966697,-0.07578718593319039,313.80676050029626,0.9880137254975928,-0.04048942736003777,314.0464239273183,0.9890221479886325,20.45
313.83335358575584,0.9888492030299333,-0.004604968279917101,313.7434294869785,0.9826881046769104,0.08591411270926948,313.74586038350304,0.9879574458053906,-0.10289207423149513,314.2913701071233,0.9657256166542613,-0.07482439468571092,313.79313755320374,0.9880866400386182,-0.04087927200293615,314.07431560274813,0.9889149648518732,20.46
313.8329056989992,0.9889091000213813,-0.00560366048917227,313.7541680546648,0.9826702783751984,0.07921405646728474,313.7395348477154,0.987945713639081,-0.09809250484238369,314.3658038460638,0.9658344829156036,-0.07110086236427884,313.7969073682637,0.9876926104058358,-0.03596719198245678,314.08976447093295,0.9887081740170192,20.47
313.8224051369217,0.9888412123305751,-0.00555304147619527,313.815412766737,0.9826286814781572,0.08118967489864887,313.72802840310845,0.9879116108180057,-0.09811932268905196,314.34130824057416,0.9658345135894923,-0.07542007405771603,313.7927912983662,0.9878733869443608,-0.030656473425252222,314.0663695086123,0.9887682126948273,20.48
313.8439018722002,0.9888954683824948,-0.006001193946848281,313.86328174848603,0.9826218235324494,0.08023189776272435,313.7327087955992,0.987919326527699,-0.08922206174728739,314.3610598836193,0.9659723406318749,-0.07995964084494842,313.816891785265,0.9870982278013198,-0.0269013802175269,314.07384930822536,0.9889173048484028,20.490000000000002
313.8161988613108,0.9889081491411514,-0.005878169804429843,313.901216356758,0.9826747732306649,0.0781098554277212,313.71071918421256,0.9879897788611384,-0.08606093191674231,314.32384427716477,0.9661725149576131,-0.07129434488566001,313.8063999027144,0.987021642188063,-0.029228918657229902,314.0880395673346,0.9888858001189976,20.5
313.85251075347486,0.9890229734142074,-0.004088718678005348,313.93155646542675,0.9826242711998004,0.08166877364446326,313.72133473582323,0.9879475571708447,-0.08203647149642226,314.3174163943002,0.9662804957274488,-0.07093956366476979,313.850240349357,0.9869237593098866,-0.026975754341599968,314.08249589665604,0.9889153409769493,20.51
313.82810181828745,0.9888995320918283,-0.003565773632602351,313.97096892986616,0.9826214854929687,0.07573469223564581,313.6995003192566,0.9880149935737691,-0.07611945412033436,314.359972634446,0.9664615376491177,-0.07807252047241213,313.8200590502049,0.9870075255714911,-0.020632889587284937,314.0961271369876,0.9889175965316055,20.52
313.81463542767744,0.9889065290258878,-0.0017188296235616418,313.99210045143764,0.9826547130836247,0.07453377268638989,313.6742954552778,0.9879862689786137,-0.07062790110527442,314.35676012568825,0.9665038444655454,-0.0773361276349008,313.86542201742014,0.9868015487888853,-0.01567979694024873,314.112969723044,0.9887133481054182,20.53
313.86181110164745,0.9888125398294946,0.0002797688068256715,314.01633107304394,0.9826194182157206,0.07706151499063046,313.68520605952625,0.9880820467136591,-0.06203695115706157,314.33601168047613,0.9669633798323267,-0.07682136121691999,313.8607617449464,0.986694112986496,-0.014495106664426823,314.09784823088467,0.9886615623329373,20.54
313.8494486717599,0.9887789672890012,0.001534757360983944,313.99685726682105,0.982739904391253,0.07334247127598542,313.6782929818713,0.9880472768096477,-0.05926360324410832,314.3034348479928,0.9670353407754319,-0.07449768807270485,313.8983684074629,0.986567331923087,-0.015156373270826938,314.1107229420269,0.9888057598013709,20.55
313.8580549466921,0.988752355066412,0.0024264018003193,313.96421549931256,0.9828153248703404,0.06824247900520194,313.6584226574182,0.9880170565567479,-0.05356713680115782,314.3213139854051,0.9673237395716134,-0.07714886316166567,313.87643130244726,0.9861044999036082,-0.009594217952847428,314.08432776891783,0.9887070852871586,20.560000000000002
313.85195933734894,0.9887016888224445,0.003968090139649775,313.9158991010978,0.9829018746460723,0.07332237426993571,313.7345643990606,0.9880493219801556,-0.048817429974102336,314.32390493962123,0.9677225001259041,-0.07552437096993289,313.86884533314225,0.9863194644701039,-0.008597696405725413,314.0810608144685,0.98869374641469,20.57
313.85839880919326,0.9885891830786299,0.004457322370012257,313.8800572245967,0.9830024330228453,0.06372633411833853,313.6790950245297,0.9880938145049105,-0.04559382942265411,314.3139082267583,0.9679532048097845,-0.07538631463546581,313.90694183536,0.9857930160255648,-0.007687021384738712,314.07967635610817,0.9890006369273331,20.580000000000002
313.886038164182,0.9885114319217317,0.004750659717745968,313.8533486501446,0.9831982992095524,0.06315056356902113,313.7093714397237,0.9880685824516625,-0.03996340255098857,314.2770685842665,0.9682615688350538,-0.06953192590212987,313.935846426932,0.9853404164415674,-0.005654071031378568,314.08845343003634,0.9887345567673076,20.59
313.90687940374744,0.9885117330789217,0.003889250866272171,313.83347389183683,0.9831032894056578,0.06417864686455578,313.6707349680722,0.9881280244367385,-0.03785914653398592,314.27906961588695,0.9685396724902775,-0.06968872977226204,313.8968767445613,0.9856879239797788,-0.004270582597745716,314.09051298037815,0.9887182838616891,20.6
313.8980268105684,0.988356499452192,0.0035843939089687834,313.8376390312782,0.9831661198536923,0.06775648108798804,313.69653632412343,0.9880453182635848,-0.03415803747531823,314.2482971992935,0.9688576070582261,-0.0763868238881722,313.93248379676044,0.9853668186544279,-0.0015458806707142995,314.0767728342469,0.9887560524671769,20.61
313.89819523128347,0.9883960649334996,0.0020890721995608283,313.8303725798321,0.9832288671314768,0.06170496363834132,313.69406224410494,0.9880577834543619,-0.030427346712500962,314.23710537194466,0.9691380870717022,-0.07456832799175918,313.9263795947379,0.9849516561465916,-0.0005020165365110726,314.07832231078686,0.988775098386883,20.62
313.9143575195786,0.9883272406438327,0.0017579806479160773,313.8384417942127,0.9832997723763175,0.06158246331212302,313.7090780380947,0.9880984343835567,-0.02803743071933707,314.1986002075901,0.9692563994439108,-0.06704673112450897,313.95917748927616,0.984915969698723,0.003380459386742994,314.0663717427761,0.9887771168052111,20.63
313.88881056651655,0.9883114452893784,0.0008719773677586993,313.8543012024804,0.9831779410357836,0.05868586221357974,313.71405752384976,0.988108463276566,-0.02386293010327758,314.2130161559009,0.9695013061383017,-0.07057668753333288,313.95579097493703,0.9844091008185202,0.003007457036873735,314.048504954044,0.9888156347173432,20.64
313.9263355139567,0.9883001687317743,0.0009314378586826456,313.9161010409439,0.9832075728993038,0.055754942074327095,313.7182188478876,0.9880641502527602,-0.02010842491516413,314.15625528693994,0.9697838528773792,-0.07281324473847883,314.00825738087104,0.9846662334710626,0.0037525740094607497,314.0438958353757,0.9887834570285211,20.650000000000002
313.91918829029584,0.9882891314400849,0.0009012432841172852,313.9536898272295,0.9831386904707989,0.0485158396924863,313.66966059586974,0.9881287564388568,-0.01568304988716608,314.1876000570149,0.9701402594469039,-0.06773499132867283,313.9828353388061,0.9840886842056583,0.006282885760876884,314.0156158157856,0.9886197641115856,20.66
313.9409040993978,0.9882763985782067,0.0018678083960925935,313.97769521824716,0.9831900204180537,0.04859657134079254,313.6971574509839,0.9880803778070247,-0.017355108245079402,314.1387127526422,0.9701511162672782,-0.0698872704830023,313.99367948549803,0.984194855891466,0.0037812142453790866,314.0158794342001,0.988641024836765,20.67
313.93645939787564,0.9882924223775756,0.00188921697051792,314.0219907625201,0.9830978542918964,0.049111033344264095,313.71835601195437,0.988134097506311,-0.016409753640904093,314.1096091002803,0.9707163798987033,-0.0677941290637051,314.0381072205135,0.9839080896116617,0.006211708190234724,314.0063777938307,0.9887223066246995,20.68
313.9473043509822,0.9881672792873318,0.0025999561546046677,314.015759447959,0.9831292071589153,0.044819548564371633,313.76640801256076,0.9881029900114796,-0.010984580896354665,314.08687001033815,0.9710234122141969,-0.06747605662026615,313.99873971064477,0.9840141216740341,0.013577653657275337,314.00496899212493,0.988611518243081,20.69
313.93520183764986,0.9881881234539195,0.004109274749910699,314.0218398541222,0.9831110448452559,0.046637795494926734,313.71076845378866,0.9881258745147458,-0.012326183048705086,314.10713140275726,0.971288872150336,-0.06640419948275238,314.0088551934512,0.9837929303002158,0.009441127144026396,314.0040982364684,0.9885769366284245,20.7
313.96579367812626,0.9882221679296351,0.004402833276491765,314.03868705010615,0.9831115902931334,0.03994243155689435,313.7397326211813,0.988099994213382,-0.010940687467911978,314.047342915459,0.9714900760769829,-0.06779705130532412,314.03041732315836,0.9837919663197624,0.014071867547599402,314.01537938184975,0.9886292762402507,20.71
313.95074629058166,0.9879828327150456,0.005803022814417228,314.04117398094775,0.9831672206802233,0.04069178399088458,313.74789460003973,0.9881182865593973,-0.008258148618463454,314.0252520541964,0.9718413479532744,-0.06103020015800075,314.08192586115604,0.9832317497122849,0.013164848270400292,313.9885963811501,0.9886949296127464,20.72
313.9840736763109,0.9880516916600512,0.005533451939450094,314.0112195487595,0.9832098193236148,0.03710355597224185,313.7532181907707,0.9881072016974963,-0.006729624522106119,313.9881258013913,0.9721920890410704,-0.06351074194368292,314.0872244382259,0.9831533211307224,0.011089376522168494,313.97388662084256,0.9885452662347343,20.73
313.9896225793589,0.9880202541690928,0.005427384231678607,313.97230821262116,0.9832569989512665,0.03564322023881943,313.8082075996869,0.9880542906765278,-0.008792349476811803,314.01231426784943,0.9722217201623312,-0.06528448687295192,314.06636739433185,0.9831311882842002,0.01018617790491979,313.97674973404173,0.9886013823207738,20.740000000000002
314.03056756745605,0.9879425155357746,0.0054230412165633315,313.9595117581967,0.9832679841275229,0.03381711999613933,313.7796220781105,0.9880820060949339,-0.00946752924854724,313.98791402947205,0.972618494075914,-0.058264953710500486,314.1040509785604,0.9828697097618051,0.005707766085518325,313.98669114308154,0.9885292110106986,20.75
314.0129335833515,0.987827766375703,0.004985852661935523,313.9365945523084,0.9832830038470843,0.03303515079523402,313.802332094119,0.9881084115299616,-0.008471812990876737,313.9697234267282,0.9728813186398203,-0.05532760229474126,314.0899577979812,0.9829928344817177,0.012684467719473038,313.96353575285747,0.9885864677059195,20.76
314.00946012211784,0.9878877110963805,0.004651184897338345,313.9364004454383,0.983274573445737,0.029513613376721617,313.7634819906283,0.9880504250950796,-0.009715841657764387,313.9130020317212,0.9728998797682856,-0.05859574995546307,314.07761866506894,0.9829345380803032,0.009390813613729575,313.95387318812305,0.9886220824917313,20.77
313.99790985119745,0.987813076202241,0.002764541779867831,313.9186305457015,0.9832034803437151,0.027674026721864232,313.79703409402316,0.9881063936876376,-0.00975795166613088,313.93065900089834,0.9731628536149018,-0.05929426059994519,314.10693446487005,0.982807963287008,0.009730013667863035,313.95064163161004,0.9887076598230414,20.78
314.04271002581925,0.9877633623487416,0.0019730576688908393,313.93678673346346,0.9832258035698054,0.02202313453057723,313.80994858838494,0.9880616541082357,-0.012328387923774421,313.8917773871683,0.9735189423588086,-0.05797839176831318,314.0993665333151,0.9826784639976657,0.0060038549702499215,313.9508268734921,0.988737607023014,20.79
314.0654604489927,0.9878380642062775,0.0014789730529219066,313.94635623598924,0.9832424320750955,0.025219719891920806,313.8537000588496,0.9880204890552927,-0.014713139984180348,313.8754404155126,0.973685662468175,-0.05872073302446033,314.07237023513073,0.9825998053629819,0.011747059727187013,313.94905695084736,0.9886236781027931,20.8
314.05818682716694,0.9878377407303299,0.0010491906939691788,313.9587336912562,0.983099755290712,0.02287787176599337,313.87695260501386,0.9879660927180365,-0.016225364863224317,313.86735835671936,0.9737210672255601,-0.0558164616850904,314.1127701077505,0.9824153288034221,0.006528420791386665,313.9472527538054,0.9887578119948162,20.810000000000002
314.0037852647386,0.98781186875247,0.000527350695988246,314.01238530897666,0.9830781306947206,0.018510839829068357,313.842592028716,0.9879557778031423,-0.016387620599212095,313.8808170922794,0.9739775732799352,-0.055676642967791234,314.10550214944595,0.9826562041878643,0.005915891509132458,313.92977015084773,0.9887095798638276,20.82
314.0649206905833,0.987788954277129,0.0008132836789976013,314.0440219313105,0.9830689406717579,0.015219268778508571,313.90496991890404,0.9880537335354657,-0.01902442492735318,313.8571218358159,0.974014319296514,-0.05557710599553112,314.1308806910168,0.9825887783670639,0.007717769182469029,313.9426924509704,0.988560414720463,20.830000000000002
314.0788220145875,0.987841487375105,0.000604905008148355,314.03553828483984,0.9830254104388114,0.018291265171228466,313.87995526850915,0.9880309187092383,-0.019957521845780847,313.795797721695,0.9742072018456651,-0.05153778856256651,314.12004401304665,0.9827439441333409,0.00609010673647304,313.95478462364076,0.9884070406832267,20.84
314.0568645238841,0.9877976208793655,0.0006214487465023119,314.0562823603549,0.9830469867877822,0.01987415023066606,313.88630865420714,0.9879636216210704,-0.024935442115249395,313.7739942342105,0.974444423139344,-0.047226897726192964,314.1391275591131,0.982621911442317,0.0024081087862199285,313.93821647813337,0.9885190636822995,20.85
314.053054070128,0.9878707335102853,0.0009802810325532777,314.05230490005914,0.982955727672509,0.014633707444246882,313.8818140436453,0.9879298839753105,-0.02304776516466516,313.7758616642167,0.9744824677321112,-0.05321722718144242,314.1247444801868,0.9826279329742523,0.001960543486336532,313.94161158060245,0.9885891822637866,20.86
314.05954048210515,0.9879087185111801,0.0010708911219397721,314.07649484744127,0.9829934525392584,0.021067713346588253,313.88827665660455,0.987930420040248,-0.02870242237115957,313.7846997203908,0.9746815901749649,-0.04729761973914845,314.11780979828524,0.982937540707599,0.0030913349912663098,313.9417609983782,0.9884524487486684,20.87
314.02314515747287,0.9877898241174016,0.0013503505955724123,314.04484674888675,0.9830166169434629,0.008162305105442816,313.90957684150663,0.9878891161837233,-0.028930919741146952,313.7771532014698,0.9747625340821531,-0.04886631443852431,314.1385522051716,0.9824144646573421,0.0012148698450661181,313.94754634617476,0.9885985946811329,20.88
314.0763992115405,0.9878270172975046,0.0015342886375988214,314.0494470869126,0.98298250841021,0.010661536617236393,313.9102404601179,0.9879386379593877,-0.031035200158175527,313.73954038599715,0.9745458098912184,-0.045529593892800584,314.12770975512143,0.9828874220435541,0.0009901927241893031,313.95376654231563,0.9885883530225148,20.89
314.0223199856801,0.9879217140262954,0.0013857871820581072,314.03173951268246,0.9829421876799653,0.012420143080137024,313.9126738297371,0.9879221423529939,-0.03572183735460078,313.72534212881357,0.9747087223871063,-0.04865645154782046,314.12354588153073,0.9827546864566071,0.00040392618759546584,313.95135188907153,0.9885641850776997,20.900000000000002
314.0562055347514,0.987894986968605,0.000874499685474889,314.0047943615369,0.9830090508506625,0.005853789143464785,313.964937879452,0.9878465306550326,-0.03967430217117287,313.74723874956914,0.9749034978190408,-0.04525873071460987,314.1269453218309,0.9828329960327028,0.003018482510004042,313.94078450091115,0.9885608521532825,20.91
314.05807994824045,0.9878739751655657,0.0004383287732589989,313.9825679538682,0.9829954773417494,0.006659545139379122,313.974029832421,0.987781404112789,-0.04140489619126399,313.71480623076997,0.9746134828561714,-0.047053745119250485,314.11884649884195,0.983055545298687,-0.0054763073477169105,313.94041104687153,0.9885122796792317,20.92
314.0200092175848,0.9879209097246661,0.00010476910003946174,313.99476042338836,0.9829798732373926,0.005902412788704313,313.9864740282586,0.987808993998494,-0.04563654610439229,313.7289412146362,0.9749196370592543,-0.04897981942446131,314.1356314277267,0.9828895301403955,-0.005494433411916792,313.9642602159848,0.9885273176454498,20.93
314.05529412701975,0.9879546452284209,-0.0008191176491500088,313.9547137611372,0.9829112929527507,0.0022094236213694753,313.9751854516317,0.9878759099862897,-0.04867382583974486,313.7191126619482,0.9749631217819492,-0.042659239761665184,314.0969474020988,0.9829465456957368,-0.004768997252187268,313.97476298128,0.9886539663357123,20.94
314.0380403478398,0.9878694527142238,-0.0025636128931841593,313.9601256709427,0.9829158926813507,0.004081744642654426,314.0432730513538,0.987764237825576,-0.05405611775692719,313.7461289263463,0.9747207187713869,-0.044275616707664736,314.11679240795996,0.9832684938257618,-0.008017007591247875,313.93837953334827,0.98852312314717,20.95
314.04362498422034,0.9878987255207824,-0.0024128058129453374,313.98836180582845,0.9828286358757384,0.007385118284712184,313.9941098567057,0.9878733817557247,-0.05566046937019373,313.7188390588117,0.974730531377349,-0.041338996228887794,314.140728629168,0.9833594646430619,-0.004228355477067932,313.95379216417103,0.9885763123288669,20.96
314.0184820520091,0.9880092082861421,-0.002784892442828613,313.9984064004676,0.9828294720057081,0.0008948328837621901,314.0183397131386,0.9877568974360492,-0.05973832488018569,313.7087150075729,0.9746889011227325,-0.04433753170196766,314.13774698251547,0.9833656315859324,-0.012825619885555911,313.94759172681984,0.9885737535929315,20.970000000000002
314.068162395092,0.9880241944093213,-0.00333184342646589,314.0091417022453,0.9827548292305244,0.0027658778252307413,314.0329485986495,0.9877574032630394,-0.05817995421462471,313.7167085021016,0.974624593314881,-0.04623923277981924,314.10044437306044,0.9836242832763412,-0.011003958709929616,313.96423965651206,0.988595270679223,20.98
314.02889877172146,0.9880671737967804,-0.004231575999073159,314.0319467482449,0.9826854785659263,-0.0007404292053552995,314.0065944805332,0.9878134287139485,-0.06509287001675845,313.7082642052161,0.9746468893254523,-0.04329627299493218,314.1005303595618,0.9834748684763788,-0.007389956490597451,313.9613301037,0.9883910687052645,20.990000000000002
314.04454130245233,0.9879983696477797,-0.003726764964274697,314.0255359908734,0.9826669672268651,0.003578830744501771,314.0710568126812,0.9877887867528679,-0.0677813596998008,313.71075776583956,0.9745398150269057,-0.04087596949210852,314.0926309357014,0.9838896734252364,-0.011095888128880705,313.9482599355106,0.9886156362561566,21.0
314.0372582751299,0.9881762159657691,-0.0038308861253934885,314.0336316578124,0.9826347153970285,0.009425654983128303,314.00963776753264,0.9877706606565817,-0.06908141193528876,313.7467839319534,0.9742954015744341,-0.043492365951739,314.0679016481876,0.9840057062874495,-0.008485688290683873,313.94972213760553,0.9888272106127498,21.01
314.0105323487325,0.9881742855392767,-0.0037834440121813618,314.0358484420635,0.982615825902289,0.006047262860569773,314.0462016149708,0.9876912502820713,-0.07552098137553326,313.73946976079725,0.9742345503665978,-0.04083831324559625,314.0801795795603,0.9840380023455285,-0.010518383606409328,313.963236917306,0.9884690416227576,21.02
314.0487836535914,0.9882221082467271,-0.0034214537709837843,314.0261291371249,0.982687025036035,0.00310973546360108,314.0320596390714,0.98778875161944,-0.07207746893594459,313.76321361273307,0.974334450592371,-0.039541599500659254,314.07051897164297,0.984316701031321,-0.011108056366797205,313.9425994942591,0.9885992388953588,21.03
314.0274970316539,0.9880862228314315,-0.0034595785135474177,314.0259575793368,0.9826146218163756,0.008719960325601874,314.0684822600924,0.987612316027439,-0.07808357413393618,313.7277502002387,0.9740407638058564,-0.04083756762209037,314.0745055549208,0.9844859170387803,-0.012032852257590976,313.9570937675307,0.9885618956267143,21.04
314.0159055503045,0.9882869213772983,-0.0034679767640980606,314.00931340316083,0.9826455480944934,0.0028490465357745784,314.06567619697785,0.9877135008304517,-0.08321387700163232,313.7593841632113,0.9738799522543184,-0.038010124594440454,314.0533600644453,0.9847155914405884,-0.014070559124145152,313.9548752557886,0.9886094059084648,21.05
313.9548615919702,0.9882244547723672,-0.003241030467739273,314.0143563173416,0.9826058982916204,0.01112490705378428,314.08544713505063,0.9876791528618041,-0.0833003750935124,313.76936732693173,0.973688937339868,-0.03627988632601782,314.0554644423882,0.9848724864033223,-0.013284206060535333,313.9316002796869,0.9887568258737895,21.060000000000002
314.00331132591896,0.9881763873065789,-0.0037005542180665015,313.98801270492186,0.9825817287687395,0.0071559026562005735,314.1048585008026,0.9877019501901295,-0.0848741457106588,313.7799242862337,0.9735767819550495,-0.036914544484814314,314.0213499626306,0.9850184464275584,-0.01447064542859705,313.9203271798781,0.9886043336010383,21.07
314.0027050113447,0.9882449527096999,-0.0036037392426612603,313.96438301049676,0.9826735516624476,0.004588615222277029,314.1245470839534,0.9877972122875632,-0.0869692184451795,313.7895948017235,0.9733894649081122,-0.03225636989784872,314.00557357354836,0.9848182917116078,-0.014024862020264657,313.9426517711093,0.9886624482827221,21.080000000000002
314.002037126652,0.9882638377125248,-0.004256425250323631,313.9396378586538,0.9825953765102039,0.007531639770925403,314.12180697429255,0.9877677132824532,-0.08842353984453538,313.81007248322817,0.9732353493073406,-0.03253539577054121,313.9998400789934,0.9852279846703125,-0.01285350818960179,313.9629676553679,0.9886579041509342,21.09
313.99191581130236,0.9884401098671004,-0.003912747221301009,313.951945129415,0.9825768147103867,0.00710046741366656,314.05923235338093,0.9876823100534714,-0.09508808528739042,313.81617651095394,0.9728689449796221,-0.03848050824395549,313.9926585269778,0.9853337477947988,-0.01946982769837339,313.9379031269743,0.9887910165998399,21.1
313.9762196333564,0.9883936153394383,-0.00559293185031499,313.957653365126,0.9826298353102056,0.009436664299191388,314.11010353827646,0.9877551994907618,-0.09545300098410237,313.8398538849057,0.9729330274051525,-0.038669099117389416,313.99491570762126,0.9857707613702554,-0.019568360967424085,313.94733274461805,0.9887745565975219,21.11
313.9658828414788,0.9882940788240439,-0.005594230726757982,313.9601858365257,0.9826544732140037,0.011659785500279189,314.10948084730245,0.9876782142468189,-0.09657245420957249,313.86995484134206,0.9729142153949158,-0.03321494611305479,314.02029552604614,0.9855625197083401,-0.01521796332692571,313.9425538553292,0.9886135249793634,21.12
313.95550888089167,0.9884327593093175,-0.005479675280719259,313.9575495326536,0.9825288874608074,0.01717376099957892,314.11857812260223,0.9876892301984431,-0.09252433685503264,313.83455763113614,0.9725705113963827,-0.0347634528677201,313.96657582662493,0.985996281160997,-0.020342313439118496,313.94383866740105,0.9886775842125514,21.13
313.9674740890826,0.9884693608428794,-0.005727281155336306,313.97219207118644,0.9825478946352437,0.015578534038113106,314.09760203505715,0.9877272654862055,-0.09830017568115779,313.8548600032313,0.9722233727180898,-0.03058902996179958,313.9592216894163,0.9858266242183885,-0.015401530802722396,313.9327262465867,0.9887620520254786,21.14
313.9255412499856,0.9885804217160635,-0.0058538340890834425,313.96889019856394,0.9825602037080894,0.01671084615688705,314.1081814817139,0.9877281883137577,-0.09897700578191895,313.8480296955178,0.9722590681539777,-0.03195751797145031,313.9695542024321,0.9859127388711176,-0.019049843247310405,313.92851101228825,0.9886335633670342,21.150000000000002
313.9278818871429,0.9884555617741303,-0.005427741004290294,313.9435566106643,0.982536360680162,0.02044814417245476,314.1106006439686,0.9877098739479109,-0.10151120134652143,313.88577207260386,0.9722617312841526,-0.03296372408900365,313.95283834610507,0.9862120762337295,-0.01662898678230399,313.9302820197292,0.9887631313729088,21.16
313.95293693084307,0.9885233639298832,-0.005550571157479616,313.9716913592562,0.9824812768374728,0.022821905240555405,314.098134398475,0.9877720872467649,-0.09694984719226535,313.9209962802891,0.9719495283204194,-0.0379542349347335,313.9779381311925,0.9864661015413996,-0.01934353287775511,313.9239483074043,0.9887169216155866,21.17
313.9164418475097,0.9885430064098261,-0.005425828759355052,313.96430085532995,0.9825071675500545,0.020942171905317296,314.153046992038,0.9877323537581278,-0.10027946585632821,313.92673062614165,0.9719604046736946,-0.03602775995103265,313.90946434802794,0.9866042149365616,-0.020376303487920695,313.9282525724846,0.9887290343331852,21.18
313.9395613419928,0.9885406120694714,-0.0046473046211078575,313.96459111783554,0.9824582262544449,0.031173046752871247,314.1170183321115,0.9876996204132974,-0.10197205572695962,313.9244341430978,0.9717106607649166,-0.034364215539890476,313.94836678566617,0.9865618386361628,-0.012713745726579705,313.9310831159664,0.9886931925753447,21.19
313.9411270172223,0.9885524547669737,-0.004463620028435298,313.9906108588179,0.9824445609789538,0.0266721393432665,314.1305129931108,0.9877165440301692,-0.10115360343940077,313.945640987612,0.9715688210135963,-0.03662201058789567,313.93334193889575,0.9867649504028475,-0.018159692989214667,313.91026621078925,0.9887981270103013,21.2
313.9428100345211,0.9886546808315685,-0.0041734823586378,313.9519469250141,0.982526610375225,0.028423163973767776,314.1399882625129,0.9877665086600372,-0.10100638699211531,313.95366313563164,0.9712976321499728,-0.039146674291497034,313.943080461148,0.9870344379660329,-0.02056486534855146,313.9188416030058,0.9886886907104858,21.21
313.9274581204152,0.9884884647162779,-0.004280905061491943,313.93574643097804,0.9826097819078177,0.02468962882983515,314.17607490325884,0.9876944197026095,-0.10077391685427162,313.98417614387716,0.9711465819124462,-0.038282307488578825,313.89228818580926,0.9871467403211033,-0.017066912686490545,313.9254954077238,0.988860773037912,21.220000000000002
313.9378791179287,0.9885839711465123,-0.004006508200939097,313.941599225432,0.9825412773039653,0.03218646513898642,314.1322294013303,0.9877247381207053,-0.09869771864889072,313.9705763487836,0.971025184933468,-0.038129272594637886,313.91047841503445,0.9869226825636148,-0.024817603806315612,313.90145128521885,0.9889903838626232,21.23
313.9370474491663,0.9886276858633023,-0.004017540800503302,313.9416799233009,0.9825851923337967,0.036893371447815654,314.11148330364506,0.9877120526726298,-0.10044539046894041,314.00409399602074,0.9707540731886309,-0.037392742023895614,313.91104966730086,0.9874669151362884,-0.0190988883332174,313.945582684077,0.9886815131052659,21.240000000000002
313.8982782187376,0.9886037015408462,-0.0041338588913597445,313.90980442122253,0.9825719195205085,0.03725829858182127,314.1346397219988,0.9877897028171861,-0.09992212082220343,313.97791904147385,0.9707254703660854,-0.039753540440308224,313.8930663146715,0.9873233982763139,-0.019984142355352445,313.9305202874874,0.988842734855616,21.25
313.92495628664415,0.9886088003190713,-0.004245874305234031,313.90503333212706,0.982571906341541,0.039920287818903825,314.1112728652043,0.9878124531567636,-0.09612082747529974,314.0479172671445,0.9706278293011592,-0.035271900314777324,313.8824568904888,0.9872006916439251,-0.021737483638641107,313.93283741237866,0.9888801412257041,21.26
313.90935506077494,0.9886094840011017,-0.003919622333984111,313.9065028088318,0.98261404821061,0.04279600291041287,314.1246752435055,0.9878362649701906,-0.09524384174374725,314.0681434082294,0.9707104005160231,-0.04002734595994352,313.873314422956,0.9871552288653039,-0.01661303221642637,313.9316790049039,0.9888900519236904,21.27
313.929100871612,0.9886224420309624,-0.003635150827285404,313.9232432577476,0.9826323697890911,0.03904960271342926,314.11560343936003,0.9878357057844297,-0.09273219845764574,314.04965740118956,0.9703852419578878,-0.034941619981028404,313.8251667966242,0.9877297195387404,-0.017406633582956983,313.95017535000153,0.9888685978008654,21.28
313.9316169741636,0.9886693596924907,-0.004691297469191602,313.9292181789667,0.9825689870450816,0.041404228526812414,314.11763283321335,0.9877961667780917,-0.08913291292531894,314.06810159675376,0.970275259282744,-0.03958500815720391,313.88631663668065,0.9875868877712415,-0.018084707786385892,313.94550850467306,0.9888602894748099,21.29
313.93629060887304,0.9885980413529031,-0.003582183688666635,313.9398989231558,0.982688198771014,0.045744267726699456,314.10112850279353,0.9878433593274197,-0.092093534433789,314.07417072660127,0.9702122510638977,-0.04083836944979234,313.8600505284847,0.9872791920796444,-0.01657461487368453,313.94285023717475,0.9887982147636206,21.3
313.9039800319302,0.9885725269025902,-0.0033986631949526366,313.9442335255195,0.9825735800290294,0.0491566252573908,314.1100594824121,0.9878102389054054,-0.08995134303103604,314.06388259642483,0.9701403960325219,-0.04174368263355081,313.8516600186785,0.9873939067631601,-0.013718839848811878,313.9491800752271,0.9887322936699133,21.310000000000002
313.9259476410971,0.9886501930587174,-0.003334763655547986,313.9560992350297,0.9826486364003487,0.046329079259814124,314.0786503666154,0.9878126506274683,-0.08433963652471022,314.08704641781725,0.9701674590837254,-0.0396922456221221,313.85167059645244,0.9876702782975003,-0.014382415588027012,313.94904142792893,0.9886541868688182,21.32
313.88361682012027,0.9885474211427087,-0.0023613854843843565,313.9352403582736,0.9826953780600851,0.048508767040954866,314.1179176104942,0.9878182447263809,-0.08669125778628756,314.08127013795774,0.9700358463975862,-0.040374818046371864,313.89001963591727,0.9876660931211998,-0.016709119561142245,313.9585930076707,0.9887342061679613,21.330000000000002
313.9173427259957,0.9886903019675779,-0.002175998061765514,313.95482558272465,0.9826248070479277,0.051431330108468724,314.08458596021137,0.9877386385719744,-0.08737884386211033,314.11513287125086,0.970031066190332,-0.03998235355953173,313.83279731370607,0.9873587437957884,-0.015551802379625232,313.9350780333025,0.9888368761717466,21.34
313.9355525890163,0.9885111299880514,-0.0018746741069774879,313.9662285741416,0.9827247871845729,0.05451704456772472,314.0573123605793,0.9878631461122245,-0.08105774209315919,314.0829701005626,0.9702053818490662,-0.04246315697245163,313.8537134274055,0.9873494356421281,-0.018786868562484724,313.9762780542803,0.9887784325530925,21.35
313.88812910712363,0.9884940183754305,-0.0012489199654656192,313.94773044184643,0.9826823533506864,0.05764268614656951,314.0770321608292,0.9878628276897302,-0.07994328200026561,314.1041013903454,0.9699246205618174,-0.0417419812562783,313.84881292270984,0.9875840991005829,-0.011663772950568738,313.9637364918295,0.988761405741599,21.36
313.87782180657734,0.9886015831039325,-0.0010706188714305251,313.94679025051926,0.9827969570309939,0.055726484660382214,314.0839109800532,0.9879293738623174,-0.07884159421184814,314.1270542127088,0.9700118802516454,-0.04299256698419496,313.87709057893426,0.9874346357172716,-0.0163100024456825,313.9887544772962,0.9888160957442156,21.37
313.9277406630446,0.9885530538044216,-0.0011064740132515289,313.956795979545,0.9827741204251573,0.05973217093143338,314.0823291833541,0.9878559182204448,-0.07492349239541349,314.1329730625367,0.9702498254201622,-0.044352977029287755,313.8387672427167,0.9876058329939376,-0.016227810130656682,313.9695366135184,0.988628365178667,21.38
313.939371116768,0.9885793858493103,-0.0009443154962669527,313.9201199041127,0.9828526052521026,0.06176685267539777,314.0409665487207,0.9878747396322368,-0.07381766769351078,314.10587719044634,0.9698653884144319,-0.041387929654349016,313.8153579446377,0.9873980179566736,-0.015290011152189116,313.98129528881276,0.9886707614839622,21.39
313.9140446451669,0.9884909113664432,-0.00031532313530614796,313.9323777828858,0.9828278668612639,0.06416510874195457,314.0386774034029,0.9879264356303511,-0.07329896196071259,314.11668112116155,0.9700268340618077,-0.04687194252648471,313.8413334439087,0.9875820197377742,-0.014301101191012905,313.99279318682574,0.988850382916131,21.400000000000002
313.9068115160816,0.9885036633627557,-0.00031955958908933685,313.9134932584728,0.9829369716225734,0.06628831205937892,314.0497827180617,0.9879175134698095,-0.07115140698862599,314.1497644795012,0.9703736466491719,-0.04637783741116741,313.84649081053874,0.9874434082219902,-0.015270405134022568,314.00886298466264,0.9887475965518122,21.41
313.9167308115625,0.9884956667791673,-0.0007363070436539241,313.9311887319261,0.9829896812028983,0.06481246653493308,314.02796589777216,0.9879375766428228,-0.06816930236642701,314.13467328905523,0.9703484084049753,-0.04446113160170375,313.8807945139474,0.9875544952472949,-0.010604298183451974,313.9889531499895,0.9887776901452939,21.42
313.91072409407786,0.9885847735674674,-0.00020667012511359434,313.9139040603298,0.9829437659699358,0.06666917768050314,314.074919868959,0.9878574960593468,-0.0661940803410324,314.13628610357546,0.9701016476765704,-0.045110922151894384,313.86745505332834,0.9871670850675319,-0.013890585931744526,313.9871850095102,0.9888415052973154,21.43
313.91029122403813,0.9884487810160802,3.561958407883063e-05,313.9320274849131,0.9829957122873607,0.06425841769982378,314.0631054895015,0.9879423844371394,-0.06468211166226058,314.12894779373823,0.9701786672069392,-0.04625333560825123,313.86928970022205,0.9868732371937974,-0.01259007515739238,313.9967881558188,0.9888467891693482,21.44
313.9400339870845,0.9884581297812042,-0.0005432288956176263,313.9518283374009,0.9830063526174169,0.06605167848715025,314.0419326929566,0.9879494883100814,-0.06228190384907359,314.1463083783685,0.9704722271742864,-0.05123501043885883,313.8327984834268,0.9870637654888076,-0.006896218343553473,314.00886884772837,0.9887723682836166,21.45
313.9609721429268,0.9884981311176425,-0.00017433443677260024,313.95316473158334,0.9829902229267348,0.07138075127211184,314.0863357904956,0.9879692927500727,-0.06280626456515136,314.1173752142776,0.9704655574844203,-0.048458511854815235,313.8835542241226,0.9872132603755607,-0.010044542686369584,314.0091050879506,0.9886683405409746,21.46
313.9003395617503,0.9883677652529099,-6.208397459923172e-05,313.95101794967576,0.9829726258811269,0.07698170745764224,314.0183409079475,0.9879601883754241,-0.057699020276493956,314.14549529786115,0.9703541701766708,-0.04813850003710592,313.8974865298348,0.9869579213393227,-0.008897087292140718,313.98966490550305,0.9887471742964536,21.470000000000002
313.9482805395441,0.9883814260671784,0.00046848489785917364,313.9824408566764,0.9830348201801954,0.07234285873902117,314.01905097204104,0.9880327268126657,-0.057928170624447675,314.10832800647063,0.9702708876748386,-0.05010656951510921,313.86420938648763,0.9867518183846974,-0.005316273684235885,314.0023520243713,0.9888516063114627,21.48
313.9530323173103,0.9884330809446621,0.0008082302550017494,313.9760533640243,0.9830131505646856,0.07179617280104861,313.97731021296255,0.9879944359375715,-0.05490016955349655,314.12361136381566,0.9707463506030631,-0.0469522966394571,313.92122724369557,0.9867540023972602,-0.002729875723753189,314.0152290729913,0.988649488018914,21.490000000000002
313.9387881837295,0.9883777830233262,0.0009148944865188338,313.9610225076586,0.9830768347284391,0.07537907798218266,313.97199770136905,0.9879695224247812,-0.0533430286631055,314.1041602808097,0.9705921591856984,-0.0551793151019874,313.9183268959158,0.9865594445102244,-0.005945888035729159,313.9952481195895,0.9887401425788273,21.5
313.93522499254715,0.9883191308422378,0.0013332513467690563,313.98169909206655,0.9831100407610355,0.07300408827023919,314.00726800519686,0.9879768149211742,-0.05309992565942189,314.08433323384105,0.970800413042682,-0.05469832316935792,313.8856666392496,0.9866416285462193,-0.005880613114959028,314.01763149644864,0.988914751171621,21.51
313.9409451965075,0.9883533816934424,0.0014486045380378491,313.9854563442466,0.9831020506240954,0.07538422233532485,313.983332419345,0.9879773438689876,-0.05290077042969325,314.0994826549669,0.9707650605177208,-0.052739035479312815,313.89220054639406,0.9866550801880947,-0.007860467820747811,314.0101821227888,0.9887740074493918,21.52
313.9361270419986,0.988341023292302,0.0017906462735773798,313.9712162801544,0.9831227721815131,0.07919682855572421,313.9560815428067,0.9880847469741589,-0.049146865814945026,314.07430079836934,0.9711381363201694,-0.05617299926357225,313.907315026571,0.9861738299927375,-0.00372119842678351,314.0189818482968,0.9887385993530018,21.53
313.9816817338693,0.9882426083924272,0.0018597544100516683,313.97633152575304,0.9831547453910127,0.07828334223193711,313.9771252130904,0.9881013511855082,-0.04359553606366173,314.09361181858736,0.9709639799630935,-0.05181618404447675,313.9139098991244,0.986020345133465,-0.005445766590963165,314.01021467959197,0.9886072816158491,21.54
313.9587269111232,0.98826448356736,0.0020213270228048416,313.9702577685113,0.9831578969228091,0.07499151335904188,313.96215062914735,0.9879744690226796,-0.04464870440054085,314.0932534614408,0.9710946918207816,-0.05234405536043976,313.8901380510137,0.9863556649203082,-0.002301880883904584,314.01987947849017,0.9888344331524525,21.55
313.9896503047988,0.9882211301394652,0.0021729692912160216,313.9710875955489,0.9831295198956062,0.07342378007934587,313.9693583032403,0.9880324858527935,-0.04761340293152343,314.0964397107822,0.9711644102421774,-0.05064023184030124,313.91460544351423,0.9860047201497297,-0.0001699035858799651,314.0262427902569,0.988990925743969,21.560000000000002
313.97697723855447,0.9881873725377894,0.001985582104217371,313.9876593362144,0.9832326175718288,0.07589299285600745,313.97383959711334,0.9880710405726563,-0.04543082172223121,314.06998381064176,0.9715222344662415,-0.05451531703481193,313.9474050521854,0.985960061901418,0.003021216807722077,314.01375045689525,0.9889121045903817,21.57
314.00974984163224,0.9881327230118017,0.0026583766655178735,313.96352570298524,0.9832360727371047,0.0729255117789562,313.9382655945758,0.9880271630303428,-0.04339885965474796,314.0538144006424,0.9714812393926241,-0.05672459345750325,313.9115209663813,0.9856566067326217,-0.0020581004632757513,314.0368508195357,0.9886975172778422,21.580000000000002
313.9913305741061,0.9882042872495296,0.0019850950713250167,313.9988101760671,0.983220582298756,0.07237643048070082,313.9786026052116,0.988099044411536,-0.04100783346040479,314.04458447027775,0.9714196003577856,-0.05397542988307836,313.96135095726794,0.9857147443395076,-0.0025407702222028147,314.0370971586949,0.9887599254332476,21.59
314.0272462184107,0.9882372851301011,0.0023299436543231136,313.99807823520615,0.983200962229921,0.06993594868280752,313.9454172864387,0.9881146887155093,-0.04059051094438887,314.0633323928459,0.971864807039577,-0.05380831833284365,313.9440884674704,0.9858486189787802,-0.0011413885298160661,314.0138161516424,0.9888740980207043,21.6
313.99114901780285,0.9881950113943655,0.002311468629146395,313.9822812044914,0.9832691355182557,0.07272023140441265,313.9456358930279,0.9880464446566165,-0.04189225787258606,314.0496647907741,0.9718654265219113,-0.05385817870389059,313.9707343479232,0.9858615412904883,0.0008166923379113282,313.9951264028621,0.9888786212719853,21.61
314.0264160039119,0.9881124446431717,0.002066606434187965,313.9874504481803,0.9832340611756484,0.07507226168813003,313.9319700376307,0.988096408637686,-0.039378547238834015,314.0489869849055,0.9718154396582334,-0.05646247591582801,313.9648290202947,0.9852843726436326,0.0002262630476167135,314.02615335913356,0.9887299677470294,21.62
313.9929874713209,0.9882022226682837,0.001652391184473473,313.9980131512429,0.9832624394441984,0.07037345556699812,313.93169462330724,0.9881700761811172,-0.042031241529308296,314.014477870329,0.9720136682900116,-0.058194092363859556,313.979368417643,0.985090426468208,-0.0007070643425143193,314.0156149892741,0.9886906515464471,21.63
314.0061712201472,0.9881894590887284,0.001880815470029743,314.02034177794707,0.9832485462884295,0.07138275630209787,313.9119572919515,0.988186535533431,-0.041202984867698675,314.0136761004102,0.9722612992453228,-0.05651170363662753,313.96756313216946,0.9854610100345673,-0.0009660305376892921,313.996287276957,0.9888670298311796,21.64
313.99997773839607,0.9880915744036021,0.0017084589237074507,313.9910162608658,0.9832887015471172,0.06943124160059913,313.9376628894968,0.9881503900584,-0.04357849819101829,313.9888054923579,0.972171171763925,-0.058833953317785986,314.00309383549165,0.985457766140869,-0.0007568763805390899,314.00782173518803,0.9888463858168273,21.650000000000002
314.03143215545657,0.988158474427053,0.001769509778429512,314.02093146311614,0.9832920517771923,0.06719053885537422,313.95756401829686,0.9881734036922504,-0.04131943620957752,313.9927998643987,0.9723016766813798,-0.05281123593564411,314.0117497691509,0.9850797667976748,-0.004040561947965225,314.00559693421025,0.9885213294472476,21.66
314.002730791471,0.988054520136928,0.0012986434485806517,314.02218499950607,0.983257037267511,0.06816521695953377,313.9393557382563,0.9882545308861894,-0.04154042280795045,313.9803068386691,0.9724867669052726,-0.055655968861491746,314.003853861012,0.9849566547379183,-0.004794373496838606,314.0159007556131,0.9887397626823822,21.67
314.03796368737636,0.9880019089624812,0.0011326747231412324,314.0115369534377,0.983186487047916,0.06670207218243708,313.9234025188929,0.9881696486818139,-0.04111690712171964,314.01039103422704,0.9723635950728731,-0.054080511582864046,314.0149914042812,0.9850156935670554,-0.0030223131561958536,313.99772824803875,0.9888302714006941,21.68
314.04162051802103,0.9881411937104847,0.0015330988858189283,314.00192038799804,0.983220519486597,0.06604421884147843,313.8964665722684,0.9880723682505421,-0.040454261199661556,313.9960190841056,0.9726980937216292,-0.05682082257275545,313.98820349567717,0.9846672278358906,-0.0017869096276304543,313.98700245379047,0.9888164905421678,21.69
313.9887937435775,0.9881565225722736,0.0017712396606727305,314.0342149933266,0.9833504695676215,0.06790192082549415,313.95503530292393,0.9881465610456007,-0.039288094124571016,313.9665312393278,0.9727731279677417,-0.05504787297522605,314.01120938002157,0.9845736754319128,-0.002755725259399667,314.00570789337434,0.9888289189509527,21.7
314.0589087840219,0.9881862104806527,0.0015415329772299762,314.0333360475442,0.9832021728742846,0.06251357121392381,313.9314709550729,0.9880702229684425,-0.04699075530649781,313.9691024659925,0.9726989872433285,-0.05487646542854936,314.04817192650677,0.984312089117332,-0.00349875901592258,314.0091096983349,0.9887841633783521,21.71
314.0537022561601,0.9881282909467974,0.0009585989140899159,314.01764260208165,0.9832486232519443,0.06138748165233303,313.89864108109896,0.9882309840578438,-0.04388904508452402,313.9808308959376,0.9727908749917731,-0.0627042635092388,314.0451508897808,0.9846275311931638,-0.005873134872007323,314.0250595357812,0.9889008854112983,21.720000000000002
314.0241106562534,0.9880708659305013,0.0014308882588407973,314.02971140946926,0.9833048887949225,0.0591513861390727,313.9251507198922,0.9881822466993613,-0.04194404138213703,313.92466719777445,0.9728990148541474,-0.05867648667120415,314.04595602498114,0.9846857892523916,-0.0022925057985448954,313.99846599992065,0.9886733225655051,21.73
314.0567739251546,0.9880013761333107,0.0012072511770452351,314.0069428739857,0.9831822428824788,0.05425813547932842,313.8912333525412,0.9881239337418326,-0.047247588870220854,313.9634211290982,0.9731414768624352,-0.056184719862560684,314.04324438923624,0.9842977191167798,-0.0055480452654698975,313.991242173491,0.9888418201606403,21.740000000000002
314.0489013545049,0.988117949718243,0.0010114236734030777,314.0288217421383,0.9832926773333303,0.061577565834553136,313.94410747170286,0.9881734886258867,-0.04607626673510905,313.92492362766734,0.9731053209022371,-0.058245454526089056,314.04083981065804,0.9844733420674963,-0.0030739313020854957,314.0215266512681,0.9886448808776673,21.75
314.05862605252713,0.9881059124920738,0.00018284010649363995,314.02937280891416,0.9832340786372631,0.06057757631191764,313.91958651636367,0.9881911935928924,-0.05289861934559014,313.9494918754118,0.9732436878303827,-0.06044671888528988,314.0255007528399,0.9839174942990117,-0.004076676748407847,313.9845583560754,0.9887523932733431,21.76
314.0532384971852,0.9881207099494455,0.00025927167967032235,314.03640728976904,0.9831918936106963,0.05560623957587865,313.9310631559184,0.9881913223302654,-0.047567693919334,313.9288219539605,0.973074613807514,-0.05730600957904934,314.0727537461212,0.9845200766718296,-0.007809766829429061,314.0024522776292,0.9888906676686792,21.77
314.0628773181128,0.9881551999454606,-0.00015801114488570933,314.0246807131696,0.9832394170914704,0.05461458377188727,313.9284679005492,0.9882710261780143,-0.047792836285757624,313.953747588026,0.9730435947470434,-0.05508758684135253,314.0544674467457,0.9844293691857753,-0.005603517177156755,314.00795960763173,0.9888240876432081,21.78
314.0711246732503,0.9881126407176956,-0.00016570882791591256,314.03816719812994,0.9831872927648839,0.051016095404289384,313.9064111626237,0.9881800283586059,-0.049691334093290546,313.92821725219585,0.9733541386440511,-0.056554812725748485,314.0790348886335,0.9843076294869343,-0.006339981262301534,314.00846000866665,0.988829982660999,21.79
314.034173461104,0.9881743832488454,-0.0001756241584619767,314.0160529243268,0.9831402489405955,0.05069961426519591,313.88791295676197,0.988212696115795,-0.052877193350103734,313.92541897489195,0.9732782900025738,-0.05375791870277628,314.0786490338287,0.984023758584818,-0.008419402415443552,314.0266018190886,0.9887485097290419,21.8
314.0542679457881,0.9880845968176899,-0.0001925289602985351,314.03218055346997,0.9831302524558567,0.047817228528999556,313.90022730945304,0.9881690959053969,-0.053637113302761046,313.9349174186283,0.9730278721906294,-0.059927109680296096,314.0919103002545,0.9843047404393241,-0.006779288492619467,314.0055136760944,0.9889331204065334,21.810000000000002
314.05795937657297,0.9882083725153779,-0.0008330629022376924,314.04746697043606,0.983204632479256,0.0446737635346799,313.9128986710566,0.988224795934651,-0.05696948833793361,313.9092764652423,0.9732628362948372,-0.05527690441527154,314.07336439720666,0.9843047190979182,-0.00588520379238339,313.9993477972538,0.9888246222577696,21.82
314.0381197279649,0.9881504665166772,-0.0004938126341706523,314.00661574965125,0.983112771393438,0.04642932241872489,313.91447299476886,0.9883058168042601,-0.0585432314357326,313.92138537396,0.9733033632661021,-0.05269104443911597,314.0780727178739,0.9842593787384846,-0.008277915996102383,314.0179172369591,0.9889630167850081,21.830000000000002
314.0873160279295,0.9881628822712543,-0.0005201237622522439,314.04403679054406,0.9830941600431858,0.04971278587949038,313.9232577080489,0.9882250545890308,-0.05602154871737608,313.90436614289155,0.9732377186843896,-0.05387469238165826,314.06442370759896,0.9841555424897489,-0.008849269574850651,313.99934281235653,0.9888459539490767,21.84
314.03435424305906,0.9881421085444607,-0.0007517990839125124,314.04314984263505,0.9830131765088382,0.041590095807364724,313.93039332430055,0.9882615907587894,-0.062354824435622264,313.8841248503308,0.9732725796313453,-0.060661125560449274,314.087423557496,0.9841509237031038,-0.009314622523610976,314.026034948452,0.9888851731518863,21.85
314.0711161365345,0.9882270587651429,-0.0009808640191268075,314.0369874504557,0.9830786245025623,0.044692335917262696,313.8857882823263,0.9882784556692171,-0.06240720103216686,313.8761079852985,0.9732337002240976,-0.05575795660030554,314.10289680742943,0.9842853841458826,-0.015325335397271333,313.99635764665965,0.9888789288685259,21.86
314.03710091248365,0.9881523851747088,-0.0008634989792034344,314.0499850380078,0.9831038456118761,0.043534132514331525,313.90959409020303,0.9882524771436757,-0.06616242518922583,313.91008429575146,0.9733567293216325,-0.05340650257867828,314.0915537956021,0.9839590991889736,-0.01373605642183133,313.9904306942036,0.9889008519288998,21.87
314.0368854548422,0.9882243527742915,-0.0013174183953491036,314.0249672153262,0.9831161563812294,0.03908736633560383,313.91290036551294,0.9882704424951907,-0.06505425032119036,313.9071106430597,0.9732742794277864,-0.05714039981999719,314.09788426316203,0.9840914748657701,-0.011997061158761611,313.9986193048831,0.9887390630474279,21.88
314.0317374374794,0.9882703402287577,-0.0017083571347105276,314.0414311940197,0.9830941661671645,0.03474237627964478,313.89734360548096,0.9882307019680718,-0.06796762117946979,313.91806984459174,0.9733781269634515,-0.050511131272610386,314.09151849845813,0.9840395884822221,-0.01208836034048083,313.9939698292097,0.988897482532584,21.89
314.0596394664581,0.9883323637782123,-0.001898544394650068,314.02169918584417,0.9830080583109692,0.038980380804643514,313.93136746289457,0.9882239781338316,-0.06538905638591923,313.90570892653614,0.9732114777512809,-0.05081877628429283,314.1025685334958,0.9840734562082447,-0.013668318487365636,313.98943570354254,0.9888185703142316,21.900000000000002
314.0238446771191,0.9883621010257918,-0.0022721526361318047,314.02712780252864,0.9830467257738836,0.034539868251055296,313.95035352011007,0.9882443832040525,-0.06798929283885352,313.9381408892314,0.9732916472512932,-0.05653407384811414,314.11002424182186,0.9841664819497308,-0.013684468622967932,314.01029869964805,0.9887252017483589,21.91
314.03047311587255,0.9883667850085183,-0.0021714697544370568,314.0207370830027,0.9829797799708537,0.03600648763502463,313.9077700731453,0.988207234961616,-0.0688377066946018,313.92193652008797,0.9731335810308883,-0.05551804960124494,314.10537925661464,0.9845315380919594,-0.010420859912418534,313.99748024294234,0.9888058721145814,21.92
314.0241747571681,0.9882493636741105,-0.002632467259888221,314.04049672779126,0.9829576884628725,0.03481351481027241,313.9357892552822,0.9882380219892544,-0.07174107576043895,313.91235046641805,0.973227866361529,-0.05207408241152577,314.02882902164407,0.984223016780861,-0.011251774978513122,313.9921066140834,0.9889973390030605,21.93
314.05112295924766,0.9883340836546892,-0.002445094812042892,314.0200728414342,0.9829980166411991,0.03549547855340922,313.92357252934374,0.988240789803452,-0.07110030335252446,313.9138948330267,0.9729826551980456,-0.05081590375090753,314.03891828521427,0.9843153069672808,-0.009323363693311371,314.0011279738064,0.9887409597241227,21.94
314.0570237940708,0.9883409056219422,-0.0028189252393948806,314.0212680468751,0.9829294826588008,0.02704908122746505,313.91081414220145,0.9882062137919226,-0.06967968393442207,313.93319026348354,0.9729710839527785,-0.05222897929305502,314.08675436352604,0.9843721262902032,-0.017862887912747892,313.97702106225853,0.9888267237382016,21.95
314.0144417679551,0.9884036909316788,-0.00249341808745569,314.02012412010265,0.9829928162247795,0.029991413523664003,313.94067554593965,0.9882481269686463,-0.07043333308041841,313.921929102227,0.9729283698391955,-0.05095534664383353,314.0882495421491,0.9845954883382058,-0.012839047984864915,314.0006373875951,0.9889296457798222,21.96
314.03029494025986,0.9883442392165412,-0.0036945610128382325,314.0177738109353,0.9829765605787538,0.028004502202944256,313.9127893134525,0.9882334561771592,-0.07392378895168954,313.9241600121338,0.9731162635950312,-0.051192040683423326,314.0509330097373,0.984657570668857,-0.013029336713903139,314.02981458538005,0.9889610810608458,21.970000000000002
314.0112779137618,0.9884969313615383,-0.002881889254527545,314.0265367381312,0.9829589129689443,0.027660590352032697,313.89510835690845,0.9882241090731877,-0.07807562194367101,313.932425186999,0.9728052045539349,-0.05020929685218843,314.04370988125436,0.984564115386362,-0.0154356016236601,313.9941910759974,0.9887996279232055,21.98
314.0284137087301,0.9883055849449938,-0.0029411062290053153,314.00950691149785,0.9829086423458522,0.025628762272834206,313.9366633775056,0.9882359180729813,-0.07799443418470442,313.94445347949693,0.9726643086577057,-0.054055799059151886,314.03633311049555,0.9844368238473752,-0.019128010519762106,313.98243835416844,0.9887434104241319,21.990000000000002
314.0487734926332,0.988427878672148,-0.003121839283338413,314.02914997245773,0.9829308589816123,0.027252037969088014,313.9850132982913,0.9881391369020713,-0.07641961991190396,313.93270569902,0.9727383376919067,-0.05111113676725972,314.0589569705973,0.9847748760576123,-0.019868291203260342,314.0129129295824,0.9889195129389995,22.0
313.98904933511517,0.9884965156898166,-0.002992913712096703,314.0220323475554,0.9829268447136418,0.026600766447652982,313.9534179226421,0.9882073808430007,-0.08005417124532721,313.97000581442177,0.9726232147259066,-0.052818517438729846,314.0487197668667,0.9851138202662727,-0.010639402642495646,313.9964159028037,0.9888790310634291,22.009999999999998
314.00286668012194,0.9884136095232497,-0.003276765499192839,314.00262231112544,0.9829456708169272,0.02355900167854427,313.9378107851203,0.9882197779295843,-0.07746427042155345,313.9804273247134,0.9725848958948283,-0.055408584539030734,314.05711558961025,0.9851534252132977,-0.01724956614970643,313.9973917545587,0.9887090650259575,22.020000000000003
314.02898808616624,0.9884639108167066,-0.0032446088320587994,314.011763172907,0.982873508708236,0.027607477908380175,313.9785708450175,0.9882099184713152,-0.08011874480482767,313.976172799711,0.9726672054773365,-0.05067727200597733,314.03470087120843,0.9850343859257419,-0.01751354266956764,314.0012498325904,0.9887946927648347,22.03
314.0223421018177,0.9884862590488547,-0.0029919070553891237,313.98323060802295,0.9828648387682934,0.025118474218017023,313.9747800855427,0.9881680170122877,-0.08261310843621074,313.9481589225537,0.9724348704111572,-0.04781023589944312,314.0217468718432,0.9849713177306533,-0.014912785354566594,313.9945420075996,0.9888266429757128,22.04
314.00625656841873,0.9884685475011916,-0.0033340958162717226,313.9879631307715,0.9828931591900727,0.0291471199172943,313.9514204410495,0.9881966135385293,-0.07600521874444571,313.9573334498856,0.9724780890885076,-0.051199628720617035,314.07083302527036,0.9853795728573496,-0.014450853036774382,313.97646234050836,0.9888121658856627,22.049999999999997
313.99742140751556,0.9885660319660438,-0.003556021348218182,313.98839071757703,0.9828694931989185,0.02801758077000374,313.9325262537798,0.9881824165666342,-0.08166089520656825,313.95795097031726,0.9726367301911232,-0.047800868910006074,314.06186837278494,0.9849346692917843,-0.017213190180916747,313.9929268621409,0.9888901933960228,22.060000000000002
313.9847479257674,0.9884958285242648,-0.0030417598154884925,314.00461772922955,0.982844917507295,0.02288408702533444,313.9793659360602,0.988198865774097,-0.08077846161468348,313.9802113490254,0.9722838631460125,-0.05032489259656213,314.0134402714641,0.9851203773228088,-0.015634529752573338,313.9749243059865,0.9888110501123264,22.07
314.00870233749765,0.9885995261166207,-0.004149405997461331,313.9830661155272,0.9828099388725424,0.02349456715416778,313.952236843139,0.9881515254952912,-0.08375915325356337,313.9629698460414,0.9721737033725674,-0.04965351737560876,314.055852028817,0.9854790361073269,-0.013499196349328325,314.0120286914576,0.9888606462831174,22.08
313.9644191346755,0.9885129545340159,-0.0034900536813110986,314.01307380414517,0.9828533742665772,0.025528510356512935,313.9911761445483,0.9881288298907238,-0.08264353748671494,313.9820587640027,0.9720829194410118,-0.04635993265601049,314.05323297373764,0.9852762782824335,-0.01363084052302704,313.9864218294865,0.9889159357494466,22.090000000000003
313.9675275096593,0.9886052747674848,-0.003754566532018688,313.9756879205632,0.9828044114853196,0.020256043075191504,313.9984211618517,0.9881183028776653,-0.08438315951639579,314.00303189405594,0.9721640265564384,-0.043787370008954024,314.02671852179816,0.9855526444249036,-0.020153461442524716,313.9826792306034,0.9889188905711187,22.1
313.962111615065,0.988594400040126,-0.0038866446191959743,314.0034954147048,0.982880483712967,0.027098754093886956,314.0077280500879,0.9881760429263595,-0.08285683364055527,313.99295016326926,0.9720385788878819,-0.04387724023606464,313.9724557920836,0.9853513729023303,-0.018169176243330774,313.97378023332,0.9888256084247884,22.11
314.0063544951255,0.9886401933292375,-0.0034030577055570005,313.98288236588115,0.9828131732435629,0.02287693597412801,313.9887458814324,0.9882039567591773,-0.08163105619305444,313.9861451099792,0.9718725461195944,-0.04544156776584568,313.9907836854177,0.9859158128474358,-0.015731073145655805,313.9903346639028,0.9886710232721662,22.119999999999997
313.98533181257613,0.9886602623731395,-0.004292477768632588,313.97185861020864,0.9827480004564715,0.029824233723089684,313.9928726429061,0.9881687804713084,-0.07646784767222341,314.0086313328638,0.9719001984133078,-0.04322049090972995,314.0353306751049,0.9857735455194299,-0.018728238031149765,313.9692959437113,0.9889620285023433,22.130000000000003
313.97454185707227,0.988648626143735,-0.003484856665004785,313.99470189726543,0.9829197811594905,0.022785102431419065,314.00700558170513,0.9881379540438998,-0.08270390758720494,313.9822036526418,0.9720151927967533,-0.047958193210282246,314.00778071200705,0.9857794396359374,-0.014626046419273963,313.99535551442295,0.9887488659394496,22.14
313.9809444128145,0.9886331235902938,-0.003335301543096675,313.9840293373652,0.9827710049751807,0.02822437826166235,314.01659190316764,0.9881056362447497,-0.08041083973327878,314.02540691500434,0.9719812540197514,-0.04554482306461948,314.00690814841715,0.9855971200956792,-0.015876789449998232,313.9811789573241,0.9887174600935017,22.15
313.9714629356466,0.9886074895604517,-0.0036178652563590855,313.9812056666256,0.9827745356557331,0.027706491693663897,314.01918207516786,0.9881253542569016,-0.0828768239163348,314.0414462532357,0.9718259762113773,-0.04056184320458782,314.01689800977266,0.9857196434581795,-0.01603203150195689,313.9776210579249,0.9887893452394508,22.160000000000004
313.93942472621006,0.9886447462418011,-0.003433309634653763,313.96542987082256,0.9827548109827233,0.02603703441864274,314.0358069509482,0.988080893503618,-0.08047599445703295,314.0034691237065,0.9717770456435726,-0.04606039761797587,313.9792733182516,0.9860138535480216,-0.013482528168530572,313.98164893240573,0.9888032297646342,22.17
313.933277884768,0.9887015671485283,-0.003158132708988767,313.9735280489981,0.9828653042734232,0.02743120207742828,314.01998898395726,0.988187873710058,-0.07996865137266804,313.99914071228454,0.9715677273158351,-0.046981512277251766,313.97995024331055,0.9861108484292882,-0.018245495278428517,313.97742465813815,0.988812122009003,22.18
313.957503403328,0.9886791809431478,-0.003227228303450602,313.9754527491213,0.9827366862405003,0.026760135055076635,314.0080947478147,0.9881467941412473,-0.07909355997040049,314.03736733454565,0.9717293067274099,-0.046667605534430015,313.9902628863781,0.9861786099250832,-0.01667838323466382,314.01391503599064,0.9888548934735358,22.189999999999998
313.9698005991085,0.9887031898283476,-0.003122487531441939,313.9713840515704,0.9827938458843536,0.02746585389973684,314.04547816901714,0.9881402522851873,-0.07790958420366591,314.0045982409083,0.9718420326899664,-0.0435483686788488,313.96316862025344,0.9860662627055847,-0.017877758774631713,313.96189900187255,0.9889233376591415,22.200000000000003
313.93195561925825,0.9887041389418836,-0.0031302181258113905,313.9586848457548,0.9827954867382136,0.027194623551779932,313.99256346979894,0.9880820451801351,-0.07987369534453104,314.03827363315344,0.9716826765565764,-0.04366913859846029,313.9551358088707,0.986444721160295,-0.013900706511728683,313.98471343028893,0.9887433853583254,22.21
313.976338703544,0.9886439252563128,-0.0027149927863567135,313.970008648647,0.9828823564918272,0.028377950714390518,314.05429583730023,0.9881131004565085,-0.07837320465976956,314.02622891202566,0.9714982680309244,-0.047366186222332386,313.94626279252867,0.9863122322655317,-0.0101703786231668,313.9769681138678,0.9888460900863015,22.22
313.9555755692623,0.9885644688836474,-0.0029858473408758365,313.9523647271055,0.9828759774991753,0.02314908230552175,314.03160404755914,0.9881483118581447,-0.07669220591054139,314.0379964483306,0.9717850155011968,-0.04425021165787817,313.94403462970575,0.9861993251054172,-0.012027387340582327,313.99010608182584,0.9889111726942836,22.230000000000004
313.95570130639834,0.9886450266189668,-0.002638419039856379,313.9561016812082,0.9828669413204857,0.028197776584705375,314.0327064434623,0.9880871690769994,-0.07406006087825859,314.0482281198192,0.9715238483179187,-0.04504508020712715,313.9487449793466,0.9864810248812008,-0.01640452776151982,313.9739425136804,0.9888714003880057,22.240000000000002
313.9428879320528,0.988610878577947,-0.0019635707926772723,313.9451615380003,0.9828384901434878,0.02643937821455912,314.02152907096234,0.9880524658616211,-0.07533624877930645,314.0436277452961,0.9712725770809799,-0.04513757969853982,313.9733914112751,0.9863476511319593,-0.012613506127007993,313.9995651051978,0.988783848331058,22.25
313.96222466044657,0.988656839873946,-0.002250970733406003,313.9529551409235,0.9829117072730054,0.03290573878702975,314.02436932733644,0.9881785157534552,-0.07137831835692868,314.0492375898454,0.9711926383224022,-0.04141932567603209,313.93825550948173,0.9862559707129127,-0.016502571646455404,313.986363922027,0.9885955656278794,22.259999999999998
313.95343921835837,0.9885790573724793,-0.002710821239776659,313.9707059916954,0.9828313819008441,0.03429474749698891,314.02325311509713,0.9881829642313045,-0.07068602196701161,314.0384747165665,0.9715156958638435,-0.04241562008475382,313.9646149111077,0.9861770915202246,-0.012333495648543937,313.9888949584167,0.9887325443279794,22.270000000000003
313.9458691061938,0.9886256107673784,-0.001554033805155462,313.95154731312283,0.9828098981563603,0.0337495211274338,314.04917386514757,0.9880906896155498,-0.07364679209382136,314.04476579786285,0.9714877192516314,-0.04093896959455901,313.9732039061297,0.9860848235795077,-0.014931695843414507,313.98806945426287,0.9888555507955689,22.28
313.9421202036696,0.9886012604828368,-0.002009435192816437,313.9577180066953,0.9828174166641919,0.028110284215489487,314.04195969563875,0.9881204460364241,-0.06914925288007809,314.0296085912819,0.9713614315236488,-0.044385669230822974,313.93217337254697,0.9864740192029922,-0.013296355293243477,313.99646115430636,0.9887861199830212,22.29
313.92381910922046,0.9885111498918524,-0.002242395841884346,313.96542617553155,0.9829276118247176,0.038653320713660344,314.04108907094695,0.9881591566252382,-0.06659681607791758,314.0475358740993,0.9713501872283962,-0.044002308035005745,313.94884116318934,0.9864420575538922,-0.011457813507635731,313.9882204475761,0.9889766705208016,22.299999999999997
313.9592109353549,0.9887215851862688,-0.0016933660425697892,313.96014125882516,0.9829579158776452,0.035939576014533944,314.01947591127293,0.9880724865284951,-0.06561417435231694,314.0603673974671,0.9714015966660109,-0.04274406347332007,313.91504104315425,0.9863740511745074,-0.008978949468305287,313.98223498069115,0.9887071964505615,22.310000000000002
313.9469223518364,0.9885888634637633,-0.0022257979073889845,313.96537118856054,0.9829683972325273,0.03588117993321024,314.06806485901876,0.9881407652686227,-0.06764803740363763,314.0450705239688,0.9712812022312566,-0.04333723257952203,313.94941008038705,0.9865979117613691,-0.00819901372787115,314.0000543483279,0.988833624423749,22.32
313.9553914443897,0.988649807919455,-0.0012268081228675376,313.96289224683403,0.9828976889894576,0.036977834587036,314.0599464798249,0.9880914515410465,-0.06326405757415587,314.0238158356651,0.971379423495683,-0.04591512605806803,313.9405345803014,0.9865013313193537,-0.009771727211945636,313.999790277915,0.9888323154827288,22.33
313.9347569557711,0.9884997688072359,-0.001310665482892038,313.9664966649012,0.9829876747309648,0.03718550531762779,314.04150358275535,0.988057366217873,-0.06388381324156413,314.051748201181,0.9714730147391597,-0.04445705439680567,313.9407577061771,0.9864779232333987,-0.014144466394471072,314.0002114759059,0.9886902625895178,22.340000000000003
313.9147280168219,0.9886146772689535,-0.000882412333983272,313.9533766122827,0.982963126762758,0.038873979101050185,314.01716156634836,0.9880445505185612,-0.05977807155195089,314.0765217643837,0.9714494771595331,-0.04671448190514332,313.9164358925316,0.9864224374770565,-0.010063980109945895,313.97742411574,0.9887212058908472,22.35
313.9534357432351,0.9886206418269048,-0.0011339943011906784,313.9620304112899,0.9829173382713255,0.03801464860382432,314.0487316772193,0.988086577451308,-0.06405980175577551,314.0266785833236,0.9717668818794591,-0.04494533762353662,313.9498265971806,0.9864373886692009,-0.012251478978427585,313.9792713430351,0.9888510885300852,22.36
313.93622070034746,0.9885162431634067,-0.000726655003821847,313.9786053007597,0.9829898957076622,0.04027666271602225,314.0218708297679,0.9881300708655225,-0.06390726277556362,314.067682350939,0.9715671189021448,-0.04376303594565773,313.94267564593486,0.9866421595945506,-0.011199007324053677,313.96920014586686,0.9886909029863823,22.369999999999997
313.9734297609729,0.9884436796341188,-0.0009741541340117354,313.9595486850835,0.9830404931360446,0.038234741512707296,314.0128507391259,0.9881182562821287,-0.06092299708743277,314.0327056377817,0.9715699035703697,-0.043902936003702986,313.9429316376844,0.9865942137297874,-0.009599567612463479,313.99856887476955,0.9887492811579854,22.380000000000003
313.96356289452535,0.9884730049659821,-0.00041753779037587016,313.9598469627273,0.9829638525783565,0.03897876110071969,314.0049700400167,0.9881121319771266,-0.06251590120672136,314.0398897088934,0.9716526381381602,-0.04126206972457729,313.94233035311066,0.9862865050198479,-0.006468884394498602,313.9922407155686,0.9887568497437962,22.39
313.9616568271963,0.9885741447809915,-0.00012813845145747587,313.98096557680344,0.9829670295577667,0.046966506983319375,314.0514337267843,0.9880814092002114,-0.06056417751537807,314.0154298071615,0.9716831583681315,-0.04090407290817357,313.95241334610296,0.986274651044451,-0.0070632851602679785,313.97741882090094,0.9886988241952009,22.4
313.96243962703795,0.988371504937766,-0.0005305935046772733,313.9846130372038,0.9829800754114427,0.04556809698467362,314.0161871670688,0.9881450101416714,-0.060787044302111806,314.0436284427824,0.9716563237795243,-0.045820516979342245,313.97224518112694,0.98625306801042,-0.010637404030262282,313.9898067555332,0.9887972549961852,22.410000000000004
313.96338772187244,0.9884767884726822,-0.00015419031691667152,313.9601636387565,0.9830070039108164,0.0410542924115127,314.0450160169176,0.9880678904391315,-0.05515882951461418,314.0156726454972,0.9717102284367104,-0.046111716850367156,313.9382319139182,0.9864799843972331,-0.0050579242387255655,313.975941767428,0.9887944078884932,22.42
313.98310899909484,0.9885445715509907,-4.30823679945392e-05,313.9538514571759,0.9830633820025905,0.05068363407612253,314.0563802140888,0.988082796135037,-0.0564934319095293,314.0442209291115,0.97163363595343,-0.04629797058951654,313.9540479641867,0.9862214041462761,-0.007804326435269902,313.9929404091804,0.988845509571419,22.43
313.96247117700204,0.9885144657910178,-2.8315018032167884e-05,313.9706322680377,0.9830465209516265,0.05013290138045769,314.04937772127727,0.9880882386903225,-0.05637965486594569,314.027161319242,0.9718047451779686,-0.04383009611872877,313.9574884737109,0.9865139570216915,-0.008794863794045335,313.9905426348501,0.988651450326629,22.439999999999998
313.9954953015682,0.9884269892430784,-0.00023029158658290083,313.970517011391,0.9831048654198256,0.044911966768486654,314.0469429396111,0.9880986457346195,-0.05301331554924101,314.0372471972445,0.9716998215964971,-0.05110811962810359,313.9369884067303,0.9864977593467544,-0.006400351613173842,314.0046214827967,0.9888402529268312,22.450000000000003
313.99050967067114,0.9884876824840745,5.412866493900064e-05,313.945197111682,0.9830540057775757,0.05297788546744701,314.0219165800886,0.9880787746059952,-0.056257303154162976,314.01849497665273,0.971668636452111,-0.04545930230795985,313.94243592095626,0.9863320561708798,-0.005626918106281744,314.002530834961,0.9886928183819456,22.46
313.9496117100571,0.9883801633227389,0.00032179059068219345,313.96850812629333,0.9830530400923562,0.0495451340127879,314.0182537086184,0.9880627949321215,-0.05575232576322004,314.028474572825,0.9718287179795644,-0.047255672015124546,313.9586296489162,0.9863632996274131,-0.004670899723518428,313.98335975948066,0.9888623375121827,22.47
313.9590781535397,0.9883308594526343,0.00036404820099185517,313.9717055418872,0.983048867097481,0.050180498323570424,313.9889529526843,0.9881050817775242,-0.05328305894485896,314.02302562139755,0.9719191163895319,-0.045786403574215505,313.96098243619446,0.9861203910219096,-0.008679623567441128,313.9974039843455,0.9887600052758904,22.480000000000004
313.93424561216017,0.9882757588355624,-6.015342015675863e-05,313.97976517973905,0.9831166067419257,0.04903448857221821,314.0501770919084,0.9881865322304563,-0.05496661137861789,313.9977031176316,0.972075350297232,-0.04657787840678013,313.97996026574043,0.9859429178798162,-0.0029885807505811,313.9933946547157,0.9886718080848707,22.490000000000002
313.9959183978238,0.9883649113869326,0.0005538698200719858,313.9995924197273,0.9831064044418522,0.04976929703245783,314.0691530041098,0.9881034491249698,-0.05636871339523252,314.01663905988306,0.9722424674308948,-0.044248248559223546,313.93953817935807,0.9860506575259507,-0.006256174424172478,313.95720488166575,0.9886893342348272,22.5
313.9792260776871,0.988306242618156,-0.00011494535292685612,313.9882783495029,0.9831564001065809,0.05064612900606762,314.01706787160333,0.9880579748696129,-0.05215368378157683,314.0255661115379,0.9719660580016183,-0.04873975501599391,313.9135985566255,0.9860306649692381,-0.006242898979601544,314.01623376224785,0.9887952561705795,22.509999999999998
314.00003572007205,0.9882721641407072,0.0004418409029361167,313.9986606208744,0.9831095041681,0.04714605057944818,314.00732324881767,0.9880715699923233,-0.05208083694965196,314.0233877110383,0.9723408489374525,-0.0468588361221924,313.9464446130498,0.9860712661801144,-0.002581923242072976,313.9968296621915,0.9887484904122735,22.520000000000003
313.99896013165335,0.9882625669182301,0.00046216189263190025,313.9963482014513,0.9831338706513736,0.051543384929052624,314.0500934987299,0.9881295596908589,-0.05369637542025595,313.990700430658,0.9721161370199066,-0.046274066954335,313.967736119659,0.9857895136838237,-0.006717365845374499,313.98121080384396,0.9887947723315235,22.53
313.99327700196983,0.9881661195382951,0.0009255725911361556,313.98002470887366,0.9830774245337832,0.05297624407850669,314.02962935423164,0.9881451789079526,-0.05306711705184464,314.03352320482253,0.9722480283030877,-0.04352421800880875,313.98101641645775,0.9858697232780532,-0.005950964265573407,313.98118479456133,0.9887045347378537,22.54
313.9893851661154,0.9883103770664818,0.0003180283531362964,314.011921784165,0.9831285664583437,0.0510836192094763,314.0602012130918,0.9881366794102155,-0.05524327162703761,314.0047213943664,0.972473348779012,-0.04499622529808056,313.9343668679074,0.9860424731872139,-0.00628422365941813,313.9752114154066,0.9888425142765179,22.549999999999997
313.9872280211316,0.9883372686261669,0.0005301923315105509,313.98779481286886,0.9830904245817546,0.05893687795597446,314.0506209308454,0.9881757757786162,-0.05137811065774694,313.984350835917,0.9723211785466521,-0.048707351272845305,313.9521005343473,0.9859626213328225,-0.0033765359079263486,313.98673414750624,0.9887701948712184,22.560000000000002
314.0062860314202,0.9882670586233999,0.000490523685523402,314.00101048764776,0.98314789365204,0.05212853007780557,314.05423457618707,0.9881875626012936,-0.051180832011829824,313.9724898741508,0.9723763549403738,-0.04341425887687751,313.9958731732611,0.9859283741638372,-0.00046824366819465946,313.99332543438055,0.9887665758286674,22.57
313.9903723466432,0.9882420273353638,-6.786478171714842e-07,313.9838217504899,0.9832008775700548,0.05374256587193779,314.0348805178168,0.9881164451509745,-0.052075236589157685,313.98116936529925,0.9724785516927101,-0.042812788495643385,313.94792772277816,0.9860481443945455,-0.0028280308811183263,314.0099883833358,0.988840945570955,22.58
313.9859811034708,0.9883087812432588,0.0002868919375189553,313.99802081506823,0.9831181598325518,0.05514674074881295,314.0304497317764,0.98818467989076,-0.052737637956410545,313.9576989327029,0.9725750703031044,-0.046364719709549265,313.98197825488546,0.9858832051686586,-0.007552653335532995,313.9961533820997,0.9887540204351264,22.590000000000003
313.9756806870681,0.9882218467047975,0.0003594905984518281,314.00978176828323,0.9832318630811143,0.05782231815084246,314.03065006865063,0.9881799004076555,-0.05158558962358995,313.9881159611793,0.972420378807305,-0.04669184959569707,313.965786311023,0.9856832561802439,-0.009066176630866837,313.9804854367198,0.9888617047500409,22.6
314.00388946177645,0.9882589531601782,0.0004833101058643956,314.0031937670597,0.9831436963267633,0.052371595759540174,314.0246174565684,0.988206522698704,-0.05429802710025196,313.9963287491685,0.9724434077357239,-0.0512253994271835,313.949379278469,0.9858878970224901,-0.003958302501638932,313.99004419677993,0.9888296338553525,22.61
314.01944275360864,0.9882202289973666,0.0002778942794753269,314.025132527552,0.9831507245852813,0.05665855671137762,314.0168619082652,0.9881710525247246,-0.053579435523312686,313.939432860057,0.9725315234006751,-0.046607406603923214,313.9833430894466,0.9855364001786782,-0.0027026958235219257,313.9918186394092,0.9888338577887081,22.619999999999997
314.01437602391144,0.9881755747983717,0.00014892943434060548,314.0099273028952,0.983135393701402,0.054715712680317656,314.030479602,0.9882039967880856,-0.05323304554627915,314.00009138610136,0.9726060498456227,-0.04587200717793134,313.9783767742929,0.9853115359127309,-0.0028877280797721585,313.9944407082882,0.988512436053071,22.630000000000003
314.01485579867176,0.9881839281828831,0.0005837245701831319,314.0057531073886,0.9831555008748047,0.05317581962563573,313.97779515332724,0.9881590154623888,-0.05456882967881318,313.9755262864707,0.9726771402543591,-0.045931557641934545,314.00798381925966,0.9855245909659758,-0.008618020943381993,313.9802332990661,0.9887303865989574,22.64
314.03102781353465,0.9882807602176644,0.0007208495965007207,314.01272331099864,0.9831791436527698,0.05379754572912556,314.00527638903,0.9881642095474666,-0.051186115171987165,313.95448540599216,0.9725661748030108,-0.049474245383832646,313.97582506014726,0.9858849135662876,-0.0043901535595697,313.9699678975321,0.9888732169001117,22.65
314.01408335809697,0.9882022916548296,0.00043740707266497333,314.01416349861876,0.9831749592375021,0.05407917737864479,313.9861217551343,0.988144855452354,-0.05682135453285553,313.9465406695255,0.9726796668350882,-0.04612882853324964,313.9868393782533,0.9855102077626894,-0.006987261874566768,314.0001731206083,0.9886717111790825,22.660000000000004
314.00135347169885,0.9882842600097146,0.00018914443602353762,314.0105031177115,0.9831636801930295,0.055590769818731824,314.047324539864,0.9881078966984331,-0.05472500509470595,313.91515964901436,0.972893685512392,-0.0547972365292313,313.99742498823304,0.9852533793156109,-0.009276297601358147,313.9866940100432,0.9887193878609951,22.67
314.01556523375115,0.9883684076349094,-0.00026357827072949133,314.0236283359305,0.9831382755298708,0.0577686327223312,314.0182397184918,0.9882520830673311,-0.05745300784699263,313.9562468510711,0.9727956837839808,-0.04930096850630585,313.98876861729497,0.9854523436151742,-0.007608505351386933,313.98314706192093,0.988873620620571,22.68
314.04416629132606,0.9882505094320717,2.4510107471138482e-05,313.99197140250766,0.9831376587459183,0.05327638472363744,314.0265040381673,0.9881829411104812,-0.054679584169186175,313.98072149427,0.9726850720770845,-0.05185965615433491,314.0052406469684,0.9852803742046338,-0.007737467338422774,313.995923637741,0.9887696994421014,22.689999999999998
314.0209207575223,0.9882478812327405,0.00020703392315899816,314.0307196383902,0.9831334228561277,0.05508327370978745,313.99800877897565,0.9882447977273835,-0.05914056860887292,313.9726125657599,0.9728301094727952,-0.051986755589040784,314.02774831334995,0.9854357626087978,-0.005127092161852094,313.99684712224615,0.9887636453829174,22.700000000000003
314.02318991857123,0.9882139921833423,-0.00035726069542940534,314.02026370841895,0.9831489619552793,0.052342517820508104,313.9897984212169,0.9882140272146189,-0.05511248249720159,313.9869970046562,0.9728290857317569,-0.05006132523140323,313.9873926233791,0.985347363973488,-0.006160266785963016,313.98890694283295,0.9887837054789566,22.71
314.0058793286808,0.988252301742997,-0.00014909917533592306,314.0192498064456,0.9831010506776983,0.05455166386250855,314.00120419773936,0.9882284733251808,-0.056363089466531395,313.94117837605717,0.9728579506229833,-0.04974906639184499,314.012101621157,0.9851222506641852,-0.005436537416557936,313.99576391440047,0.9890135556140969,22.72
314.0553176596478,0.9882497687741642,-0.0005117475288840467,314.0052605927589,0.9831650701706581,0.05310463272074055,313.99244978915885,0.9881852812680911,-0.060942533328639116,313.9613448443621,0.9727250250161819,-0.05088894096250654,314.03680197830596,0.9853911995829455,-0.00807036318102382,313.98358165198044,0.9888326171922541,22.730000000000004
314.03363604462544,0.9883479087180588,0.00015320507046926975,314.02610321804156,0.9831741872851729,0.0539986492358779,313.9651064561321,0.9882523399915814,-0.061931317899401185,313.95521229981495,0.9727183072175043,-0.04946635683777141,314.0152015254856,0.9854692995430289,-0.008008328954813676,313.9766792481109,0.9887969671763361,22.740000000000002
314.0371388744278,0.9882218738748395,-0.00035188282696541366,314.0073646055766,0.9832123630091574,0.05192326638404393,313.98504998978774,0.9882065653228067,-0.05912531606255771,313.94970706878405,0.9726874695778936,-0.05306777259835107,314.0093335064835,0.9853373525029444,-0.009806782625290328,313.996190755915,0.9887632473655038,22.75
314.03838300632407,0.988209752844692,-0.0005713142149499353,314.0116513122848,0.9831414158895441,0.057067205842857405,314.0021892634042,0.9881983935273501,-0.059754457040503424,313.9305692985058,0.9728067939668785,-0.05301878739347972,313.9996677036941,0.9853785309265068,-0.00898085734599554,313.99998210606026,0.9888722038735863,22.759999999999998
314.04469773965815,0.9882517074357297,-0.0009656012138987559,314.005705120652,0.9831016634893404,0.05026985059996969,313.96459953128283,0.9881520006518015,-0.06306415953000183,313.9536623250395,0.9727269529134989,-0.05137054972912726,314.01274910860775,0.9851821178292467,-0.008718850930555156,313.9922455713234,0.9888319725640974,22.770000000000003
314.01313969215596,0.9882426161145891,-0.000911880936586909,314.0166623871097,0.9831611270732498,0.050677248672805944,314.00506970880645,0.9881601842435965,-0.06118657032649665,313.9327765033042,0.9726501437777929,-0.04659546758996841,314.03860160791413,0.9855957672675758,-0.011582051780788732,313.97614369451026,0.9888056428889298,22.78
314.05068273290084,0.988282246562858,-0.0008677334189408281,314.0161020170484,0.9830841273111143,0.049591563301166666,313.94863240868807,0.9881936733405066,-0.06417988149241761,313.9509285840686,0.9726653647908047,-0.0536598925595594,314.02130371602567,0.9853563029479548,-0.006016161939367647,313.9885124902364,0.9887475695543289,22.79
314.0252558415698,0.9883431185271112,-0.00038507027358281,314.0078196598444,0.9831342461174667,0.05257768014777197,313.9705571093633,0.9881937104596513,-0.06434073256327696,313.9622330460282,0.9728471985703975,-0.05258531502598174,314.0262867002469,0.9851475279317511,-0.008825738061552133,313.9854759646006,0.9888299596648461,22.799999999999997
314.0013531506277,0.9883479120377336,-0.001449680416546046,314.02933916094753,0.9830846641523192,0.047962948503641814,313.96844327510337,0.9881825888718169,-0.06718623641310302,313.942641702299,0.9728245487950272,-0.049603251807141445,314.034148483149,0.9852155983353537,-0.010335731292702016,313.99256811742254,0.9887948402161667,22.810000000000002
314.02557987792625,0.9883579486611955,-0.0011940795125013584,314.00386075407323,0.983097480729202,0.04861084341779796,313.99315622537796,0.988211192947715,-0.06623537793944503,313.97311153237285,0.9729249904212677,-0.04928993779734912,314.0258664403468,0.9854741982999821,-0.009311764385503019,313.99634869709024,0.989028365504471,22.82
314.036385377052,0.9884027193159483,-0.0007506789082600985,314.0004649898316,0.983143879466826,0.04750116440945393,313.9734749196998,0.9881451401373205,-0.06544555963684724,313.94531443207023,0.9728258289234757,-0.05226566547585458,314.01805889750585,0.9855469866011657,-0.010986605115488643,314.0258332409119,0.9887592493463538,22.83
314.0204995310341,0.9883877911054213,-0.0013878034368577062,314.0076175508477,0.9830657092799703,0.050347482958996354,313.97506964205934,0.9882417640237185,-0.06664535882038979,313.9588561944191,0.9727055229519633,-0.05440369192389583,314.0209827184111,0.9854466291824527,-0.015319426310151311,313.9771656501079,0.9889989468940679,22.840000000000003
314.04523464620013,0.9884317847879811,-0.0013585333093124566,314.01486094575984,0.9831440676550331,0.047639449759597226,313.96383283324536,0.9882647495036413,-0.06641759899664039,313.95784788372833,0.9728294119809381,-0.05130626643874934,314.01868229964083,0.9853127210841963,-0.011785882640386082,314.0041261958015,0.9887739885005619,22.85
314.02272115466343,0.9883568449548226,-0.0018407846738528414,313.99029891900665,0.9830960072502976,0.05016870501075739,313.99540329169713,0.9882209613382515,-0.06843262411886013,313.9886121944,0.9724676805482085,-0.05576579995706339,314.0122318777631,0.9850395684510499,-0.01044796624410133,313.9936693406353,0.9888287818938817,22.86
314.0213656299578,0.9883256641901282,-0.0016580288767083606,314.0072059943186,0.9831159067877233,0.047005736846224166,313.98686064670915,0.9882763735368489,-0.06798181644909376,313.9475729680895,0.9724174083956616,-0.04987663579530609,314.01729607340127,0.9853830446338567,-0.014024032841416307,314.01150438616145,0.9888847422039818,22.869999999999997
314.0042917828387,0.9884168293753552,-0.0018726510895234962,314.0192265026914,0.9830357370390992,0.0516334711598561,313.98496457181017,0.9882684633055356,-0.06849969979010931,313.98741947398867,0.9726225279997525,-0.053954023710064004,314.01997304168367,0.9850993643575188,-0.014207694883451335,313.9931354013149,0.9888373984603702,22.880000000000003
313.98572046922715,0.9883776935559543,-0.001469930914638989,314.0188474230861,0.983046043115783,0.041772426762151316,313.97930148154865,0.9882260430435457,-0.07036461595288018,313.962639991578,0.9725419324473827,-0.05159500198642955,314.0351699314215,0.9854058623948212,-0.013003256050400227,313.9922773920148,0.9888569863074144,22.89
314.00336945868725,0.9883881519205862,-0.002800707645889834,314.00779161987225,0.9830044584046316,0.04178683061733385,313.96197592635593,0.9882459345798353,-0.06910837396392838,313.98041711690723,0.9724336760466123,-0.053408142950391216,314.01750010768495,0.9851270101594218,-0.011285794301466898,314.000249960346,0.9888072365223223,22.9
314.0295930975693,0.9884832685276822,-0.0022768446304549097,313.9982950993437,0.9830253419164563,0.047153707058346594,313.9518727088205,0.9883328875920941,-0.07005678522589599,313.960167157608,0.972706155817952,-0.05226186957437008,314.0398328975326,0.9854569401561165,-0.011109959952988798,314.0145107053861,0.9889360686053134,22.910000000000004
314.0209106909968,0.9883379335299513,-0.001814543488088874,314.0140958643842,0.9830566932938588,0.04406997594406015,313.9841166050407,0.9881607154720353,-0.07239213277927797,313.9811685264306,0.9726426049280955,-0.05595722335252023,314.0249947163323,0.9856482673069734,-0.014262839415097511,314.0097592330322,0.9888403073817211,22.92
313.9989501973336,0.9883903620261154,-0.0015918654582820898,314.00585291928036,0.9830602797936486,0.04586831269332298,313.9808615544488,0.9882875664532095,-0.07251331772618497,313.9806320369403,0.972366364729702,-0.05080276797356803,314.0248171811433,0.9855596478423702,-0.0076979260828352845,313.99385732033653,0.9888629387236029,22.93
314.0423147872093,0.9885307085108268,-0.0018519754446726412,314.02209356707704,0.9831099570114903,0.044009479752293496,313.9725384718971,0.9881717907395811,-0.07210524392908413,313.9738163611225,0.9725148153913254,-0.051692960345691354,314.0038846104565,0.9849957758861229,-0.011007113574516392,313.9775687810748,0.988791954658907,22.939999999999998
314.0056917853446,0.9884043047046357,-0.002260997568851106,314.0068813161627,0.9830655015612368,0.04284359651736923,313.99053555316397,0.9882208462846311,-0.07029299522225771,313.9662697667975,0.972301520599033,-0.05410219039800883,314.0136715744532,0.9853348984221242,-0.013669797828261068,314.0005600054592,0.9888929487950573,22.950000000000003
313.9806620023909,0.9884586034759966,-0.0014667232720671293,313.9977478970095,0.9830770382265928,0.049506297816336274,313.9633175881811,0.9881996372546278,-0.06905192339487451,313.9748260573604,0.9723890413786361,-0.05580661945481274,314.00417814696306,0.9855086409779488,-0.007382150867605065,313.98874412007444,0.9888085108771286,22.96
313.986303940532,0.9884163924267266,-0.0018081232593782017,313.9996907352864,0.9829509220044397,0.0438056005634307,313.9869912936362,0.988228701073154,-0.0755024639740455,313.99055524040324,0.9722995906760818,-0.05342213958396024,314.0250415751275,0.9857099582579433,-0.013695720012849157,314.0126387989752,0.9890509592246466,22.97
314.004247607223,0.9885478311866556,-0.002023306475494906,314.01415924382945,0.9830320984027349,0.039466642278211665,313.95753364842585,0.9883126546697715,-0.07576338010574149,313.9900472818725,0.97242479671542,-0.05156546701089096,314.0070929599252,0.985369301853607,-0.015358145590477488,314.00208361477314,0.9887640692480067,22.980000000000004
313.99020860034665,0.9885739629682463,-0.002190843044038546,314.0076404902774,0.9830190938031578,0.04164073532509853,313.97436676854323,0.9882730687533278,-0.07267492907967008,313.99549819380195,0.9722029182983513,-0.0522473864026346,314.01409676685796,0.9855148334219906,-0.015690342531868094,313.9984908340073,0.9889131239638453,22.990000000000002
314.02423339987297,0.9884757135605697,-0.00193234008309769,313.99218500073664,0.9829412582420786,0.044654307070655694,313.9830269175599,0.9882235693513852,-0.07307410019458703,314.00331171801616,0.9723482997624937,-0.05046707396127337,314.049568612455,0.9857022914482998,-0.01622816877733046,313.9892126229325,0.9889392695778055,23.0
314.0140846234951,0.9884877396736645,-0.002797139397573053,314.00253977862263,0.9830439758592241,0.04199494338864636,313.98221346990704,0.9882202918567268,-0.07416844801157148,313.9750616192175,0.9722309866428535,-0.04956764112976249,314.0195545134077,0.9853912538407572,-0.015572484644348735,314.02005635194365,0.9887468389205605,23.009999999999998
314.0013119401987,0.9885117922845374,-0.0022025287208388093,314.00946859237115,0.9830342489123001,0.04344543746073966,313.9683691535012,0.9882955125453916,-0.07284114538350123,313.997645565587,0.9721272457423583,-0.04946433009751451,314.0096798662679,0.9856175808973062,-0.011603465746033865,314.00503237522287,0.9887222908493387,23.020000000000003
314.0186386969669,0.9883707564579638,-0.002660935797206882,313.9937132507844,0.9831066982273119,0.040659575069087295,313.9527964047532,0.9882617177660327,-0.07463534805297695,313.9677509826202,0.9721592325314654,-0.050467246433781296,314.0118355107762,0.9856565987748094,-0.014389259302248186,313.9967946000254,0.9887158036806118,23.03
314.02051397923674,0.9886048551349494,-0.0021349906246096086,314.00523074417595,0.9830255429319159,0.03890082181530582,313.97207260502796,0.9882671653151014,-0.07196348532395974,314.0012293821151,0.9720688066307486,-0.057152994078851105,314.01605213768016,0.9854550362495063,-0.010779811895673005,314.0233327079609,0.9887932103408373,23.04
313.99566218303033,0.9886601571551219,-0.002017318351154894,313.99842146788654,0.9830006498278612,0.038689176054383975,313.9325295123497,0.9882734058926789,-0.0705069612677187,313.9943759949101,0.9722045748330341,-0.051298474296535335,314.0240177830407,0.9855549462221326,-0.018040082417241213,313.97976730157086,0.988830892572775,23.049999999999997
313.97415619393774,0.9886277455319628,-0.002120590014077082,314.0008445899005,0.9830369207876107,0.03830809525117307,313.99416931474354,0.9883089516418662,-0.07416459835293683,314.0202337534272,0.9719458204694236,-0.04793414647563999,314.0098600950942,0.9857062755994083,-0.01831552257416183,314.0144070815112,0.9888411400264235,23.060000000000002
313.9797698305996,0.9885770292506657,-0.0026576967538301205,314.0091305903491,0.9830118155787297,0.03945012663603885,314.00496254530606,0.9882351844193756,-0.07291322416915572,313.9940234438657,0.9721242056271963,-0.05000069549620414,313.9771010396581,0.9857848664118275,-0.014437308453930306,313.9918048469991,0.9888394243294517,23.07
313.9773287925988,0.9885704916000209,-0.0016258147634953825,313.9892703529736,0.9829918617116831,0.03957701901213505,313.9936199415911,0.9881963159562328,-0.0723192731927941,314.0161453526938,0.9720759382375486,-0.04912525667848157,314.00434139188116,0.9855286420350519,-0.00945121356912288,313.9941871371537,0.9888437972778777,23.08
313.9694862137737,0.9884857606417196,-0.002381950539811534,314.00046699361616,0.9829732102245441,0.04371251512803913,313.98656474684316,0.9883125458288893,-0.07241733356968313,314.0053707541048,0.9717370695362846,-0.05306557037296602,314.0189311812373,0.9858410747917911,-0.014113025649141074,313.9862123088302,0.9888791168850716,23.090000000000003
313.99088318976084,0.9885341185648019,-0.0022232096754467613,313.99317500042275,0.9830068207707537,0.04128688423028365,313.9914168442411,0.9882493154890603,-0.07349969099211297,314.03839186650555,0.9721097313859228,-0.048287450006309456,314.0112357566782,0.9856020081819294,-0.010848690449175562,313.967252084173,0.9888711986657529,23.1
313.953120016956,0.9885507679875117,-0.00208419529107797,313.98591063083074,0.9830459994203681,0.03902420288680917,313.9664830063784,0.9882158108996258,-0.07566541621986404,314.0299233461096,0.9719745037385831,-0.049741970164903136,313.98333137037497,0.9860061959622062,-0.01357718514141609,314.00072211793446,0.9889987731351368,23.11
313.99552308366765,0.9885277711543169,-0.0018488478146473824,313.9869608221231,0.9830357436596165,0.038479160005855106,313.9777388886879,0.988235814737057,-0.0702422276410586,314.0167361424346,0.9720106448139874,-0.050822262639049126,314.01180042352604,0.9855213535832149,-0.015077380574588215,313.9930019455418,0.9886921978077647,23.119999999999997
313.9991279385559,0.9885302156103625,-0.002458012901774897,313.99832365977943,0.9829999735420085,0.04221489784703945,313.9559960162101,0.9882727552852956,-0.06751149208586908,314.0022898251936,0.9718061616026588,-0.047142185104908904,313.99139577077756,0.9851989706672593,-0.016194745666154888,313.98321393186416,0.9889606144229122,23.130000000000003
313.9702444894439,0.9886246934685795,-0.0015168144219506506,313.98176045471564,0.9829833212856122,0.0390279877562254,313.9665960570283,0.9882226615051827,-0.07291359349682075,314.03832292846846,0.9717204172318746,-0.04589954327995013,314.0176457390134,0.9855562954330486,-0.007731785394196146,313.9978601799313,0.9891337710386149,23.14
313.9850960330183,0.9884191454224095,-0.0024792381064853005,313.98893577299924,0.9829802558205419,0.039090418918694046,313.9985345383586,0.9881910547106684,-0.07023079068345547,314.0038425427868,0.9717533379106762,-0.04713428450836677,313.977293792149,0.9858641302924002,-0.014045077124705393,313.9991729255078,0.9887863503124882,23.15
313.98950156385774,0.9885481321230088,-0.002268281640112953,313.9858129658511,0.9830251510800422,0.03762260685881788,314.0172783534917,0.9882281361071874,-0.06941381792474094,314.0446265268161,0.9719563748192106,-0.050615667688135205,313.9353997466474,0.9857270679162643,-0.014622254573671709,313.99076871156416,0.9890246923749685,23.160000000000004
313.9666594370923,0.9886238949229528,-0.0018704634695994949,313.99259248463864,0.9830423106335845,0.037941620140605856,313.97267018329035,0.9882125634463091,-0.0727442606442246,313.99772434383607,0.9720112892550282,-0.050955849751411236,313.9848536777742,0.9854246081070225,-0.013110130919972457,313.98144431916126,0.9888701428663832,23.17
313.99315520267726,0.9885494606198046,-0.0016176996237003047,313.9663561397506,0.982965908455901,0.03957071534464983,313.9701161596916,0.9882249355246553,-0.07129820198091831,313.98513946670215,0.9717195286295727,-0.04993749448964233,313.9829297735337,0.9859319244333118,-0.009742540729554926,314.00751987770406,0.9887744240476969,23.18
313.96995712130376,0.9885481666020343,-0.0017067757425709563,313.98304300694684,0.9829912098389884,0.039928800021914415,313.9761398215686,0.9882192924709383,-0.0733925227510039,313.99366548258973,0.9717341904590387,-0.049282437879297016,314.0037068478826,0.9856499869178835,-0.011954123488519878,314.00288640277597,0.9888679571280471,23.189999999999998
313.9546699219251,0.9885231311964616,-0.001474064285896466,313.97236770160157,0.9830475745242147,0.04000978355002756,313.97464294319974,0.9882324814850392,-0.06893375739662885,314.03061229290785,0.9718841995206043,-0.051062739776487454,313.984934294492,0.9859046294985906,-0.007804812600761024,313.9880465702267,0.9889014173583061,23.200000000000003
313.97108580922793,0.9885710278343512,-0.0020930863877895124,313.9854624336698,0.9830169760237755,0.03781782204955467,313.9723781719844,0.9882114005632706,-0.06602070096595614,314.0315273949237,0.9719741365200465,-0.05197603517996731,314.0087631375202,0.9856838078013288,-0.012192572641669779,313.99876620438175,0.9887946206488993,23.21
314.01084869826747,0.9885477816052471,-0.0013120635968642239,313.99790371077603,0.9830358649805979,0.04300505480974713,313.9823591931506,0.9882249186952126,-0.06853500440942878,314.0308854813228,0.9717723060213458,-0.046893002248173096,314.0026738379589,0.9858126880090403,-0.013522422246615085,314.0048864572066,0.9886996035808133,23.22
314.0111473511149,0.9885249570104565,-0.001544402821256701,313.986362263051,0.9830665704437714,0.037241903041278224,313.9628805270694,0.9882740903948746,-0.06576376148393877,314.0356874482355,0.9717394921224024,-0.054695394902498445,313.9915994552382,0.9858245507561169,-0.014761269702855613,313.9982057262947,0.9885879089668033,23.230000000000004
313.9623666872228,0.9885699643843777,-0.0014222489297169684,313.9734661398623,0.983012687749141,0.03745635117356158,314.0103498953871,0.9882083214043818,-0.06773712411644921,313.9891896187953,0.9719647132699087,-0.047576640339755547,313.9669013194655,0.9855150692626119,-0.007742895471157189,313.9925410104293,0.988923564309224,23.240000000000002
313.9935254166225,0.9885105031038038,-0.0014422828263393646,313.9942993968016,0.9829688331522201,0.040425113334663795,314.00759720764665,0.9882329704825865,-0.06367018380555159,314.01726928587584,0.9718537360083896,-0.04762009060811707,313.98899579237224,0.9859639769642463,-0.0084690066223189,314.0091375930968,0.988866565768815,23.25
313.97046790776176,0.9885758059148974,-0.0012332944488993147,313.97541556200275,0.9830196309340103,0.04402434566513504,313.96581180616124,0.988237902059814,-0.06551459951018283,314.0110801506841,0.9717799294955276,-0.04555381234679571,314.02079841414644,0.9859379176607553,-0.009725662878394041,313.9947977224982,0.9888704804499071,23.259999999999998
313.9851516727634,0.9885368034621833,-0.002585581097698011,313.989635093809,0.9831814430412201,0.04190557276338698,314.0096596216744,0.9882071375238609,-0.06806284172606959,314.0046394680035,0.9719115400836885,-0.04660395564745457,313.98442203113444,0.985949853565448,-0.012270115730968078,314.02019669100747,0.9888719428212591,23.270000000000003
313.94001265473827,0.9886056240742064,-0.0010738186409142755,313.9873168712177,0.9830222693757081,0.04302902342527902,314.0198093933111,0.9882242922310017,-0.06360442351751783,314.03589201908,0.9719290377286421,-0.048695616363910794,313.9696271580255,0.9858972470903098,-0.010486221889304353,314.00236022491475,0.9887084028747324,23.28
313.98339088069537,0.9885645688728211,-0.0014868604343103104,313.9749973955869,0.9829724839951633,0.037920981009143956,313.98650318159685,0.9882514445708552,-0.06378813075811003,314.0479894475503,0.9720470361998992,-0.048255150951713704,313.9907773361296,0.9859576237362225,-0.009675882107002372,314.0010606518647,0.9886327066223637,23.29
313.96143852713067,0.9885363082464952,-0.0015869132858612272,313.99272541102187,0.9830481590331448,0.042311351132299405,313.99392735507047,0.988248583172373,-0.06402833015870937,314.0467447738357,0.971981366876512,-0.050077744011633785,313.98526003220866,0.9860557633668849,-0.010368916838773163,313.97122060479927,0.9888172727793031,23.299999999999997
313.9715591531216,0.9884201017772533,-0.0008933680107302213,313.98327786611065,0.9829983031027114,0.04152779809115138,314.0119315400196,0.9881966426361639,-0.06472604390892632,314.0552087322942,0.972175687987641,-0.05012241966327215,313.97693027354484,0.985843639558547,-0.007613949423973516,314.00324228053273,0.9887253896729199,23.310000000000002
313.97667779247234,0.9884998187590802,-0.001119159206051551,313.9783785608268,0.9829892140840174,0.04168813877114107,314.00832204392344,0.9882094956119051,-0.06440484806774542,314.0255592874828,0.9719274206938254,-0.05035529144095047,313.9755489448278,0.9855753589151667,-0.006987047299633738,314.0101399577899,0.9889008148591013,23.32
313.9575257461041,0.9884191369219762,-0.0010417061454664313,313.9926318837272,0.9830168680265854,0.04123073338220554,313.96247468305677,0.9881243140164612,-0.06380638974114146,313.99816441998473,0.971787836992557,-0.04632148258406872,313.9773168804692,0.9857130556555501,-0.009317989510845831,313.99474420588086,0.9887172548298414,23.33
313.9781331230954,0.9884382409730237,-0.001419698049169497,314.00139672362656,0.9830212171686017,0.041691916968244536,314.0132714856646,0.9882177390504568,-0.06247986458662433,314.0012478749274,0.9718851435384696,-0.04403637775713921,314.0203145564191,0.9862708539019334,-0.007236965789489699,313.99654547139005,0.9888654441084636,23.340000000000003
313.9621271398004,0.9884567101999416,-0.0005100011680843211,313.9669780416116,0.9830616630680034,0.03485204074418044,313.9693259999512,0.9882538486646192,-0.06408930526893294,314.0381266520555,0.9719582211124084,-0.047718166459567675,313.96587819204245,0.9857847031862441,-0.013943452290673163,313.98113083885977,0.9888369180247448,23.35
313.96782049654496,0.9885159661771533,-0.000768895403194711,313.98830434665575,0.9830914382657253,0.041901669460419164,313.9866865521841,0.9882692303034577,-0.058998008944658994,314.0147696646621,0.971942140036833,-0.04871034431103963,313.99385558641256,0.9859117823058985,-0.01136783304214779,314.0029539184313,0.9888198688609907,23.36
314.00407196240667,0.9884107501799873,-0.000617322344720866,313.97422497567567,0.983062290858566,0.04171216576940965,314.0188925186512,0.9882108595045498,-0.06144436353214813,314.01956569351574,0.9722219878354174,-0.048254449764356146,314.01819494368317,0.9859322498897519,-0.010009501373663347,313.9928917095752,0.9888160405534487,23.369999999999997
313.9813501523404,0.9884262367909977,-0.00010275158730092306,314.00872703594666,0.9831032260142037,0.038793048951439174,314.0293808122475,0.9882290148557552,-0.05950493800841367,313.99048922426823,0.9722538916458677,-0.04834169148031976,313.9825170348289,0.9857904964736518,-0.00781370581212825,314.00761001911064,0.9888047941469204,23.380000000000003
313.9730674699309,0.9884395889390708,-0.0001893998655126978,313.9744776086687,0.9830801478008602,0.040427592098856185,314.01133678585103,0.9882361493598559,-0.06383774599263055,314.02289153437056,0.9720246998936768,-0.05084835569597975,313.9701648360264,0.9856504368960013,-0.00979742715821023,313.9922847402183,0.9888990127885794,23.39
313.956873744991,0.988465402942836,-0.000795991276756238,313.9608099763799,0.9830584218281961,0.04259149151991555,314.00894962275225,0.9882052759043783,-0.0615967597167538,314.0162779504933,0.9721725058610552,-0.044931254377136104,313.9979897600278,0.9858564126612731,-0.012213867058023653,313.9979930029065,0.9887186418657967,23.4
313.984919094474,0.9884478589799772,-0.0006300712546060535,313.9810373226998,0.9830008854355242,0.03990030591024933,314.0120232578989,0.9882103680690925,-0.059654747097089456,313.99760301892314,0.972201709573507,-0.04611323822358118,314.00806742696443,0.9858957354676776,-0.011046931325231869,313.9940197944106,0.98873897970937,23.410000000000004
313.97551656304074,0.9883705475392907,-0.0008353589144445036,313.9805438972589,0.9831109814538018,0.0370848985176713,314.00489003126506,0.9881973062981618,-0.060763353263310324,314.0243991415665,0.9720290648459271,-0.04811316766678231,313.97684914958364,0.9859056548808008,-0.006740553425708933,313.96282399734395,0.9889540567479806,23.42
313.9751161778488,0.9884943195326205,-0.0006425967885030186,313.99339267127874,0.9830888688429215,0.037949631920159044,313.9843759437529,0.9882227892988485,-0.06015537601523153,314.0021590747902,0.9720248281597259,-0.04244245537599258,313.9942152919457,0.985612114965362,-0.00792204530888622,313.9773186580428,0.9888085301019124,23.43
314.0258959252765,0.9884910689156429,-0.0010748071712096958,313.9964160308597,0.9830171724462512,0.040825253599289374,314.0215572684534,0.9881420867730915,-0.061101472186103636,313.9952253258537,0.9720036069651116,-0.0468635606638615,313.9715122144182,0.9855810225264046,-0.005870765964746673,313.9925322029165,0.9889314001103309,23.439999999999998
313.9943846597324,0.9884181955484115,-0.0008424926646519813,313.9819944811378,0.983087874689477,0.04155940984095616,314.04696796542754,0.9882233051920475,-0.060977721631925955,314.00958185587274,0.9721212593423026,-0.0481762511811553,314.0050959776533,0.9857187409699126,-0.01086187883763081,313.9940767849589,0.9887366670782624,23.450000000000003
313.97712528069354,0.988370524525966,4.0385915001295205e-05,314.0047505254969,0.9830989012439671,0.04706210120831078,314.01035056882483,0.9882150818859132,-0.056688717516965734,314.00761956301795,0.9721401154643405,-0.05122162461404059,313.9903084858104,0.9859076874688544,-0.005598811242339793,313.9867542162377,0.9887591547861734,23.46
313.9616496125383,0.9884752449984504,-0.0002410758863421649,313.9954735104582,0.9830953036548107,0.04092112972949512,314.00869801771245,0.9881222915735653,-0.05880877166477648,313.99408344653784,0.9723933211457354,-0.054567561894767594,313.9755728902143,0.9859812409860415,-0.007726449222147314,313.97792717710865,0.9886482655434284,23.47
313.95041513399985,0.9883601683980557,-0.0009390473017512769,313.9774117998369,0.9830590194954046,0.040380627357377984,314.0286900171636,0.9882279810246587,-0.059070455290363005,313.99666101655754,0.972454185701054,-0.05058348386626308,313.9896832995779,0.985874623572311,-0.008749611779883067,313.9752863954935,0.9887203964722592,23.480000000000004
313.9891990014966,0.9884204336463324,-0.0009283091419502358,313.98447399537423,0.9830407648255275,0.0452429218220467,314.0351098125151,0.9881867536084068,-0.05702084068793569,313.99639016566425,0.9725159958296354,-0.048824735760478064,314.00241776749914,0.9860358442390774,-0.009462216971688647,313.99071850099267,0.9886286536424084,23.490000000000002
314.0091493441121,0.9884530358026162,-0.0006844109425475369,314.01260013029486,0.9830491219046446,0.04245126119060111,314.00645885885615,0.9881863664525807,-0.056421821438008626,314.018095392411,0.9721569260575917,-0.048630233467150466,314.0256564590716,0.9858472599110284,-0.006903656123803522,313.98941036580044,0.9887923425580133,23.5
314.0015769938926,0.9884219225496256,-0.00013002652784317248,313.99269523714923,0.983119909056006,0.044619190688570835,314.0158724978405,0.9881826918931722,-0.06215508277345252,314.0131021634463,0.9723738248871291,-0.0474993583462584,313.968616659214,0.9856442323343815,-0.006087652176340793,313.9894758926625,0.9887735585644881,23.509999999999998
313.9969711335298,0.9884316318068961,-7.446742672008152e-05,314.00742883077504,0.9830197608202861,0.046592353708837256,313.99348436336163,0.9882677418414796,-0.06138656763439249,313.9846714628253,0.9723089049760392,-0.04721638066898473,314.007666040017,0.9857472722593017,-0.010634481519674416,313.9809993460514,0.9889549104571591,23.520000000000003
313.99885245949224,0.9883793876123428,-0.0008643203436978324,313.9955716438551,0.9831697594003778,0.04081796910182763,314.02601831574583,0.9882064893543875,-0.06029880269485506,313.99586633460757,0.9722236664350438,-0.048986273210140006,313.99749983287086,0.985918162391539,-0.009762712612473436,313.97663273101256,0.9888009476264253,23.53
314.001055612086,0.9883506670970823,-0.0008638503386472038,313.9917989859548,0.9830755052457882,0.045892413087031986,314.00257407877933,0.9882225791667407,-0.06260959896988544,313.978285155799,0.9724300283497168,-0.046129339172377916,314.00264532738174,0.9857538526466968,-0.007193552989039115,313.98176007236924,0.9890160851909104,23.54
313.9763974690113,0.9883642304048094,-0.0001195033216570278,314.008591598327,0.9830375805221698,0.04798989797490169,313.9901401365749,0.9882131454776454,-0.055894060245591536,313.9704051064733,0.9723027770709682,-0.051664481293541904,313.99086348005136,0.985720762977693,-0.007257720703154813,313.9725192351097,0.988943671317415,23.549999999999997
314.01111754815577,0.9883723549597228,-0.0011024909630484216,314.0100282598067,0.9830586349261,0.04135814286254107,314.0057746243596,0.9881617566168617,-0.055192565877722366,313.9758692046639,0.9725429723934944,-0.04946326212364447,314.0072169022256,0.9859105958684173,-0.00803343606119187,313.99671959411,0.9888219370429935,23.560000000000002
313.9710511902012,0.9884148142285901,-0.0006367981675628508,313.9943675905344,0.9831411141594635,0.04505917466887563,314.00588061477487,0.9881609770361786,-0.06185569861453135,313.98700305582105,0.9723800469118447,-0.047805187501099744,313.98384471818395,0.9855845597740044,-0.0038373754262382015,314.00707870138126,0.989013718426859,23.57
314.0022029693544,0.9884496907797161,-0.0008842108768786069,314.0104085885245,0.9831122727857212,0.04395020792991931,314.0308297679158,0.9882586666037869,-0.0615693820558545,314.00385507868907,0.9723140192682426,-0.047180764719520374,313.9790129799509,0.9860128497785063,-0.010943169018331044,313.98238628394614,0.9888394674702344,23.58
313.9924796122765,0.9882373475200401,-0.0009693231705287441,313.997629348431,0.9830864143688509,0.04806791065575598,314.0181728960862,0.9881477914823371,-0.06382785510939697,313.9897057963538,0.9723846926676312,-0.050395326151131,313.9835712965018,0.985556082742427,-0.005372545040816086,314.00512052783625,0.9888282402884898,23.590000000000003
314.02340429967995,0.9883864073887566,-0.00025747497958899385,313.9975032010852,0.9830854917997509,0.039094450663682605,314.003871923702,0.9881977081600897,-0.06169967348061639,313.9927590331741,0.972546326409608,-0.04421448386488794,314.01266306963294,0.9858665999271264,-0.010733759823546157,313.98070133701145,0.988979133132818,23.6
313.98832309101573,0.9884073565080016,-0.001071129340492135,313.959197085952,0.9831017924239167,0.048823076342243164,314.00957983016076,0.9881772125726321,-0.0584426542516247,313.97128266676077,0.972688327795683,-0.04853000434539347,314.00139932770475,0.9857015273174526,-0.005580014478206385,313.9856566090126,0.988918691424435,23.61
313.9959399662518,0.9884310716812369,-0.0008145062166587213,313.99458917787837,0.9831117823708946,0.043076483585980055,314.0252350424497,0.9882280633631007,-0.06120032833656524,313.97822599199554,0.9724606199109483,-0.0466886584777229,313.9871089518821,0.9859691026997115,-0.008363568791726733,313.9867356713867,0.9886707530673702,23.619999999999997
313.9771065546897,0.9884464614182741,-0.0008981460597373135,314.0095383605061,0.9830819098515668,0.05081907535294953,313.9822040417783,0.9882700738202949,-0.05428945076841473,313.99367760377044,0.9726116285506305,-0.04323264494945337,314.01488009059227,0.9858225622977501,-0.00605854845856711,313.9940780505546,0.9888289422230594,23.630000000000003
314.01944146932397,0.9883768141377789,-0.0011826646333130473,314.0127133571338,0.9830023360736436,0.04218159466594862,314.02984628808827,0.9882219975286157,-0.05845781006431442,313.99145571405796,0.9726406224110001,-0.04894852809133107,314.0005325187038,0.9856400816117914,-0.0069569822861600805,314.0107791869224,0.9888098081361033,23.64
313.99026691253704,0.988423596075767,-0.0007052823160306949,314.0123415510061,0.983051629839393,0.048356868504691744,314.0064856877479,0.9881904166074037,-0.06167376009854521,313.9809392513757,0.9726410505794219,-0.049300448829316904,313.99817478142967,0.9857305387884746,-0.010441826335660494,313.9907979752357,0.9887575870004566,23.65
314.0089612908393,0.9884404334694947,-0.0002778245321160581,313.9855226773223,0.9831308320821552,0.04684827360111461,314.0091085323418,0.9881971163771137,-0.059159429205043405,313.98785329161166,0.9727164264342676,-0.04978812576622742,313.9904048445647,0.9853731067730777,-0.011532309632885006,314.00920643891897,0.9888996983498881,23.660000000000004
314.0037529498697,0.9883751347314143,-0.0007154525149174191,313.9852593227808,0.9831242132198822,0.043688661609902445,313.9931710627327,0.9881398851831366,-0.06189571299339909,313.98292791675266,0.9724635312898248,-0.04810089651144761,314.0342956187165,0.9854933165824898,-0.01142939459043403,313.9894833570942,0.9888454615554518,23.67
314.0220595025287,0.9884165326625045,-0.0007381372619967696,314.01054225656827,0.9831188867653626,0.04222834255726194,313.9803729210383,0.9881223712381706,-0.06000322410815807,313.9456957308605,0.9725781096224815,-0.046802029402059846,313.9845598264269,0.9856505944245144,-0.006167248441212568,313.99726689967054,0.9888931197944499,23.68
314.0134303371107,0.9883308650447903,-0.0012677058860751265,314.016490217777,0.9831222552018605,0.0424036775921139,314.01273432128716,0.9882394226864748,-0.062306993175723996,313.98989221370374,0.9725673266292381,-0.04519121902508249,313.9624875672827,0.9856243032593085,-0.011899423433520693,313.98388614396976,0.9889102586432001,23.689999999999998
314.00774962490425,0.9884768200487731,-0.0005249878659433238,314.00989563268996,0.983113835724367,0.044081891026581145,313.9575250675253,0.9882214858820987,-0.06331170028839932,313.9651113457459,0.9726055754312496,-0.04902189518484481,314.03136291230624,0.9860651870444691,-0.00885482093490375,313.9970858290886,0.988838485718477,23.700000000000003
313.99930768175136,0.9883171659580913,-0.0010572406637817961,314.01291867999277,0.9831141455645813,0.04579278711705202,314.01275017966043,0.9882496596275723,-0.061581816087244,313.9669498630602,0.9726786690836595,-0.052266787676888686,313.9962410821443,0.985678983558437,-0.009857777277731709,313.97970329858936,0.9887352688661768,23.71
313.9885890795933,0.9883881907985368,-0.0008165312481585086,313.97750165786374,0.9830387569881123,0.04451302418400249,314.00290534499004,0.988224855230912,-0.06456944731531344,313.94650438138734,0.9725273105156753,-0.049902098461454464,314.00669332209293,0.9855583161748133,-0.009734280207704516,314.00108190870645,0.9887727755914759,23.72
314.02716111566417,0.9884430464791768,-0.0007313396743420597,313.9999214957999,0.9831683090932843,0.04394598602401694,313.99215328102656,0.9882273472467181,-0.06325477059156377,313.96774589285536,0.9723306213296908,-0.04690175165046385,313.9989662560406,0.9856721980765139,-0.008429451879164194,313.98363356723183,0.9887693299399174,23.730000000000004
314.0037411646691,0.9883927941936652,-0.0009148183308320345,313.999174110184,0.983041076982923,0.04600983244707935,314.01610735383133,0.9882006989250829,-0.06749839592650353,313.9743653488132,0.9727031976867155,-0.04505535776102743,314.0067227247188,0.985564774843851,-0.006063159980413539,313.97705688636484,0.9887607304825666,23.740000000000002
314.00013011499595,0.9884460213725885,-0.0008652327064431705,313.9900825883442,0.9830902035392297,0.045997617110483904,314.0078584363294,0.9882470708031491,-0.06222156729861922,313.98350200452444,0.972556644085746,-0.047880938330367134,314.0088738040365,0.9859866484099786,-0.008535912312580059,313.9841561032769,0.9889554491190435,23.75
314.0098171343721,0.9883216536027146,-0.0016563643594059586,314.0137496650617,0.9830313185057848,0.04751446399687377,313.99584912922364,0.9882139195533706,-0.06355962673357012,313.96572973332275,0.9724240032455798,-0.05358156443368885,314.00113440672226,0.9853663023009205,-0.005156860448846933,313.9976627599194,0.988825493719978,23.759999999999998
313.9707126112094,0.9885408459070767,-0.001434919474911206,314.00965031220943,0.9831003527096511,0.047317865969316336,314.0031685288147,0.9882288879271541,-0.06524533746053073,314.0094195300764,0.9726771903526327,-0.04723431027825852,313.9850590238942,0.9856077763298844,-0.009547443069731886,313.97957286474883,0.9888722753456294,23.770000000000003
313.9737979162854,0.9882936046519591,-0.00125829370078778,313.9902676651722,0.9830508419150656,0.047725320756811095,313.99308225584247,0.9882406730983442,-0.06640807522288766,313.9552717463831,0.9723357151846923,-0.04977921066982425,314.01481358923377,0.9857286155299115,-0.01026363472827525,313.9636504054947,0.9887578760161057,23.78
314.0339507699179,0.9883380994068328,-0.0007235962175437781,313.9995893750157,0.9830760871065114,0.04236861792468755,313.98871396917167,0.9881911905258444,-0.06872662335842496,313.98355563556504,0.9723973130557508,-0.046560235749582846,313.98346285136176,0.9857016493975288,-0.01611216696298181,313.98237256902155,0.9887616230092511,23.79
314.01349980180265,0.9883336382198749,-0.001458529035200812,313.9827176912232,0.9830458913404215,0.04468690131851519,314.00626301880834,0.9882254849194553,-0.06575773412299094,313.9534112488251,0.9723432439604769,-0.05038792339008118,314.0119885933352,0.9856362038059938,-0.010924669593747691,313.9816723071831,0.9887844026303263,23.799999999999997
314.0077475284984,0.9884489291405381,-0.0014356657704259557,313.9957494211822,0.9831259490367886,0.04499348741777741,313.99786976838595,0.9882511462021362,-0.06640382906383185,313.9499512738159,0.9724586413727773,-0.050376575602845676,314.0144856126497,0.9858942436491468,-0.009344747004994644,314.0085046532,0.9887937949950274,23.810000000000002
314.01281068863966,0.9882961410544471,-0.0015975939538095617,313.99899391270156,0.9830551589061943,0.045013722874317,313.9955309624637,0.988238812186642,-0.06660352941232135,313.94693487181223,0.9725389938671333,-0.04937468882954106,314.00193140853713,0.9855725890538827,-0.012783605807133063,313.98131354955046,0.988832927548333,23.82
314.00248830719164,0.9884021935749245,-0.001497030083911818,313.99620575058566,0.9830717291509313,0.04062981154991856,314.0013735999238,0.9882405182517422,-0.0652865707316023,313.99487552705244,0.9725907669784247,-0.04674196302684298,313.9681323117344,0.9857328376919536,-0.0132994911526219,313.99348912239327,0.9887397078135615,23.83
313.9881972216739,0.9883656269157571,-0.0015085670875133622,314.0020730659719,0.9830743304349752,0.045003866200284154,313.9586763419761,0.9883116128171648,-0.0666566493778374,313.9622930864023,0.9725758858740602,-0.048877650928433956,313.99741319919684,0.9858420457353302,-0.011267248283469517,313.99389408718247,0.9889747306573318,23.840000000000003
314.01439487267777,0.9883549185603815,-0.0010405233512992863,313.98814646404674,0.9830271912752362,0.04476351614984511,314.0156884755394,0.9882247456822495,-0.06659383040201887,313.97526161869916,0.9724318288491136,-0.0513171600734858,314.0008992381887,0.9858340243508877,-0.01136502394973881,314.0122273383224,0.9889041277768655,23.85
313.98468486361236,0.9883839155703557,-0.0010744732057977962,313.99478495023175,0.9830778780392253,0.04801579322074462,313.9890749100918,0.988194460077635,-0.06574020547709891,313.98101604084627,0.9724674879682746,-0.050806725803389664,313.99096220011114,0.9855776116995058,-0.009322924734305515,313.98700878176885,0.9889350700203721,23.86
314.0218840465777,0.9884283182251807,-0.001163129487667633,313.9813741406673,0.9830990786738335,0.04697684072771495,314.0004920264373,0.9882965017076867,-0.06750766183634598,314.01021225152437,0.9724360505600907,-0.052058118536949305,313.9837693663028,0.9858046853435429,-0.01230400140439214,313.9697398578533,0.988908159554368,23.869999999999997
313.9801724066301,0.988432851812304,-0.0014474314597728195,313.98041477025936,0.9830132948092086,0.046246375943085685,313.9935144073756,0.9882122841876584,-0.06796324082027144,313.9671195501646,0.9721635698482782,-0.04640078152680703,314.00144914250455,0.9858352307733295,-0.01018395999028511,313.97834673499096,0.988826152697734,23.880000000000003
313.9861147540669,0.9884002060852889,-0.0014155090170100372,314.0159137914161,0.9830241682228555,0.043573245611762915,313.9590997388183,0.988247873347371,-0.07018224794098328,313.98388303940095,0.9723623888438995,-0.05081406078048441,314.0165023949053,0.9858538157919786,-0.013965269043721156,313.98482304637196,0.9890309491682361,23.89
313.9667712737353,0.9884864785534435,-0.0016453196984538652,313.99908339339237,0.9830595519505166,0.046663212002328744,313.9985458564579,0.9881906677907693,-0.0677567345281889,314.0224599977162,0.9722843066875506,-0.04882356761698551,314.03279507030993,0.9857155542277759,-0.009742267299783123,314.0018420022264,0.9888548726850136,23.9
314.0111141674652,0.9884839439995728,-0.0017012667780351882,314.01053228969187,0.982991754086897,0.04728716165404767,314.0114574181068,0.988197183144389,-0.06731961194568638,314.01588549192235,0.9721644345046906,-0.049389962814085815,313.98497833721177,0.9857051000134894,-0.01432379770128632,314.00795511347565,0.98877907819308,23.910000000000004
314.0042275874913,0.9885128038592501,-0.0019920558085524415,313.99497970768124,0.9830063131425819,0.04512085853231453,313.9833981990083,0.9881935220328062,-0.06792092729350695,313.9863771184264,0.9721623755922495,-0.044640536901924856,313.9690777434619,0.985793643607586,-0.008759477935303775,313.9920565326544,0.988898530697231,23.92
313.98704807018424,0.988491338279467,-0.0017564873363695717,314.0041997059412,0.9830257867324693,0.04662508974334302,313.9942598595377,0.9882280293110038,-0.06440838108058917,314.0173820335925,0.9723381300299939,-0.05245791734187351,313.96960571387365,0.9859878080802726,-0.01145466232147638,314.01089360710324,0.9887676070681458,23.93
313.9996757426311,0.9884525028790558,-0.002071793163259744,313.99604428978995,0.9829332747670342,0.04746687873030837,314.0054892388124,0.9882122726272468,-0.07079332995372366,313.98098923475146,0.972256272561797,-0.05011572336166527,313.9861473933128,0.9857763373551275,-0.006326033891654599,314.007150891992,0.9889996910495741,23.939999999999998
314.00341280329513,0.9884451553524352,-0.001531248355786339,314.0117430830151,0.983079803120173,0.04396872026168721,313.9795608854323,0.9882401529584635,-0.06900691200160793,314.00499661868724,0.9724105498515815,-0.04970287237961283,313.9923085989984,0.9855907621653118,-0.007605514789891734,313.9985475920993,0.9888900292034914,23.950000000000003
313.99459902195457,0.9884735226108462,-0.0018507794676602897,314.0057089200357,0.9830932123988761,0.04597703302560232,313.9867351483224,0.9881865490598991,-0.06876644641890767,314.0003189928445,0.9722086293568486,-0.045345638782883474,313.9987109202092,0.9856734756671185,-0.010682089566601351,314.00618096787395,0.9887616821553562,23.96
313.9883174156106,0.9885221604622971,-0.0022406978181837107,313.9854998029506,0.9830525367675207,0.04200900528779966,313.98754579360525,0.9882384277046528,-0.06911436527938339,313.9850152670146,0.9722551365427506,-0.051178141206856584,313.99867565804755,0.9855481019609136,-0.015321573592159703,313.98675318309836,0.9890669011696333,23.97
314.03671147204125,0.9884507804932325,-0.0021908558606936078,314.02349107668846,0.9830106948906464,0.0418270946887173,314.0114868755782,0.9881568111985971,-0.06730229735456719,313.9896709031882,0.972197090476513,-0.049994600212332305,313.9851987607045,0.9856876639040018,-0.011537095880034046,313.9957496312492,0.9888118204834468,23.980000000000004
313.9807087276894,0.9884798729028944,-0.0016259145503097934,313.9884802373026,0.9830311464550888,0.04378321662218062,313.9629699639498,0.9882599513036798,-0.06991365467385975,313.9986781469157,0.9722473002322933,-0.04808889197300289,314.00566234114285,0.9858336591958154,-0.008327127837385906,314.01151103699584,0.9889507388630474,23.990000000000002
313.99251972728615,0.9885209624443917,-0.0019900785648665283,313.99620521711057,0.9830207082163264,0.04349903614918496,313.98492116765976,0.988285757995892,-0.06990384697253271,314.01249387999525,0.9723213454806106,-0.047602203175526436,313.99683177582574,0.9858529883603512,-0.008777914213549695,314.00338650678333,0.9889596621062303,24.0
313.9735781430697,0.98843143331608,-0.0012284462744795261,313.99375733404463,0.9830939371800188,0.04602821300067013,314.01635822026196,0.9882409348197719,-0.06748323519221766,313.9897910216384,0.972052160330897,-0.048550821551153686,313.99440944372867,0.9857753784387365,-0.014150323983607164,313.973243749894,0.9889630649849445,24.009999999999998
313.99102980596615,0.9884916596254086,-0.0016044100340665756,313.97561388462736,0.983045807342607,0.04499212626597325,313.96049258191385,0.9881073637005435,-0.06689544854967666,313.98175308592226,0.972081400577108,-0.0501343353294202,313.9867189341832,0.9858024015418214,-0.01077916510551773,313.99601521262844,0.988842439952952,24.020000000000003
313.985562549428,0.9885114124382328,-0.0014623333846133413,313.98824235945045,0.9829211176764411,0.04175380433722279,314.0070981468126,0.9882798962380613,-0.06985929252520605,313.98468096371965,0.9719998112884058,-0.050700838980848636,314.01082432980974,0.9859747425279418,-0.013236790517976889,313.9778478320081,0.9888411374508544,24.03
313.99453310793206,0.9884817855377822,-0.0011376029219709047,313.98777485309284,0.983005181737536,0.04245030204564107,314.0002876054889,0.9882157841612588,-0.0674732428270581,314.0099254715522,0.9720513536944347,-0.05176829242074736,314.00784731831243,0.9857308330466731,-0.009235280070231413,313.99597981469213,0.9887887942516285,24.04
314.0224758940628,0.988472980567085,-0.0013949884536854319,314.0045410909761,0.983061895944703,0.04652257633001379,313.98365638635926,0.9882193694617069,-0.06687510558261339,314.0046940792951,0.9721968204160724,-0.0515092447390822,314.00644557742135,0.9860227881818636,-0.013317530773777331,313.99499825484236,0.9888107249467251,24.049999999999997
313.9929255234716,0.9884076833962329,-0.00189804436200758,314.00650647833504,0.9830472695666318,0.04041238422998541,314.0021826159217,0.9882074799322432,-0.06997532019390759,314.01199860817457,0.9721971393087653,-0.050176461551192486,314.00987079967905,0.9859023617029236,-0.015087324283520432,313.99601822164675,0.9888785761995258,24.060000000000002
314.0034187714416,0.9884911169226991,-0.0017804028485250136,313.99175111632246,0.9830794366745347,0.043944479749410126,314.0067434840704,0.9882648799711439,-0.06881585425320787,314.01064642731603,0.9721713274483794,-0.050114372201494006,313.9946188128136,0.9856424154211292,-0.013434660792470292,313.9922281370972,0.9887895969093475,24.07
314.00822896527416,0.9884521348101167,-0.001470167473472418,313.97420345450905,0.9830303538963993,0.041391701259595175,314.0259674168848,0.9881883014452881,-0.06999790241789491,313.9963395507806,0.9722046433428754,-0.05351042140705681,313.97603516386056,0.9858113663791785,-0.007636264603937376,314.01248801228985,0.988838685968976,24.08
313.99727826643345,0.9885780351691085,-0.0016770476942498508,313.9791611818231,0.9830664728738961,0.04321653543092802,313.9833284656136,0.9882115463660132,-0.06595186461101855,313.97081917769384,0.9719389143591126,-0.052028091751158856,314.0026594777234,0.986082986048287,-0.01364222985393664,313.9918987593643,0.9888228457589695,24.090000000000003
313.9910032892649,0.9885196757142335,-0.001968633005236595,314.00621201308655,0.9830328729205144,0.04382613627404473,313.9976677370554,0.9883372096918381,-0.06972485392785713,313.98851309479346,0.9722770856272991,-0.04833347907758426,314.02126432595225,0.985728942885375,-0.013352094810525385,314.00131193717846,0.9889387747005962,24.1
314.01981206100004,0.9885166087621801,-0.001277946210374547,313.9962665537365,0.9831074276428167,0.04677110830398154,313.98131006400257,0.9882849515195574,-0.06672930655501536,313.99749343817126,0.9719394032603873,-0.049206186955072145,313.97296655120215,0.9855836381146441,-0.011537949888267503,313.97838020870523,0.9889033841732671,24.11
314.01889802803936,0.9885140414496734,-0.0018428543805502733,313.9767914853896,0.983052416108591,0.04740889132814156,313.96921681613753,0.9882575751279167,-0.0695685684345747,314.00048772797436,0.9721412182051115,-0.05187042853110728,313.96753056364514,0.9855961631687413,-0.0073704068749847265,314.0104316646799,0.9886911162527039,24.119999999999997
314.0110866875504,0.9885089480356437,-0.0014533928522322743,313.97912745578697,0.9829558162219293,0.043660335974134684,313.98653163977355,0.9882269252523728,-0.06406485755205497,314.01051288696743,0.9721272552194324,-0.04885441157601221,313.9914751806059,0.9861536525073169,-0.010747828582298063,314.0133137876428,0.9886957483217802,24.130000000000003
313.97293657676965,0.9884490625864768,-0.0018621868399506364,313.97236554167796,0.9830425166144321,0.047669808782680276,313.99261890893393,0.9882267696979905,-0.06557429528268384,314.00762825332015,0.9718324178727117,-0.05086748282179329,313.96395199646116,0.985789009809613,-0.01201711165357515,314.0169412689759,0.9889330357806909,24.14
314.0228840699523,0.9885308032711566,-0.0014797279657683387,313.9803376115424,0.9830362105716064,0.04897179218531714,313.9784483662388,0.9883161242088189,-0.06887532709819935,314.0401561486571,0.9719604707238373,-0.04990745339390581,313.9703875158777,0.9858548436157903,-0.009663271844723832,313.9870890825233,0.9888453141961044,24.15
314.0224198577004,0.9885049830474536,-0.0017162117302177036,313.9935593497213,0.9831186078760671,0.03950902480889816,313.9678662475548,0.9882449317337877,-0.06532983752301572,314.02009484054906,0.9720917651683801,-0.05173291597459096,314.00760233724276,0.9858093936555772,-0.012239292348373971,313.99276867559513,0.9888099983602796,24.160000000000004
313.9846397908861,0.9884978597449164,-0.001403499078836707,313.976133437337,0.9830168093936281,0.04598996396774187,313.99252349800884,0.9882877883816558,-0.06666600235140868,314.0329802588712,0.9719714974804493,-0.05038539881433196,313.9700471380671,0.9856957130503579,-0.013717211838141419,314.00906852773255,0.9888051982353182,24.17
313.97663533553174,0.9884618968070726,-0.0013389666713146046,313.98407651738336,0.9830136615031162,0.04372051523104497,313.9905237788649,0.98819347406103,-0.061382175907000236,313.9877965313083,0.9722503718171289,-0.051077006039566684,313.99296380004705,0.9857294706330229,-0.010728423038426088,314.00249073624076,0.9886711849811131,24.18
313.97749471084745,0.9884611380654862,-0.0009605485222831931,313.99932672309995,0.9830662032533249,0.047154963121224705,314.0080775425659,0.9882496592343609,-0.06795982093482059,313.986794017294,0.9721957870532717,-0.050301794837291,313.9950979304389,0.9857539691201325,-0.014951046823946369,313.9948767447428,0.9888555985355821,24.189999999999998
313.9870663523544,0.9884650443217909,-0.0015891988616489163,313.9950433343467,0.9830382117057477,0.0430718329839825,313.9989742932214,0.9881744572625532,-0.06618823043481852,313.9996147013478,0.9720817996993827,-0.046612315668581136,314.0141478410207,0.9857728620518625,-0.012312797137432649,314.00425492496214,0.9889259800090887,24.200000000000003
313.99009562106795,0.9884870901358426,-0.0013590066100743871,313.99842897557284,0.9830292820346318,0.04348475739986678,314.0166009837156,0.9881916757485636,-0.06357811086229526,314.01954471237406,0.9722430054537979,-0.04864638487733598,313.9936911695873,0.9856863942712094,-0.011477228247576264,314.0004281639663,0.9888733248900454,24.21
313.9922243040369,0.9884764009612058,-0.0018337781747206215,313.99053854041165,0.9830730467994073,0.0415655150071366,313.9917490880227,0.9882312987841521,-0.065464293311292,314.02454746108407,0.9720422584523436,-0.05264881503510095,313.99191230197613,0.9858223995243153,-0.00936471841361858,314.0095555237846,0.9888868212401688,24.22
313.9849200482442,0.9884906823231322,-0.0011051683622908615,313.99452480955244,0.9830137581212921,0.045368274561972254,314.027094121719,0.9881784778478878,-0.06607523169660709,314.0328438531735,0.9720018078402523,-0.04758064260572551,313.9916877155893,0.985640373518818,-0.010490186620995505,313.99531856677766,0.98881412883727,24.230000000000004
314.01091515999957,0.9885181622061217,-0.0011432810663534903,314.0033525604799,0.983075545548188,0.04300927504757131,313.976536498138,0.9881835030880421,-0.06178760978766053,314.0137401183413,0.9719861051965455,-0.048470482501282414,313.9921106866178,0.9857679218781132,-0.012729471616885838,314.00377762750554,0.9889420844908837,24.240000000000002
313.9805708842816,0.9884974787303143,-0.0008713153078404967,313.99805067666273,0.9830265492505611,0.04663288300465313,314.00926805019776,0.988189224154877,-0.0654418841056703,314.0110585097581,0.9721335196377774,-0.0485960583033091,313.9767369963194,0.9858361579489007,-0.010441488533408781,313.99297281101263,0.9888524372084575,24.25
313.9925406535718,0.988440149142201,-0.0010101105274077284,313.9995086771468,0.9830436175237197,0.04425091071740055,314.0217215438213,0.9882849889532712,-0.06337184274773844,314.0432525730746,0.9720479351474042,-0.04864036641527991,313.98941393584295,0.9860707536246538,-0.011060816162612608,313.9904009914478,0.9887777805661669,24.259999999999998
313.98413898596414,0.9884765602307948,-0.001132430486178049,313.9792338385306,0.9830903729417187,0.04935618078758154,313.99452562849444,0.9882169378431533,-0.06462840110520811,314.01305509254706,0.9720438732444938,-0.0493071760102811,313.99091077612536,0.9861553601815085,-0.01058803953424069,314.0070121413799,0.9887315175497546,24.270000000000003
313.98725376348483,0.988535344913923,-0.00122817987114931,313.98643661126493,0.9830714078903244,0.0495892947148264,313.96824550163745,0.9883457845288565,-0.06343133555638747,314.02295898318016,0.9721013488776815,-0.04800800462625053,313.99351608315953,0.9858215814973752,-0.00843035922459529,313.9968216682759,0.9888252127069901,24.28
314.00226967661155,0.9884640854593818,-0.0004794543185998295,313.9964592813783,0.9831376471600128,0.04344611803664174,313.9558850510449,0.988286469000528,-0.06648520592299932,314.00685722935117,0.9722772599765255,-0.04373734130775196,314.0105237793514,0.9855218522125038,-0.008724995130494654,313.98964207312383,0.9889956187988427,24.29
313.99946780183234,0.9884118296041147,-0.0006876718657854398,314.0184920766172,0.9830315777817976,0.04206600852383357,313.97988441797054,0.9882866878619262,-0.06499987264524744,314.0280985900114,0.9720143222081267,-0.04927829853910678,314.0161969819068,0.9858412060956951,-0.009852479116099586,313.99514896404224,0.9887595425013104,24.300000000000004
314.000207077644,0.9885186349748245,-0.0016345921581670184,313.9852022539557,0.9831484716232092,0.04859026600522914,313.99719109518196,0.988275920321528,-0.06167989920052083,313.97359917897177,0.9722486721653759,-0.04842867411094395,313.98346384835736,0.9858095472051841,-0.009802416945010028,313.98266685875996,0.9889924335557191,24.310000000000002
313.9792787616887,0.988500178117435,-0.0013492522200968865,314.00176041052333,0.983068187339634,0.04321861218827629,313.97963963420364,0.9882995265247768,-0.0623791013523188,314.01612921625417,0.9723009839506673,-0.050480327983956734,313.9749383287246,0.9858358413545697,-0.01128007250760985,314.0344014269816,0.9891436157836347,24.32
313.9936702386066,0.9884724039873082,-0.0008299958766813695,313.9926012154142,0.9831618232206546,0.04147240455057216,313.95591220579365,0.9882804014359134,-0.06051703902212477,314.00193286301965,0.9720283584060119,-0.05048778120639534,313.99277472069804,0.9857621515598458,-0.010715897993049521,313.99341406482085,0.9888226865336072,24.33
314.002672318745,0.988474508169567,-0.0009394477306744263,313.99671056116614,0.9830293133165766,0.040359324330795913,313.9952623694131,0.9882203538268245,-0.062290865590411124,314.02827739156504,0.9722860516628681,-0.0497170738713572,313.97782823428685,0.9856101103200815,-0.009228031728993667,314.0057921846295,0.9888399061448462,24.340000000000003
313.99841170432234,0.9884830909891964,-0.0010788892758469247,313.9990192722866,0.9831202260960331,0.04124115887090164,313.9884243040361,0.988226909052068,-0.0604347055710321,313.9859336868031,0.9722695977620902,-0.04709279771523741,313.99341690832983,0.9854116332556667,-0.007860602696420001,313.98033762031,0.9888265490594246,24.35
313.98658967498653,0.9884982992171389,-0.0005488389286333112,313.9869215791736,0.9830397673618243,0.04697549458861451,313.995148906011,0.9882314337342633,-0.06202542131299615,314.02285564210297,0.9723006363012037,-0.04985976210942143,313.997763564455,0.985405517676858,-0.007837638887087155,313.99905048558287,0.9887578379344765,24.36
313.9584191360772,0.9883898115585014,-0.0010960623119644231,314.0100432231329,0.9830528523179314,0.041252705308142346,313.96911417118736,0.9881957248810371,-0.062341191198413484,313.99196399305544,0.9719461972373783,-0.047568717901716774,314.0252066741076,0.985671099717547,-0.008208431728217445,314.0205242090896,0.9887683082668386,24.369999999999997
314.0056953549005,0.9885550249931007,-0.0013369075841313674,314.015764912826,0.9830991556373483,0.042433629604118256,313.97329711040516,0.9882376282274788,-0.0657318074318147,313.9837880587338,0.9721153251023267,-0.0511868393946035,313.9741417117151,0.9852623280564838,-0.014463862408428358,313.9913668217513,0.9889441654587474,24.380000000000003
313.98665247273004,0.9884701759334517,-0.00011958278491841197,314.0018854779074,0.9830273453677787,0.039953767816282945,314.0211519675358,0.9881374612715241,-0.05900125546515297,314.002649275697,0.9723383899984358,-0.05187022969817238,313.99787281418804,0.9859802521374244,-0.008909684679923277,314.0017055632635,0.988979043447822,24.39
313.9896271499015,0.9884209939064527,-0.0012158885158498338,314.00123953063166,0.9830700383535432,0.04598373369569708,314.0021470757866,0.9882481537856556,-0.06176062585445218,314.00643202662644,0.9721834446472691,-0.044760599608938335,313.99991964624206,0.98525821875069,-0.011383652119281981,313.99852601240156,0.9888233036583651,24.4
314.0182054208666,0.9883715827684668,-0.0005764412431648572,313.99273597643133,0.9830488555115755,0.04522474477399527,313.9851144442993,0.9881657189282848,-0.061823377730199434,314.01782388173336,0.9724392136601843,-0.04723724607666856,314.0076860324033,0.9855877716555939,-0.0056240820387383275,313.99001289265817,0.9887770377904298,24.410000000000004
314.00844310085785,0.9883674039355196,-0.0007411770063873182,313.9903974947975,0.9830517432157535,0.042685589478769284,313.99375751841,0.9881708098347228,-0.06281040730137004,314.01517580904516,0.9722208909545167,-0.05114887962660348,313.97797047233183,0.9857610720102536,-0.013237715642473866,314.00611176045305,0.9888192749163549,24.42
313.98314803757177,0.9884306467272487,-0.0010717037097339823,313.9869468476776,0.9830458373004483,0.04091943663013087,314.00994880888646,0.988243472290802,-0.06094952823379652,313.9948932281235,0.9722341315845835,-0.04787122112382885,313.97671448520725,0.9856546067896849,-0.011152744968492459,314.00331829375904,0.9888399391673217,24.43
313.9946940967939,0.9884093434758214,-0.0006032174327301248,313.999148750599,0.9830968074225821,0.04271757487808893,313.97306540436523,0.9882497770404604,-0.05800943421758573,314.0092303793342,0.9722969900873617,-0.053176752628708926,314.0187717493902,0.9856122175126261,-0.0141526646895909,313.98343037455396,0.9887672000362404,24.439999999999998
314.0120770032437,0.9885106148614383,-0.0008917754497912386,313.9816454583007,0.9831242325848957,0.04347774313107204,314.0432287565277,0.988144766665247,-0.06095582080638971,313.9774171812354,0.9723905180659428,-0.05125204831254579,313.98184086188945,0.9854720992461092,-0.010225523154812977,314.00428701685263,0.9890621554995618,24.450000000000003
314.0216779944329,0.9884347023787129,-0.0010919249126153554,313.98491141894027,0.9830933235408121,0.0398254926033661,313.9956576122118,0.9882003744471349,-0.062316298458335535,314.0000189606328,0.9723855996091567,-0.045059908700456015,313.9859554279237,0.9858197117731862,-0.010879442102434914,314.00464840899053,0.988745274032359,24.46
313.98697548921336,0.9883708443046791,-0.0009979559441272707,314.003689833853,0.9830586825110688,0.04085692706798723,314.01133228902466,0.9881567449818177,-0.06177229904866987,314.01323594885764,0.972355316631587,-0.04427010624869424,313.9996540081224,0.9853706289996796,-0.01230085634894516,314.00094109181566,0.9888598283559529,24.47
313.9717282254223,0.9884950366251114,-0.0014002440146411179,313.98304920046274,0.9830564330247684,0.04645107249026225,313.97413323770417,0.988190257828689,-0.0650868310103437,314.0077257317423,0.9724015963315379,-0.05527147416731455,314.0139490365914,0.9857787411570423,-0.008940832990273114,313.97892183199946,0.9887677467927706,24.480000000000004
314.01430285745784,0.9883796454855331,-0.0014053058610102964,313.9866778200836,0.98311423063823,0.040914027052556236,313.97729998105325,0.9882124248000119,-0.062166804767722045,314.0085339863985,0.9724802173427468,-0.04795913691356798,313.97051116082855,0.9858883989976774,-0.010727071216348,313.9980103338188,0.9887552895928022,24.490000000000002
313.9916595587358,0.9884147693372909,-0.0007247892650349727,313.99446800095916,0.983036038107128,0.04403482286425507,313.9721464659445,0.9881596399605431,-0.06095424159789407,313.99764136181824,0.9722868127949058,-0.04801769923813712,314.0217579962156,0.985741270441038,-0.00843596330877479,314.0046128173406,0.9887853939484834,24.5
314.00531505554324,0.9883885380678614,-0.0012976573103844545,314.0117203908056,0.983085382064675,0.046234490885972125,313.9986083341038,0.9881572767607523,-0.05972341577116711,313.9994348629902,0.9726076781118574,-0.044715814373239265,313.9816071101392,0.9859772264505585,-0.010265106099244598,313.9956909489352,0.9887770592228443,24.509999999999998
314.0162839610079,0.988364912227537,-0.001226622281369139,314.0085468905105,0.9830703846066033,0.04584178524584552,313.9905834975883,0.9882789429366349,-0.06205978070858432,313.9753265980302,0.9723258589190796,-0.05050641501564691,313.98005167449884,0.9855235483116955,-0.009652082068501946,314.0156625395118,0.9888352472162634,24.520000000000003
313.9752559099105,0.9884381198939419,-0.0012307172026614303,314.01330353674325,0.983115776446287,0.041725413646405564,314.02753750445623,0.9882432881892809,-0.06089928788724836,313.9626816051183,0.9722305438971001,-0.042150379209059494,313.9673824485732,0.9857421134265714,-0.00729027355970914,314.0093742853175,0.9887670315204323,24.53
314.0122841508078,0.9884576262057772,-0.0008636850037969045,313.9984737744704,0.9830313022027607,0.04108910353528853,313.993778590495,0.9882533731935398,-0.06624094336353856,313.98483092327257,0.9723628696788096,-0.05079917693025889,313.9918263329659,0.9856315199099747,-0.004787703281777566,313.9997778156718,0.9888971188254306,24.54
313.9898474519403,0.9884774971448822,-0.0013035624926567091,313.98890100603603,0.9830488908485872,0.04251833127851997,313.9732600930517,0.9882902788246167,-0.061111315794287,313.996913959019,0.9722010840142703,-0.049026839647790386,314.0226761592378,0.9856976355854834,-0.011528254166650743,313.99795172899024,0.9888483486764499,24.550000000000004
313.99461171370905,0.9884056799208671,-0.0014822120166144157,314.0174511755987,0.98302836021034,0.04651435770876488,313.97858211966917,0.9881949168318575,-0.061009692181794827,313.97316001709567,0.9725210737689399,-0.04738503995286044,314.0056371538845,0.9857610555520507,-0.01172434806723428,313.998284890596,0.9888109772605141,24.560000000000002
313.99400951640035,0.9884251424635074,-0.001098933791983515,314.0034445393956,0.9830665540579908,0.044328836658188896,313.97522716132573,0.9882585410121041,-0.06515931516915606,313.98421963309005,0.9723532467228463,-0.0468366300985081,313.98347854092475,0.9853994303121112,-0.00879645471390594,313.96645633443194,0.9888575406066827,24.57
314.0000665806774,0.9884251433450735,-0.0014508366619277058,314.01735650328425,0.9831196903306624,0.0420899888159128,313.99883858464915,0.9881809516186906,-0.05896008808108321,313.9802014334095,0.9725059741131178,-0.0469222984735588,313.9904028505734,0.9856422215398822,-0.00975764496562651,314.0022218359014,0.9888483733283258,24.58
314.00519267076794,0.9883759815369908,-0.0007879892897158496,313.9888756334394,0.9830918936745661,0.04187855323284306,314.0099139639129,0.9882025838226731,-0.06449393810783326,313.9929817386622,0.9722731392217082,-0.048233471383413856,313.9816401159423,0.9856238813143933,-0.008552279475400331,313.99417273777425,0.9887306120072477,24.590000000000003
313.9926318755571,0.9884252979484847,-0.0012785370581729029,313.9864994572351,0.9830879109368098,0.042362175806712456,313.99099866111067,0.988232658744684,-0.0643859175294552,313.99299815786657,0.972457916231918,-0.05442749312998969,314.00725319636524,0.9853151285032986,-0.008015449777234078,313.9974243371903,0.9885836378913344,24.6
313.9693820639522,0.9883981589590497,-0.001371370287927427,314.00025951083353,0.9829963380090118,0.04298531810858676,313.9940230701288,0.9881373013918178,-0.06130083093423028,313.97012176680516,0.9722091597112795,-0.051452737021507045,313.9682040429472,0.9858013606057052,-0.01178953470574625,314.00227708302714,0.988854473011877,24.61
314.0060811313543,0.9884292282341413,-0.001559571881807728,314.0096018180209,0.9830606372188319,0.045005425853393094,313.982725934325,0.9882460406682386,-0.061582640142664784,313.9877546444287,0.9723678000361963,-0.04854507045914265,314.0006857237009,0.9855422607457723,-0.0085810502954922,313.97512680129535,0.9888500905890361,24.619999999999997
313.9906542660168,0.9884597383096632,-0.0017063747643625898,314.0050620619488,0.9830538551608049,0.04014139825548354,314.00107967692355,0.9881989264072764,-0.0633729388079936,313.9518566084319,0.9723574179014854,-0.04715310811269256,313.99336203858724,0.985390211729055,-0.009389153593920773,313.9860259563234,0.9887363539626451,24.630000000000003
314.0319604875097,0.9883948059094467,-0.0013004969318609642,313.99151915874285,0.9830211256813268,0.044962718047459285,313.9801777109806,0.9882916078000998,-0.06694303414567761,313.9364357331813,0.9724330344269905,-0.049313098821645,314.0120814888415,0.9857268418420492,-0.012796425126703499,313.9860442945465,0.98878757012042,24.64
313.9940580925797,0.9884466998133083,-0.0014551135797218765,314.0093358091154,0.9830483800756695,0.041629761038677465,313.9697102939552,0.9881797786694433,-0.06594641065067978,313.98515484910257,0.9723073907783284,-0.049312598726687515,314.0096519678811,0.985651091426069,-0.012125595835145104,314.0095561049255,0.9888055034402589,24.65
314.0135437885529,0.9884928152141663,-0.0015263143097776354,313.989510624958,0.9830571544128959,0.04416275612114269,314.0172704460288,0.9882512390786404,-0.06378928476842675,313.97824801936673,0.9723533688034768,-0.048931717670471164,314.0205285781504,0.9854987852273246,-0.0084813164796912,314.0032659006807,0.9888299338171703,24.660000000000004
313.9792417062984,0.9884449466492559,-0.0009701421547872024,314.00235282812594,0.9830289622636413,0.04188230974493005,314.01538310409705,0.9882398412205609,-0.06311340238685408,313.9936315131222,0.9723186652048892,-0.04939931323411161,314.0117280976141,0.9855526531061536,-0.010714799982463646,313.98821897535254,0.9890644729598614,24.67
314.0203683262449,0.9883759303990396,-0.0014530903791728123,314.009263685883,0.9830787094934546,0.047091983161031095,313.97604269446333,0.9882374083437313,-0.06224430202276851,313.9733412787023,0.9722261174523841,-0.04764708820427049,313.975772656657,0.9855779242245007,-0.011155463939429566,314.00143479035916,0.9888231894134777,24.68
313.9857928707759,0.988477739837328,-0.0017598718487812862,313.9957297606727,0.9830280487149963,0.048024960978484424,314.0235087607636,0.9881914082862511,-0.06453877093727381,313.9880977322808,0.9723941252863271,-0.04610686050656318,314.01472081616555,0.9855963628374882,-0.009489260157034008,314.0024363543692,0.988814951639619,24.689999999999998
313.99340794234746,0.9885014641993305,-0.0006620374570911192,313.9793213804948,0.9830868770602609,0.04011693588880701,313.98279197467394,0.9881800370878963,-0.06284721058137234,313.97386477986686,0.9723459544760226,-0.0448966450194047,314.0177542541181,0.985542309216084,-0.010588558192507386,314.01147519997534,0.9887789124368102,24.700000000000003
314.01018211674597,0.9884554364314749,-0.0013053167265445445,314.00553910580044,0.9830561020816547,0.047755386198132466,313.99771442149944,0.988206655761401,-0.061980847456557964,313.983521637821,0.9721886720132654,-0.05327922690568919,314.01393826204196,0.9855809698963273,-0.009247274808987778,313.98242611146736,0.9889682178708906,24.71
313.98066078420914,0.9884488508628209,-0.001344476551325734,313.99673216040225,0.9830723780443933,0.04377729994883581,313.99903123129855,0.9882143122927967,-0.06224552867861695,313.9859142891438,0.9725020665562965,-0.04842761366862447,314.0130424527116,0.9858193864976055,-0.007668597367917538,313.9922584339081,0.9889068045290574,24.72
314.0394538353348,0.9884526351192973,-0.0014944605276669704,313.99816370832787,0.9829975777836518,0.043782579416311515,313.994863281502,0.9881897622251921,-0.06787068098558882,313.95905878591066,0.9722910736078567,-0.0483241105818371,313.973340879338,0.9856986650370295,-0.012011388633575627,313.9731683307228,0.988986777881887,24.730000000000004
313.99738845050433,0.9884172259224377,-0.0009100098880429376,314.01343682745096,0.9830391831011636,0.04463580808351333,314.0017324119116,0.9882522162873127,-0.06594842587100222,313.9996629221569,0.9724790825535496,-0.048352188955496526,313.98125441855785,0.9857337324032674,-0.013462992653556306,313.98838853934524,0.9889128605199182,24.740000000000002
314.00532742622653,0.9882867878921788,-0.0016267771111954624,313.98914593616894,0.9830269949768952,0.04495071622487233,313.97670209865765,0.9882364607045472,-0.06392988381777398,313.9897617272141,0.9724022412789873,-0.04781626264620481,313.99246836317735,0.9857671190433603,-0.010444275555253218,313.9796159466589,0.9889452829797913,24.75
313.9853767342101,0.988547488960957,-0.001289599113156866,313.9741527873853,0.9830367062000904,0.04478282915914486,313.98324808755734,0.988199094387135,-0.06365158211306522,313.96997829198966,0.972437397715327,-0.04985926427392912,313.9974795956084,0.9857252173631689,-0.008977837970152192,313.9909114397627,0.98876065395137,24.759999999999998
313.99728468785685,0.9884099520056868,-0.0007200628488382727,313.9980004259098,0.9830652568503623,0.04518116789932375,313.99826464188004,0.9882157560073311,-0.06576757953344893,313.96742451190784,0.9723463195242368,-0.05004667937817554,313.9954696873755,0.9859797601095025,-0.011355429384876194,314.0117527657708,0.9887534371607055,24.770000000000003
314.0208142563266,0.9883948019735662,-0.0009108870965343916,314.01404453366945,0.9830237758330648,0.044599605782525885,314.03282796639377,0.9881682801492762,-0.06229262627409954,313.9957552834792,0.9723472053051198,-0.050325187833344255,313.9921716082989,0.9857099302247406,-0.007515978187979546,313.97891511659384,0.9889629408977038,24.78
314.01981910567923,0.9884777276200701,-0.00038369962387147134,313.98807461405767,0.9830272905829972,0.041338621343467385,314.0316509709649,0.9882904436587852,-0.06629513582110291,313.99549048375076,0.9723308930902174,-0.05044010573816715,314.01507217841936,0.9858572940794231,-0.010305799315686837,314.01058517627024,0.9887958129534323,24.79
313.99391383719177,0.9883873628032632,-0.0012377934610162014,313.99689507849587,0.9830387194994324,0.044411209695435445,313.9835593244254,0.9882623906291744,-0.06577765896233732,313.9887440758622,0.9723366735628569,-0.05115570923665535,313.99063137246935,0.9855984412733925,-0.008040299393692638,313.9882617989778,0.9888616811099957,24.800000000000004
313.9943214275985,0.9884435514383954,-0.0015620669183581434,313.9900614315021,0.9831114325593063,0.04395328052994783,313.9863467267966,0.9882425399868578,-0.06696792660848254,313.9962729314142,0.9726267601463628,-0.05107311750001024,313.96890298936603,0.9859334744885605,-0.0122246938960731,313.9741174241691,0.9889574546595259,24.810000000000002
313.9972337319736,0.9884352354527628,-0.0010434711819635335,314.01466847834985,0.9830946420168528,0.04880303605085197,313.9744400211934,0.9882315849633214,-0.06536664329847522,313.9836629353482,0.9722277099625585,-0.048860964778158364,313.97608814455884,0.9856552419677997,-0.006896202403701306,313.97391092544535,0.988789748316018,24.82
313.96981183659943,0.9885051468299481,-0.0008515011253048765,313.9859877375014,0.9830887951069088,0.04577681693644779,313.9814099500303,0.9882256044556843,-0.06428271817438015,313.98756040392175,0.9723353293737279,-0.04870062861081145,314.02235028159186,0.9856295753100057,-0.009716651957349266,313.9719655757423,0.9889149714747653,24.83
314.000836037179,0.9884411506492519,-0.0014565038206059526,313.9874237484017,0.9830671602491154,0.0426147912360927,313.992817746866,0.9883018497743017,-0.06636896808134725,314.00342512551714,0.9724548010959478,-0.047494040318404825,313.9953177767236,0.985679807372877,-0.006330520346968632,313.995326973949,0.9887868373710055,24.840000000000003
314.02195279358114,0.9885199049000197,-0.0013419478252820125,313.99299338467716,0.9830721907665072,0.044505993234425834,313.99226116141233,0.9881895249615059,-0.06680068051264844,313.99773978278944,0.9721174779173801,-0.048264267140516945,314.01804710846966,0.9858998759717132,-0.008787383711879917,313.9932280739128,0.9887663065897099,24.85
314.0142461978396,0.9885475630053765,-0.0012785328469862396,313.99601255452677,0.9829914178473694,0.04642483695646828,313.9805608536233,0.9882106975015026,-0.06758718041172135,314.0138566362541,0.9721490429405164,-0.04965170302507778,314.00598862108524,0.9854863041220547,-0.008467048472787194,314.0005782661969,0.9888227082419755,24.86
314.01282870639824,0.9885490670317563,-0.0011138088018484067,313.99356508783166,0.9831018625186447,0.04320815500609455,313.99441902981283,0.9882370440728018,-0.0672520338557217,313.9924853357827,0.9722965016924956,-0.04739486862634708,313.99598212564456,0.9857884666889185,-0.010062095528962657,313.99223521410164,0.9887780845753076,24.869999999999997
314.0133601547303,0.9885007456464676,-0.0018182456704510523,313.9944980056811,0.9830551313482906,0.04282308249177168,313.9960455775378,0.9882745341731248,-0.06548958837452458,313.993237339112,0.9723564848075759,-0.05497912347536339,313.9848462965082,0.9856947711347478,-0.011869984978851483,314.00109431929263,0.9888651752374444,24.880000000000003
314.0028594276908,0.9884453922354501,-0.0019068715585388854,313.9891288649655,0.9830024679046964,0.043613646465558056,314.03084288909037,0.988253097631075,-0.06736128885359281,313.9898841454839,0.9720373530898355,-0.05043670072415695,313.99686591855374,0.9857832184212287,-0.010835933049800087,313.99474844175217,0.9887869895135528,24.89
313.9832925384847,0.9884524770073202,-0.0012946292840785344,313.97718677743364,0.983067950159598,0.0428797354313854,314.03746097927893,0.9881850042114234,-0.06550916606804769,313.98658128397483,0.9721127048721896,-0.04751058562868486,313.96889845915774,0.9859838003270163,-0.0120473330002143,313.99293379708865,0.9889556538767885,24.9
314.01143440762723,0.988392311622661,-0.0011444323681681977,314.0014463238001,0.9830505505295435,0.04720964939665079,314.0033165982286,0.9882056060445688,-0.06708434079577646,313.96057342452247,0.9721254375744893,-0.05018051201908606,314.0183066596686,0.9855814045013984,-0.013820874214430576,313.99919174155787,0.9890169654836415,24.910000000000004
313.9746008397348,0.9884291158407108,-0.0015138484648742445,313.9970256497816,0.9830209114248324,0.04206835384177064,313.98863211389715,0.9881917872632825,-0.06849651004126654,314.0008389783011,0.9721961176657051,-0.049653397623954786,314.00010734379015,0.9859458449983243,-0.004038318107236972,313.9968640399027,0.9889279786507252,24.92
313.99349019322653,0.9886065104558627,-0.001297412695367844,313.97143549938943,0.9830607438091621,0.04526333075871819,314.0058471818482,0.9881693008471159,-0.06544134342327779,314.00396886320965,0.9723000173252779,-0.04670178822982195,313.9957947429372,0.9856419068445748,-0.009165587358125818,313.98542911173195,0.988844765599882,24.93
314.01343230131084,0.9884285094404061,-0.001332248363826206,313.99960224347626,0.9830264868521845,0.0427150660884891,313.9623610458643,0.9883493172176353,-0.0653024113393376,314.0130594471236,0.972238954113123,-0.051050309705435844,313.98728694184103,0.9858165310898385,-0.015255844998674023,313.99325401862427,0.9888057634807553,24.939999999999998
313.9777509823005,0.9883318092571757,-0.0015223999202266456,313.9821709442945,0.9830641900367394,0.04350522972350954,313.98153092986684,0.9881902008916957,-0.0688323043070451,314.01658535343853,0.9722974182196114,-0.0514221325657883,313.97650641046755,0.9857979650614235,-0.01238638285189464,314.0187509545706,0.9888469617324792,24.950000000000003
314.0078869489322,0.9884669370457541,-0.0013119011915350815,314.0117725152272,0.9830443370084484,0.04433047471097283,313.99575276245133,0.9883220005941091,-0.06949957847038303,314.0048920899983,0.9721392207851361,-0.0493762410821124,313.9990733368708,0.9856932841089903,-0.008875388248770271,313.98266301031595,0.9888146983139993,24.96
314.0043444762836,0.9885015671804858,-0.0015394988028398565,314.0124216243188,0.9830442795754599,0.044627471028712826,314.0278824783841,0.9882643890075401,-0.06780868051973063,313.99572265243125,0.972240608043419,-0.047841679369894745,314.00373794715017,0.9856347766446883,-0.009446893869185373,313.99613429485055,0.9888905522279918,24.97
314.01210727836633,0.9885669272809021,-0.0011219460961472347,314.0068037020402,0.983018947986262,0.044104309997473244,314.0062516355377,0.9881806106258688,-0.06784331691106758,313.9918449302602,0.9722085893505739,-0.051741884545003135,313.98204286719954,0.9856767513920662,-0.012633518611404822,314.0114078005482,0.988786030573979,24.980000000000004
314.0038221879231,0.9884953132836716,-0.0015171192752460524,313.98727466162615,0.9829575279153255,0.047264932844069386,313.95269536736413,0.988244063208713,-0.06673598107119608,313.9963789681816,0.9721967281773738,-0.047297847191975495,314.0055359325901,0.9857065734747941,-0.010865023893077788,314.0154687871446,0.9888609064155985,24.990000000000002
314.01508202164064,0.9884875737397928,-0.0014423807822030524,313.99138770266904,0.9830659323086502,0.04049697247507011,313.9815227399946,0.9882412081016113,-0.0693579440835724,313.9928049541635,0.97213734613306,-0.05217455028343566,314.0121240797957,0.9860589632213261,-0.010630433410295001,313.99590254878444,0.9887899094730571,25.0
314.00522292700407,0.9884141193978666,-0.0018847785747332516,314.00279608088346,0.9830925788153608,0.04293456182537956,314.0229610386198,0.988272443232824,-0.06555665850031331,314.03603398581697,0.9722541317558604,-0.04881093720668889,313.9824679371663,0.9857286348818644,-0.008510096495851627,313.996722215701,0.98878167252706,25.009999999999998
314.0074139544395,0.9884971552045004,-0.0013612149197415597,314.0008045011978,0.9830645994329843,0.04515482060429096,313.99095623453127,0.9882305976884405,-0.06608884192015506,313.9859779677572,0.9723343770001218,-0.04701883487607403,314.0080102134075,0.9858510728787411,-0.012938586844012476,313.98867957469474,0.9888301801519597,25.020000000000003
313.99483727564905,0.9885253077846737,-0.001257037302401565,313.98903833033603,0.9830816078732169,0.046720362029243484,313.99659605860404,0.9882081852746367,-0.06590858561959216,313.9932050285307,0.9722585039425184,-0.04523915320207257,314.00563930529614,0.985782333476321,-0.01151178523400509,313.9849097009333,0.9888316473065115,25.03
314.00554618901236,0.9884543316529754,-0.0006320424561545804,314.0007067711602,0.9831028205075129,0.04347808175094489,313.9733587842705,0.988278761980804,-0.06748488607578945,314.0107850762804,0.9723215923186025,-0.0477228766912907,314.0243526511385,0.9856422993094123,-0.008714971415765979,314.00267469961284,0.9888281945721379,25.04
313.9948582963674,0.9884987014748101,-0.0015132356456672115,314.0054509783148,0.9830955623515282,0.044589729091554745,313.9979795387422,0.9882211785481625,-0.06521871647770791,314.0175745775112,0.9723066398468057,-0.04933000941212742,313.96292043830306,0.9860901394886027,-0.015076791413129238,313.9885712758644,0.9888226885572686,25.050000000000004
314.01394491976316,0.9884530354499897,-0.0012833685709411108,313.99180847140246,0.9830515959919978,0.045614336112138575,313.9959026783881,0.988215893631279,-0.06616671737560326,314.0076477263834,0.9721163600566971,-0.05167758016628364,314.0180390275576,0.9859633286738269,-0.005175371521783793,313.9940053692027,0.9888656112445025,25.060000000000002
314.0009775162456,0.9884192756185755,-0.0011042851116620212,313.99794139233495,0.9831536049241336,0.0427213914409908,313.94112703165393,0.9882757120768342,-0.06356463206615962,313.99968081173773,0.9719620133165984,-0.05024563507735192,314.0075444590221,0.9859831553824953,-0.008385619124916109,313.96232065186194,0.9887334733725546,25.07
313.9902323029536,0.9884319171960763,-0.0015110297162359786,313.9975520465866,0.9829748389545816,0.04408495361814051,313.968310173387,0.988158246419768,-0.06401030852138459,313.99132924282725,0.971999628981331,-0.04981894713060242,313.98979115001885,0.985883012915146,-0.007718489105203147,313.98666732922,0.9889319962625974,25.08
313.9888628305386,0.9884820309800016,-0.0014346107766192852,314.0026382893555,0.9831185924833641,0.044274258807845246,314.020617974833,0.9881813526155536,-0.0657846750788809,314.010172155488,0.972271139125002,-0.05124291103540097,314.0052956566402,0.9858784190870943,-0.012207096912350945,313.99225647094335,0.9886399149964361,25.090000000000003
313.99096051125315,0.9885084263337951,-0.0017376371493896823,313.98614837856707,0.9830262520720862,0.043699002026610784,314.01074313959623,0.9881465618320233,-0.0646747888817549,314.0249026701168,0.972401576834809,-0.05000995252500293,314.0070533424668,0.9859077717493218,-0.00927533937101436,313.97239660147113,0.9887524251000186,25.1
313.985496163242,0.9884526125547698,-0.001347267652608081,313.9849113929171,0.9830280459840328,0.04775166304760931,313.992366239428,0.9882849733034623,-0.06517392634831272,314.02147803127116,0.9724501840607601,-0.04393237231592918,313.9931433817008,0.9859666340597117,-0.013063116939074398,313.992524531857,0.9887722739074053,25.11
313.9818645839005,0.9885009775464085,-0.000859497436398023,313.98106868062695,0.9830019012297849,0.04254353427191347,314.0268147102165,0.9882243483029303,-0.06879459073971224,314.00867114613544,0.9723538952151555,-0.05081953847720995,314.0224814302467,0.9858426972812183,-0.010841494832064218,313.9960211402654,0.9889170594334595,25.119999999999997
313.9935158978067,0.9884333957358489,-0.0012880968180885343,314.00256695983,0.983036236888163,0.04351428905616691,313.9821933319454,0.988335429309806,-0.06655030352851099,314.01562766705683,0.9722651251618528,-0.04684471898381435,314.0187688108768,0.9859424123778712,-0.01287613971432406,314.00743738152846,0.9889525863739674,25.130000000000003
313.980810290055,0.9885244902114693,-0.001520658502993872,314.00054408727516,0.9830287648067098,0.044922001926885974,313.9794413828141,0.9882353225151771,-0.06169883389790639,314.02980303914967,0.9722659903246738,-0.049045418476722835,313.9775943600985,0.9859294585062026,-0.0118881956468821,313.9906884108097,0.9889227763690428,25.14
314.00811813906097,0.9884945065385907,-0.001103484253815722,313.9855335810331,0.9830344537345572,0.042559272589649116,314.0110665417917,0.9882062542926845,-0.06158496452240652,313.9916385685725,0.9722246903931144,-0.051810435965085944,313.9922250962406,0.9859141120459004,-0.011320890790584485,313.97845141783364,0.988884612689649,25.15
313.9347608652848,0.98855671398093,-0.001216457941524729,314.00503696259557,0.9830983879883555,0.04716887989757536,314.0117103700221,0.9882159073936738,-0.06372541381876352,313.99981544544323,0.9720654139828977,-0.050498125791095645,313.99914456084025,0.9855949857742289,-0.013255175604774499,313.99156373810774,0.9888156482390812,25.160000000000004
314.0028365749781,0.9884778860027502,-0.000986249394488764,313.9884995985456,0.9831793425165612,0.043716742038176076,313.98069041436037,0.9883169383134524,-0.0651427769424979,313.98578063568937,0.9723319740554209,-0.052469497854021455,314.0030903372613,0.9859660167866747,-0.013478451244803007,314.00128768423264,0.9888656954104219,25.17
313.9847536861619,0.9884048797759551,-0.0013098728643239931,313.99030381136373,0.983019553184309,0.046762022282073115,314.00762625236587,0.9882536551260274,-0.0645113308899446,313.99833692531075,0.9726057785915048,-0.051008015530085965,313.98622033141504,0.9860136326282986,-0.01051607478012993,314.01257548044845,0.9888600578575584,25.18
314.0103215371798,0.9884155277315938,-0.0006769025798221058,313.9935113369615,0.9830844236620245,0.047556871548733136,314.00532170487463,0.988236160762983,-0.06555300293279392,313.9987383003957,0.9723103555833059,-0.0500029805686454,313.98232666113466,0.9855780204416867,-0.009558692926935019,314.0146674842795,0.9889177774653362,25.189999999999998
313.9859237639372,0.9884063595815319,-0.0008056989774902984,314.01196342124666,0.9830482074456783,0.044430599436332006,313.9923943065763,0.9882138537298023,-0.0649511247207391,313.99114829226176,0.9721978926276426,-0.05374748298631415,314.01027797619764,0.9855238309948942,-0.009329224041268033,314.0001212311854,0.9888053301412509,25.200000000000003
313.9967267983696,0.9884898758772496,-0.0011477527973046023,314.00162040583626,0.9830697009554251,0.047877346067016754,314.00583384343565,0.9882214021280961,-0.06495783805514288,313.9757219690777,0.9722091552982909,-0.04694880049368508,313.99820224253773,0.985643655212125,-0.009519954794668299,313.97944563364024,0.9888497633997733,25.21
313.97118095961343,0.9885474327259516,-0.0010428739258376467,314.0115786165425,0.9830096358147532,0.04411698572364951,314.0039586233837,0.9882217476821686,-0.06545902290569366,313.99969806038524,0.972168335586717,-0.04930140382992848,313.96905350072575,0.9856545731498416,-0.009870819142161258,313.9876667107232,0.9889245098190447,25.22
314.0010891923531,0.9885234099565327,-0.0008666110461475465,313.9959016957968,0.9830812684889435,0.045164977532398246,314.0123327351392,0.9881860118546487,-0.06635625455875177,313.9648833148557,0.9719793264841549,-0.05050602940025801,313.999065395888,0.9857702139993657,-0.011792481126112368,314.01280367509816,0.9888514711860685,25.230000000000004
313.9590559901857,0.9883960055106091,-0.0014027406990471843,313.99654683635407,0.9830506150795881,0.04670027169550655,314.00773130865775,0.988296998018964,-0.06149309981118955,313.9920261635904,0.9721804944557952,-0.05051606669769529,314.01116932528436,0.9858570579675129,-0.0117002506891838,314.01174017438524,0.9887391374629785,25.240000000000002
314.0096492708099,0.9883895605633067,-0.0006927988940003617,313.99756306740164,0.9830697606228382,0.04273550171441165,313.9769037389598,0.988252120186476,-0.06517736231559884,313.9902047252648,0.9723669779904455,-0.04643119242167627,313.9731311254478,0.9858253710437991,-0.01049037789922152,313.97376359977676,0.9889432876496008,25.25
313.98666060338525,0.9884237260221559,-0.0011479197800105525,314.0050430520188,0.9830740957376333,0.046430093070849304,313.967149622874,0.9882779981285721,-0.06469648937753289,314.001989698727,0.9723892176088085,-0.04837400032593125,314.00858831345977,0.9859948025452002,-0.006986260116165138,314.0044461590523,0.9887822049339907,25.259999999999998
314.00413702653486,0.9883352369353468,-0.0008251076044407443,313.9856070704822,0.983129436146061,0.041888173039772734,313.9785047177734,0.9882649495695404,-0.06383654650953824,314.0224096655973,0.9721695354855837,-0.05261814806751252,313.997131626638,0.9853884427435363,-0.009130432627240694,314.0020150788928,0.988860330407962,25.270000000000003
313.98588723737004,0.9884623937894547,-0.0013649315666144513,314.0038801673626,0.982997772344107,0.041538774045650644,313.9961937338469,0.9882304218443562,-0.06478595151801597,314.00080975928074,0.9724786405312371,-0.04733817186685276,313.9855227318149,0.9856793572138998,-0.009617465001091874,314.00012634522506,0.988607130393148,25.28
313.98880135485285,0.9884514884868939,-0.0012485916760009612,314.0136998046564,0.9830018471070552,0.04278121372916813,314.00126159201625,0.9882617200466581,-0.06414938534184216,313.9972534086317,0.9720592074398147,-0.050372733758902735,313.9939563704282,0.9857390621481044,-0.01077842451546316,314.0203797503827,0.9887688882298135,25.29
314.003279709852,0.9885444234479043,-0.0011127920749118502,313.99278558961646,0.9831096496539699,0.039872692543869284,314.016541069478,0.9881898867945255,-0.06473174020588614,313.9995279114318,0.9722419107432198,-0.04746465371441235,313.9927403505851,0.9857065819751846,-0.012239474430531427,314.0177988650202,0.9887196792682441,25.300000000000004
314.01229980774895,0.9884742970282788,-0.0003436611258382494,313.98268810287203,0.9829884282286017,0.04371403641534966,313.9819856089795,0.9881906301211286,-0.0640268728117068,313.99361254903545,0.9721623471610271,-0.04890381101616461,313.99030673669523,0.9855829314970772,-0.00992379278855641,313.986087557256,0.9888424806101501,25.310000000000002
314.02075493370637,0.9885070776126288,-0.0015227833213080698,314.003248207544,0.9830350242576443,0.04625349363272828,313.98724420210397,0.9882926689987014,-0.06159766639953508,313.9991623532106,0.9722057587438598,-0.042189875978240955,313.9974212101443,0.9854478863359483,-0.007850262023861677,313.9832864582452,0.988888012072948,25.32
313.9869215587001,0.9884712913370476,-0.0012726584246861338,313.9977893779521,0.9830458892715098,0.04166214177252846,313.98571189221894,0.9882136850421633,-0.06404302174704235,313.9971280307579,0.972224667460042,-0.048808295138750867,313.9974510325578,0.9859312867231658,-0.014194411468954317,313.99660744683564,0.9888866351553,25.33
313.9954611169319,0.9884507645449023,-0.001192336996698151,314.00205540924696,0.9830315293692641,0.04786170950205079,313.999584493011,0.9882980891802651,-0.06767749988038783,314.0059721192459,0.9720905960157463,-0.04744366855507455,313.95737404659695,0.9857238117241287,-0.011742871401595883,314.0054871631563,0.9889206799477643,25.340000000000003
313.9955003631608,0.9883900225537522,-0.0016013362339925767,314.00112583537555,0.9830453890914201,0.04476748450786239,313.9800338559838,0.9882877939652559,-0.06799442793521722,313.98964537896006,0.9723123053285343,-0.05162107018924332,313.9958702347476,0.9855198016289427,-0.01166536693578553,313.99489053715286,0.9887829781566342,25.35
313.9999281234571,0.9884039595136698,-0.0007917672734379659,313.99894609511557,0.983071890691556,0.04422982454098336,313.98209199042316,0.9882581908181385,-0.06524563968812448,314.0002397244699,0.9720237662933587,-0.04692590608627918,313.9982454106999,0.9856654590754493,-0.008113300851265551,313.9994810076563,0.9886154613934103,25.36
314.00368473168936,0.9884294376496972,-0.0006153412560384341,314.01138971430765,0.9830614920931414,0.04500304550581399,313.9950981374928,0.9881763663819582,-0.0677759611940664,313.9977338824324,0.9721354254701507,-0.04655016983225342,314.01308196522314,0.9857452694226149,-0.007135433835749909,313.9946148568367,0.9889350903489711,25.369999999999997
313.9761689796577,0.9884572760442037,-0.00134295667913046,313.9905595281031,0.9830535431689222,0.04485020784152913,313.959115119268,0.9881856033867714,-0.06256442093553274,314.0239946372187,0.9723433461826582,-0.04610069442611604,313.9605055574366,0.9858060427835603,-0.009366525747625929,313.9849276517292,0.988956082433093,25.380000000000003
314.0077385196191,0.9884323821664819,-0.001130145459675577,313.9933290966597,0.9830701114275041,0.04305200120236523,314.0073239222554,0.9882797918797877,-0.062435045898107895,313.9869906330246,0.9721371264964412,-0.04989422497849436,313.9831537827126,0.9856125276864492,-0.012308960537630077,313.99324898207004,0.9887984940289009,25.39
314.01948290639143,0.9885098555535125,-0.000992134070112919,314.0254219182812,0.9830066929533896,0.046559162288985254,314.0276051306425,0.9881776119180077,-0.06463517377603854,313.99000656375375,0.972344508788153,-0.049443118991659776,314.0083861857116,0.9854720138804857,-0.011512562608333896,313.99575971727194,0.9889541051318863,25.4
313.9900095834377,0.988493938952568,-0.0009941565382816935,313.988442009257,0.9830406902619502,0.04170629079801962,314.0089448000689,0.9882545356047248,-0.061188864760752026,313.97692167377744,0.9722442274899524,-0.046300845382367,313.9914756178847,0.9855734318585567,-0.009345333101097433,313.9955417894443,0.9888721224672052,25.410000000000004
313.9980571284317,0.9884180009930307,-0.001123976071213974,313.9937210317141,0.9829831584208841,0.045126168025197685,313.981253929706,0.988201570359921,-0.06477315980442835,313.94863701170533,0.9722607016108998,-0.046631076007882195,313.99896984172665,0.985481749178768,-0.009384863321402653,313.98582144639283,0.9888929558778724,25.42
313.98893187972664,0.9883925998858353,-0.001488381771266163,313.9995077142893,0.9830330524192925,0.04779989052427838,313.98189725828905,0.9881712541634688,-0.06426457065510348,313.9775592516528,0.9724767796245357,-0.05178462458814643,313.99920565743287,0.9856520279158978,-0.008717906187778589,313.9917487733619,0.9888635559403454,25.43
313.9995825564457,0.9884393241228805,-0.00051471879571755,313.9755472132503,0.9830363705398582,0.044922570741549234,314.00882025752935,0.9882757167167273,-0.06266887578285049,313.9866843045853,0.9724545923832847,-0.04816339859011703,313.97840687656486,0.985532159026402,-0.012143206919505713,314.00736724428214,0.9888433253048367,25.439999999999998
313.9779555896251,0.9884955669965828,-0.00081865002433532,313.9962236935656,0.9831135785172659,0.04032761416437785,313.9978197819245,0.9882054088097909,-0.06628191710706172,313.98189381792,0.9720542239457032,-0.050380472427107734,313.9958805895094,0.9855199181023784,-0.008115888624957891,314.0231289728849,0.9888151460031029,25.450000000000003
314.0292000686845,0.9883428647358385,-0.0009775467026066319,313.9968915003091,0.9830463698383168,0.045211034839340344,313.99577837481036,0.9882794994092379,-0.06150708490786299,314.0015527329902,0.9724035206478231,-0.048651250259000633,314.02423678975015,0.9858765803802876,-0.010261125427701277,313.9997050826629,0.9887153629823386,25.46
313.97073128055365,0.9884707673306607,-0.0013585294643159384,314.01158043816486,0.983148080929926,0.04469983392873293,314.0137459551582,0.9882215833198538,-0.06571562910553883,314.02482117732643,0.9722380420713399,-0.0494595279808746,314.0043551399263,0.9859370649088158,-0.00960195797721743,314.00527225726125,0.9887862701938916,25.47
313.9699092628129,0.9883701506814339,-0.0011242908116432812,313.99392491028675,0.9830986623260454,0.04124045660998307,313.99090915905884,0.9882364483577131,-0.06661098583842354,314.01776293651216,0.9723574844218645,-0.05120294561548563,313.99996059302805,0.985622298614028,-0.00420873474519169,313.9903417667357,0.9890203539207717,25.480000000000004
313.9904803965351,0.988378900649537,-0.0012096204391442542,314.01319373195196,0.9830798549257216,0.04319506226037043,314.00434376461584,0.988217947137866,-0.06382967623860414,313.9849571117386,0.972120784548123,-0.05053857247709205,313.990286866747,0.9857269331760321,-0.011641131616706674,313.98124866840044,0.9888274041483721,25.490000000000002
313.98979866800903,0.9884221146357313,-0.0012295898863011962,313.9994592591355,0.9830230797270382,0.04047095879567559,314.01349582733667,0.98829659489876,-0.0627998440310586,313.98916680910844,0.9723665757212034,-0.047380970656090454,313.9922918424752,0.9861262363063867,-0.009689852774356323,313.9924613166442,0.9888656437150704,25.5
313.98043467455943,0.988359470504113,-0.0015138528591559799,314.0037900621155,0.9830442244596526,0.04135131041426919,313.9616909752847,0.9882288542682686,-0.06262954432743544,314.0076701213487,0.9720529456982007,-0.04467045786942988,314.005229067826,0.9856224787499626,-0.009541658742608641,313.99792610713484,0.9888946001947858,25.509999999999998
314.0088365074735,0.9884502241324834,-0.0009058739534544484,314.0000461077784,0.9830004719428342,0.045995101648571304,313.9858858129536,0.9882622114821155,-0.06756025442857455,314.00419939185485,0.9724078187903179,-0.04887014272567623,313.9842330567323,0.9858400106152455,-0.009416103592438075,313.9820534581107,0.9888268793761641,25.520000000000003
313.99358003649445,0.9884269051833123,-0.0015625989926382863,313.9851089868928,0.9830873397516708,0.04123281013955381,314.0004176441496,0.9882569775254139,-0.06421451843830062,313.96689898426285,0.9722669977159507,-0.05140217696941266,313.99337286561007,0.9855332201283382,-0.01104303893594671,314.0007198708564,0.9888500041235013,25.53
314.011170147168,0.9884594257865053,-0.0014338212706674698,313.9777357883786,0.983035750280134,0.04791385362631322,314.00295863346895,0.9883177180514199,-0.062498306847123174,313.989016415983,0.9725268871943067,-0.04633881268191758,314.02561801352033,0.9857188368253799,-0.009602655039214158,314.00899594969457,0.9886987824341873,25.54
314.01646925684594,0.9885057175860464,-0.0014737458835657126,313.9977590739636,0.9831172212914536,0.04311592863097154,314.01938195584233,0.9882471582533376,-0.06520823167566164,313.9904230196234,0.9721974226805162,-0.042879986496089754,314.01875460806167,0.985866355766974,-0.008436497906893653,313.9869122348984,0.9888366834639858,25.550000000000004
313.9853541742388,0.9884699348189199,-0.000890071383953217,313.9974164658394,0.9830292575387175,0.03795982054175197,314.00894579936363,0.9882214983862173,-0.06479221178830213,313.95892460462875,0.9722489613969971,-0.04701294294406744,314.0498509196422,0.985714222560219,-0.0077232348896505276,313.9922791612659,0.9886788962810483,25.560000000000002
313.9783741436679,0.9883518119360776,-0.0012690900848218167,313.9902466904923,0.9830995363998554,0.04768669473821158,314.01388857189846,0.9882770222568181,-0.06302942997492957,313.9950975350543,0.9724777931650593,-0.050346804889774416,313.9966060525141,0.9856762464326994,-0.012120370015918973,313.9780637839567,0.9888622434119252,25.57
314.0035285588951,0.9884595317845752,-0.0010560412079630706,314.01402487315994,0.9830527807335869,0.044620558512687765,313.97818974441196,0.9882807024784692,-0.06524152273829684,313.9762560079406,0.972442185193161,-0.04939582386673509,313.9966178940237,0.9855890839711979,-0.009787494178024663,313.977723622832,0.9889486182498162,25.58
313.9872071798354,0.9884508380924392,-0.0013235930935678033,313.9903579395699,0.9830800150594863,0.04439874915134587,313.99495656349484,0.9882345261050512,-0.06306604581836912,313.98722870206217,0.9721990247401089,-0.05037825212600133,313.9915004903023,0.9857986536834827,-0.013509528745424947,313.96410356623375,0.9885830813384431,25.590000000000003
314.00193687690086,0.9885151118453184,-0.0006397071820717672,314.00333331634124,0.9831089903331931,0.04665122352436732,314.0018076631513,0.9882546950125776,-0.06429719903521657,314.01902195582323,0.9722623996710832,-0.0519296724610025,313.9904713983966,0.9854697612770059,-0.011861508042854331,314.00782704294136,0.9888884617857131,25.6
313.9788428603594,0.988453042826649,-0.0015058431821225546,314.0021108906583,0.9830487616657413,0.04489752955174029,313.98334432398684,0.9882407143068863,-0.0642226630560429,314.0215683274696,0.9722277643653047,-0.04932654640517787,313.98281581868093,0.9854422690247098,-0.008582438901844522,313.9928879257024,0.9888108930945947,25.61
313.9591447474776,0.9884697465662906,-0.001113913349134698,313.98707230540924,0.9830699690036234,0.04578764276390982,314.0295534078304,0.9882251889886462,-0.0677395918463432,313.9865986457282,0.9724231518643056,-0.04666242533395177,314.00925376432326,0.9856620196727698,-0.012151298846765884,314.0005328597233,0.9889261715210496,25.619999999999997
314.0249560744165,0.9884393555386867,-0.0014273690003191427,313.9988540511419,0.9830698198764689,0.04438590828542865,313.98138787865054,0.9882507981315114,-0.06479798183988575,313.9937059367947,0.9721633688764314,-0.04769706908012646,313.976821391126,0.9857342165638067,-0.009486257334114066,313.98266301031595,0.9888427849872293,25.630000000000003
313.9843441315551,0.9884929531658868,-0.0015086478324402527,313.98539594445504,0.9830468146543297,0.039335065938554084,313.9974628599072,0.9882086080554047,-0.06469301459202371,313.9876461193318,0.9723160671120398,-0.04806977087242979,314.0039237031804,0.9856289502600156,-0.007174025443990931,313.97672021208535,0.9885735846172005,25.64
314.010280893347,0.9884961833875235,-0.0010342470353154527,314.000715462901,0.9830941250372001,0.04225915029337847,313.9939351104667,0.9882865374192906,-0.0640797709588054,313.9733300246667,0.9722329101271817,-0.04683591234173931,314.0011209560267,0.9856944273210815,-0.014495185444080808,313.99436395895015,0.9889054209885173,25.65
313.99734529476183,0.9884087163404612,-0.0014650688249937048,313.9958278290116,0.9830342858216846,0.04509034604603787,314.0238008589647,0.9881646433381504,-0.0664609278972107,314.01242360353854,0.9721358084596962,-0.04891196090703043,314.0039201699678,0.9858052047716596,-0.008876498520780892,313.9955232058506,0.9888353813298267,25.660000000000004
313.99810612011487,0.9884270941634562,-0.0012069022097006884,314.00526830863055,0.9830396369376315,0.04244041201004439,313.9966716357007,0.9882765393933667,-0.06398716842407742,313.9756325683009,0.9720996172498464,-0.04712852437849506,313.9974209302859,0.9856775779193968,-0.008170714972631946,313.9888451352725,0.9888842445672342,25.67
313.9670986341227,0.9884529497101282,-0.000769393055601259,313.992316027428,0.9830791360202882,0.04253347242426309,313.98956504244444,0.9883129411635099,-0.06568937966856522,313.98286141991764,0.9723843636467675,-0.047632846042153065,313.98767386360606,0.9855265697483662,-0.010401684883331758,313.98246392436687,0.9886648761245554,25.68
313.98903952355795,0.9884733536743073,-0.0008621633006509074,313.9937579195661,0.9830507449244857,0.03592608793427847,313.9765049769057,0.9881848153127247,-0.06556267698852446,313.9940520408037,0.9720582529320583,-0.047506532901326115,313.9880758277615,0.9861064711803346,-0.005294575867007914,313.9950761018909,0.9888380624972799,25.689999999999998
313.98070080478607,0.9884389236221081,-0.001665743587580289,313.97557630716113,0.9830605254148442,0.04235542676235014,313.985885769506,0.9882954337458512,-0.06592868569548833,314.0090882240874,0.9722971823779193,-0.0538455528125243,313.9909485045394,0.9859646204618923,-0.010284677172350624,314.01822011466817,0.988875321140082,25.700000000000003
313.97003467887777,0.988418598735734,-0.0011717439277249097,314.00529767578473,0.9830652950010939,0.042810606934978374,314.02441255769645,0.9881665512779216,-0.06852939794892803,313.99650847442024,0.9723031331846889,-0.05192636159137436,313.9854364654551,0.9858038991478523,-0.01041466850599377,313.98785182346285,0.988780936098261,25.71
313.99346448864645,0.9883627153080979,-0.000902587030716277,313.9979863994179,0.9830575948428161,0.04130820894188221,314.01819051408717,0.9882681912033301,-0.06691203502184061,313.99527011578425,0.9723002779086445,-0.04741927687541644,313.995612450155,0.9855030305393663,-0.00979339989325288,314.0010004456702,0.988949246044789,25.72
313.98761121012944,0.9884348553170552,-0.0010617290563844886,313.99381583414436,0.9830536439662997,0.04452665738706061,314.0070024317543,0.988240005346949,-0.06502398597086112,313.9795505467416,0.9722840170942091,-0.046484588855713244,313.9993066338512,0.9854473985582217,-0.008269956492229454,313.98961678703876,0.9887388639927288,25.730000000000004
313.97449271429673,0.9885110979524775,-0.0013335704933433818,313.9886694778388,0.9830896526294254,0.04336255732772293,313.9885175425813,0.9882275280452645,-0.06657141066002233,313.96791401532835,0.9724529885512622,-0.049074123475389225,313.97248554453256,0.9856264721248988,-0.007578887879916452,314.00146645607964,0.9888309955955398,25.740000000000002
314.0109891385744,0.9884244668367584,-0.0013659301671388488,314.00232305761256,0.9830278196450941,0.043015365201048025,314.0262325124038,0.988265762809109,-0.06648414674005605,314.0072481421417,0.9722557968271445,-0.05007322432814004,314.01354432632513,0.9857987350702002,-0.00837237126855085,313.99298003007374,0.9888492230821659,25.75
314.00499445653696,0.9884386262422948,-0.0011548885615578755,313.98322683466245,0.9831062931344033,0.04634608865313159,313.95931843230267,0.9881866186582956,-0.0663345873357364,314.0245392609074,0.9722132597395187,-0.0474348257615568,314.00615865257015,0.9859094820459742,-0.009200401221403042,313.9971346320077,0.9888576462970012,25.759999999999998
314.0087024697034,0.9885127863704056,-0.0011508148792939731,313.987322830525,0.9830363987598135,0.04296734957030925,313.9764817324408,0.9882179402173475,-0.06464307328442956,313.99331515596106,0.9722850558104714,-0.047073547071994605,313.9893552005558,0.9856975194737665,-0.009564015611416631,313.9868235915438,0.9888534207999072,25.770000000000003
313.9927042298895,0.9885051500285188,-0.00094531171655541,314.00566568252873,0.9830344303144769,0.04449874209852793,314.0272238562465,0.9882412870584363,-0.0649235637823724,313.9791641299101,0.9721882753506894,-0.04900546661359852,313.9980903166585,0.9857970811112422,-0.011376725027372542,313.99417800678486,0.9888843256976614,25.78
314.0231550729061,0.9883455322369845,-0.0008017236172802281,313.9866771695042,0.9830204107068256,0.04711545969349653,313.98545135869773,0.9882768684325656,-0.0652971132064371,314.00541509161184,0.9722787518922603,-0.04820510530452287,313.9805098552156,0.9855700908433757,-0.012123404105472014,313.99035227892836,0.9888228369284469,25.79
313.9875117252832,0.9885102264309962,-0.0010389346353568223,313.9706198810059,0.9830769691249424,0.045313149581981835,313.9549396964846,0.9882574524459975,-0.06273522222605234,313.97359029073425,0.9721370833793711,-0.05282990514318333,314.01287877051476,0.9857907911839987,-0.013565351333859497,313.9966669944038,0.9889534466140533,25.800000000000004
313.9797372229893,0.9884507287942847,-0.001427526462081332,313.9943235202858,0.9830708540840437,0.04670551946949662,314.00138550456563,0.9883151650092232,-0.06575864524214056,313.99258213556953,0.9721633988268794,-0.051430363044245156,313.97718114913255,0.9856999910979459,-0.010630523531766873,313.98504767669095,0.9889333492642465,25.810000000000002
314.0030460644731,0.9884771003119586,-0.0017044020980534844,313.9922467667449,0.9830300716140885,0.04160416604690898,313.9764122597316,0.9882940493275776,-0.06574560287374123,313.9956413104488,0.9723614458750235,-0.05291556297406323,313.9756739540884,0.98530649246828,-0.005648788809598612,313.9913458490229,0.9888065872029504,25.82
313.9784627215377,0.9884811544006468,-0.0013504062683376782,313.98711188666005,0.9830407607704605,0.04494880794342139,314.0000887241092,0.9881519061238099,-0.0654347354526223,314.0022251474782,0.9721976585222083,-0.04835762748815913,314.00381424355356,0.9857138165309286,-0.010707515470022903,313.9996910577965,0.9889023707788032,25.83
313.9848039904596,0.9884860163421613,-0.0012622723567091518,314.0048899446625,0.9830817048637968,0.043945679097629725,313.98685365164584,0.9881547104280144,-0.0661483219742451,313.970798790358,0.972250047281598,-0.04861959213935792,313.99715595682994,0.985756623593137,-0.013102242225827426,313.98245868118477,0.9888061596584766,25.840000000000003
314.00017514050586,0.988479161780119,-0.0012439093857166887,314.00995637078285,0.983022495756025,0.04185010582736733,314.0354314550828,0.9882148524078105,-0.06070927490359444,313.9774987588551,0.9722491842890995,-0.05206496170379219,314.0085083614057,0.9857747399147233,-0.010456685956308423,313.9764312946715,0.9887914364176064,25.85
313.97274559608326,0.988417628479307,-0.0013179541315306931,313.999768947942,0.9830643282400402,0.04139219334266163,314.0027072891147,0.9881968785629317,-0.06549941382132501,314.01790164202947,0.9723751319637465,-0.05131626457212368,313.98895951572376,0.9857072328880648,-0.010421010114871655,314.0025064141301,0.988847453666181,25.86
313.9851385466185,0.9884713982184645,-0.001049765441264454,313.97487656998055,0.9831288625609845,0.04115807022811099,314.0164353614722,0.9882505088852941,-0.06590231814020744,314.0088955293608,0.9723074537900198,-0.05002656787870323,313.99190231452855,0.9855442453156625,-0.010248038809071408,314.0195125203141,0.988868345579061,25.869999999999997
313.9686198882115,0.9884258000994925,-0.0011734679509258134,313.9972056781135,0.9830613821097961,0.04371100051304136,314.0122859203524,0.988237285976381,-0.0654692121346987,314.0014763676666,0.9722596629669815,-0.04714826607883466,313.99022522792865,0.9860439370629719,-0.007640194390568006,313.99319445814183,0.988879937939713,25.880000000000003
313.95611205085714,0.9884300666661767,-0.0012604102798237237,313.98658210684215,0.983033673092799,0.04370344578691261,313.9998286033402,0.9882230028125734,-0.06478090348538112,313.98795921527324,0.972354146393792,-0.04894756631232399,314.01993155267206,0.9856796599724886,-0.009886471463918925,313.99374557340366,0.9889187381526177,25.89
313.99205166218024,0.9884497795044356,-0.00034022919180280546,314.00933207478965,0.9830759731508557,0.040845397311528434,314.00033959053985,0.9883082636794113,-0.06262675995175054,313.9827553171717,0.9721288213240187,-0.05055000838346915,313.9896761806792,0.9857921960996013,-0.01041365571230987,314.00250527767685,0.9889064252765045,25.9
314.0187157162746,0.9885074545453132,-0.0014663210121932564,314.0108235671013,0.9831765594993147,0.04175210790170216,314.0202515595156,0.9882980734518139,-0.06408545838302852,313.9844027043909,0.9723574681082751,-0.049972948510769555,314.0079439044517,0.9858114324832791,-0.011520663118591387,313.98633233379195,0.9888944492480385,25.910000000000004
313.9925193495554,0.9884907527059362,-0.0010108009789254226,313.9918968461083,0.9830233823674399,0.04387938800222624,314.01488250087334,0.9881277260680195,-0.06750781211832378,313.9836730111975,0.972250516939348,-0.044751962426750995,313.97840673663563,0.9857298432033295,-0.011566461992297262,314.0016693259015,0.9888711695066311,25.92
314.0016182987543,0.9884892138942091,-0.0018963249161834841,313.99094361716993,0.9831689780138113,0.04195582028274582,314.0119461818601,0.9882175094150695,-0.06277766329840685,313.96965013411454,0.9722714156240656,-0.05171982388024473,313.99881719644645,0.985702133558068,-0.01130000161431842,313.99115848920525,0.9888411029566252,25.93
313.9840801638372,0.9884125562451229,-0.0017579094357962305,314.0021936183349,0.9830442121289389,0.04488059355386324,313.9778475294066,0.9882303328999646,-0.06454866182050738,313.96455970006696,0.9723739962702483,-0.0471358540835044,313.9840501167775,0.9858676621142188,-0.012080675492522178,313.9933555245635,0.988783862772642,25.939999999999998
313.9833705210059,0.988411092201768,-0.0011185857522850655,313.98129664364905,0.9830817934959735,0.04574150538921454,313.9699479957637,0.9882493734484029,-0.06466626883634109,313.96249042789566,0.9722438615012652,-0.051317794983198384,313.98910672125584,0.9860672579747095,-0.010053986435707842,314.01456813501864,0.9887421990787845,25.950000000000003
313.98704444396867,0.9884043483270143,-0.0008718741140011973,313.9849336687558,0.983065902350809,0.04002058936055129,313.96930790402666,0.9882478538440914,-0.06342709771552232,314.0110096480156,0.9723380126517284,-0.04670067807926875,314.03288406528935,0.9858991388793421,-0.007081519125005611,313.9976804524304,0.9888128375572952,25.96
314.0055838676585,0.9884197657434427,-0.0012441316631344773,314.01380523755415,0.9830958730193072,0.03774439157949208,314.02589107945516,0.9882297139067682,-0.06558361442894646,314.0121106772559,0.9721883036372236,-0.05063138226838798,314.0040360313561,0.9855709531808619,-0.008815100049443754,313.9943864297306,0.9887338706080989,25.97
314.0059244297369,0.9884872243119672,-0.0006671641191158964,313.99379229618165,0.9830882101841963,0.04243935945270563,313.98133406880044,0.9883266329375529,-0.06660143655555283,314.0259937837411,0.9722244445679397,-0.0459585236055756,314.0138685423116,0.9857370491832927,-0.011747944566083943,314.00241591112473,0.9888149308510968,25.980000000000004
314.00287058963556,0.9884570743098481,-0.0013370174411747554,313.9999121795029,0.9830846199603656,0.04685970994519469,313.99196730358346,0.9881966099209855,-0.06381563180550404,313.98779609773567,0.9723261351287669,-0.04979812013382648,313.9949572665975,0.9858404884457066,-0.007693025804436123,313.9804427422369,0.9888498445302005,25.990000000000002
314.0151767565223,0.988390843856248,-0.0017928304265582909,314.0043153659471,0.9830880206718857,0.046162067935137135,314.0241892370429,0.9882050875561754,-0.06507151666680376,313.994287357598,0.9722839134613183,-0.04869907635824011,314.0401233381053,0.9854430622739159,-0.011374994940341086,313.99136857808816,0.9888992995965977,26.0
313.9932152996456,0.9884707808159491,-0.0016698570014748834,314.0005054558703,0.9830768003017486,0.03768410056134297,314.01793912628534,0.9881772757223636,-0.06419869834876892,313.98334146957126,0.9719894723792811,-0.05365529982002518,314.0209284783499,0.9857042807205337,-0.010789673146523817,314.003057748934,0.988836837262256,26.009999999999998
313.9910044980034,0.9885125138222581,-0.001289509030381288,314.0042622396332,0.9830403820768652,0.04285184015979101,313.9818169236804,0.9882764125434078,-0.06667577733451914,313.9738608023099,0.9720037490488795,-0.04890934444636433,314.0302478863726,0.9857507952190112,-0.010933423024872832,313.99772707284274,0.9888347633772073,26.020000000000003
313.9807774274764,0.9883886799269673,-0.0011698926534487483,313.9957773570617,0.9830841782063419,0.04484957730797279,313.97849066247545,0.988253674078811,-0.06272797292289743,313.990592980067,0.9721597301140293,-0.048229303423331475,313.9992970487001,0.9857688415480204,-0.008486446046733086,313.98856171932556,0.988866274361566,26.03
313.9606995535037,0.9885650129683674,-0.0013292064222947902,313.99262509167824,0.9830308225462749,0.03672236507587032,313.9785599179466,0.9882029816738459,-0.06623411690174189,314.00602812551006,0.9722826501528677,-0.045241460492588,313.9541599075571,0.9857503994987049,-0.01268996162793145,313.9831772554179,0.9887466263441235,26.04
313.99512284012474,0.9883873283064284,-0.0010757199001451786,313.9715355585013,0.9830221459030585,0.04469841939842664,314.01986880790133,0.9881750908045669,-0.06779522445998279,313.9744430054289,0.9721657141267305,-0.05121113391725933,313.98538680807565,0.9856992826717853,-0.011966147041624393,313.9881006292422,0.9887469058853575,26.050000000000004
314.0012536185651,0.9885008511351883,-0.001008507530049624,313.9961652585238,0.9830157996405895,0.0404412653357909,314.0065203806549,0.9882404742907211,-0.0666807732398259,314.00137361096984,0.9720568399075397,-0.04403841428841184,313.9721447294432,0.9856348612868745,-0.009726653601513402,313.9911995048367,0.9887692950777497,26.060000000000002
314.02874973803904,0.9884619040127615,-0.0008986451769044403,313.97084753174994,0.9830813899754378,0.045834190485840184,313.99800332630207,0.9881921185831067,-0.06436619676305284,313.97996185629347,0.9722329376179311,-0.04942866519297149,313.98985054996973,0.9854481945203184,-0.011824364508875642,313.99686113419835,0.9886895668639094,26.07
313.99579552199845,0.9884470631716575,-0.0014088919610966279,314.0018995824688,0.9830696901143279,0.04357928739097208,314.00607686757485,0.9881845259092229,-0.06699060865075769,313.99197914924406,0.9721530458106596,-0.0480166741941053,314.0249587370334,0.985853606266396,-0.008439081389087331,314.00549989659856,0.9889230166328478,26.08
313.99400264170004,0.9884537613884167,-0.0012766887134178983,313.97830663276824,0.9830592789369303,0.04300901649545165,314.02193797803056,0.9881902295174769,-0.06150571850641157,314.00471852901734,0.9722329507845532,-0.05021538912344004,313.9866192870924,0.9857683512382626,-0.015050040049692799,313.9837072817231,0.98882310248802,26.090000000000003
313.99147926783075,0.9884622861493567,-0.0009069534820008089,314.0085296111216,0.9830161426247692,0.04300977046679415,314.0093804491337,0.9881968379835276,-0.06629543527596646,313.9615023631583,0.9722435755251274,-0.04700795555128364,313.9942379604782,0.9858754258644857,-0.012533286981759194,314.01010719435885,0.9889429980820441,26.1
313.99111947925525,0.9885468307392649,-0.0016311823786353246,313.9967138661095,0.9831011402201961,0.04193562652816101,314.02699662530915,0.9881895704167298,-0.06394593515300587,313.998157237761,0.9720515200134685,-0.05196732720120466,313.99911061051495,0.9857127411411021,-0.010690575698667059,313.96960511065606,0.988892031156574,26.11
313.999770836357,0.9884050717097903,-0.0008497371873782086,314.0094003726152,0.9830786565293154,0.04385695902286499,313.9893519319764,0.9882156009248024,-0.06616792850416248,314.00454259281275,0.9723029064945226,-0.0465560135623364,314.0075170678786,0.985570837611723,-0.014285643825908679,313.9925147686903,0.9888380770308485,26.119999999999997
313.9826955538609,0.9885385061062713,-0.0007451509018368101,313.9765719538765,0.9830561297223149,0.039371660237916495,314.02238611827977,0.9882421382035723,-0.0661202142534794,313.99943224270385,0.9722269101987835,-0.04659779483909283,313.99041787547264,0.9858036496523485,-0.009333245788584249,313.9932133387631,0.9889234445452599,26.130000000000003
313.9623193292253,0.9884418308673513,-0.0010533083309137198,313.98157496151686,0.9831223070901656,0.04909305146136106,313.9895822042456,0.9881329667093128,-0.06555275671435057,314.0119560992127,0.9723868303989445,-0.04892542054104421,314.00922619826827,0.9856470541023052,-0.007470571679865498,313.99693101315984,0.9888749504420982,26.14
313.99145178791593,0.9884267348482892,-0.000719859979498149,314.0049155254446,0.9831419885642995,0.043385563462138385,313.9627580265669,0.9881903566820047,-0.06426303733529294,314.00054433746993,0.9721729835489978,-0.049103040110626474,313.9994874923589,0.9855793503006499,-0.008779683537140334,313.99882074122416,0.9887472553808886,26.15
313.9781318765838,0.9883813169667085,-0.0018314691627636763,313.9916280266998,0.9830571584679628,0.04942497900450667,313.9888185040924,0.9882288951622417,-0.06255410194275351,314.00255779188683,0.9722625167961444,-0.04930022363595503,314.0057324281874,0.9856819565247958,-0.00892956351479039,313.9924991812007,0.9888603613147914,26.160000000000004
314.00850680515526,0.9883999900695642,-0.0011145358723805635,313.9945914418947,0.9830340276215058,0.041820832723186874,314.0213014707204,0.9882216943627191,-0.06675935296874946,314.03437404384454,0.9721492648921456,-0.04480596477403088,313.97377549947356,0.9858233882825026,-0.012388762794437558,314.0035992689143,0.9886909124607973,26.17
313.98811411145726,0.9884833304937571,-0.0016764711278671354,314.001843736733,0.983035331118626,0.04724764988592854,313.98035404305693,0.98822736997433,-0.06357509191363392,313.9779394476607,0.9719776816692124,-0.04916934185655567,314.02512028530975,0.9857712034809906,-0.012002708770998953,313.9707429070012,0.9886927611675173,26.18
313.9906150386745,0.9884561157038945,-0.0014317821408471143,313.9935465202955,0.9830018689961408,0.04455177364038816,314.00412415873194,0.988261977835973,-0.06321752700200287,314.0076940809454,0.9722209503490042,-0.04926427403880067,313.9749096257448,0.9856343697111011,-0.011732335159312886,313.99337759500247,0.9888158690941331,26.189999999999998
314.01431945872594,0.9885074232933536,-0.0013427560069312044,313.98257760846656,0.9830206783826199,0.044837622191575194,314.03132135576294,0.9882391829062365,-0.06294729726950468,314.00746002716676,0.9722897949624618,-0.0504494915564806,314.00395711128,0.9857684999046665,-0.007755435230243449,314.0089041810935,0.9888147149632138,26.200000000000003
313.99614531959463,0.9883971074039837,-0.0009408141691991017,314.0037355565733,0.9831118807683344,0.04422633158525062,313.95456304925784,0.9881520917981762,-0.06334170344754203,313.9752900082763,0.9721898342932119,-0.049472429526991546,313.9718814351378,0.9857646664094151,-0.011317802137691332,313.9788174074416,0.9888982943887643,26.21
314.01455402954525,0.9884017972834072,-0.000969620333831109,314.0003836934296,0.9830313909176939,0.041116284869417014,314.0166800148963,0.9882367243133892,-0.0666034639758882,313.97819730080266,0.9722378570875342,-0.04491197775004386,313.99966418797266,0.9855686924387104,-0.010101230318319863,313.99898826476664,0.9889496529847098,26.22
313.9857246431523,0.9884428887999684,-0.0011565232343634904,313.9884770104288,0.983116743621123,0.04499522388717463,313.97533790925297,0.9882392002861751,-0.0626767927594419,313.98536680953157,0.9721439452151067,-0.04951311345683074,314.00914741812136,0.9856014807960003,-0.012844076701688276,313.9888254539683,0.9887880656415216,26.230000000000004
313.997935990168,0.9883942791782196,-0.000992416768904571,313.988511334998,0.9829815124775014,0.04278412952984666,313.99627541533107,0.9882352651063302,-0.06574083821413465,313.97710397218805,0.9723094489673287,-0.046369821581901643,313.9921562335767,0.9853542950472056,-0.009639819417614914,313.9768251273844,0.9889309940902562,26.240000000000002
314.01894182592423,0.9883687291446976,-0.000967055721153214,313.9970331965027,0.9831114649170851,0.04748122920698879,314.0032970902571,0.9882498868250497,-0.06258143052632796,313.991457618007,0.9722980489152776,-0.04438118230957419,313.98970755980525,0.9855966997784984,-0.00849147016552217,313.99240557877727,0.9890371589573672,26.25
314.01852813516524,0.9885587843324259,-0.0015486508100294458,313.9939912043277,0.9830725046617885,0.046459786530734,314.0253272599764,0.988299740431713,-0.06553221965617205,313.9949707999098,0.972152847877264,-0.05152359083659742,314.03014028080776,0.9859553000550095,-0.013152555449588628,313.99313577582785,0.9889961472504352,26.259999999999998
313.9614164487661,0.9883733674747724,-0.0010266388857756107,313.9975649410703,0.9830084639417948,0.04428732152816192,313.98643171029823,0.9882151096466296,-0.06405964149196891,313.9716267160128,0.9723159698454278,-0.051733073383997755,313.97708017271424,0.9858011456543415,-0.00994362870843692,314.0055688457347,0.9888099565992661,26.270000000000003
313.9531647402813,0.9884766248112916,-0.001019505135568133,314.00749053172547,0.9830967096044375,0.04478343133537195,313.98007841149547,0.9882399205705972,-0.06268808664416577,313.98279297200605,0.972321356259878,-0.04825930761447023,314.0153446555793,0.9852654071872942,-0.007025342181395942,313.99745933478516,0.988832997640607,26.28
313.998735853998,0.9884661062116599,-0.0009306075343929869,314.0192625968366,0.9830713604708685,0.04353853290460037,313.9893968133451,0.9882379829826954,-0.06262421929905182,313.99806997657055,0.9721390215495471,-0.050395180039050046,313.9906778464592,0.985471168362921,-0.005466523956913228,313.98441224434555,0.9885841813364186,26.29
313.9933410273384,0.9885159546437768,-0.0015122119611179065,314.0127898652714,0.9830546589743739,0.045088706325175754,313.9996520757497,0.9882578017748983,-0.06526647952844282,314.04126671649374,0.9722679760249086,-0.0498523405194952,313.9863417200073,0.9856409739719334,-0.009920408022255675,313.9800551341885,0.9888186813396576,26.300000000000004
314.0112593860666,0.9884352608080255,-0.0014725026680247042,313.9832211095637,0.983114479155902,0.04719001778441648,313.98828216521935,0.9882140440440617,-0.06258764061019717,313.9912661485942,0.9723465197364708,-0.05111311530559301,313.998373935682,0.9857125700481361,-0.011707947185495959,314.00779280728676,0.9887958040309249,26.310000000000002
313.9957333663973,0.9884447039657147,-0.0009529808367543325,313.99767170115007,0.9830435584356019,0.045964996173373344,314.01826976250584,0.9882936900111102,-0.06377553535382184,314.0104368609616,0.9721631958293984,-0.05000798151822021,313.9826996249607,0.9857551233646453,-0.010261767313286655,313.9876339343779,0.9888535428634866,26.32
313.99152820285434,0.9884135691350608,-0.0016964032236293255,313.98872147214456,0.9830841146493747,0.04528744783320911,313.97977284453896,0.9881627754272874,-0.06429678811659827,313.96449802908296,0.9723244685020852,-0.047228773835438574,314.00112176061964,0.985439427362255,-0.008914964449418283,313.99094708306967,0.9888745095598557,26.33
313.9991875633608,0.988464334581026,-0.0009596134557488881,314.003713111584,0.9831081359554223,0.04110727724718358,314.0281572192698,0.9881995246389172,-0.06225914472489838,314.0010280159374,0.9720480018486435,-0.048366585514400526,313.9724483058707,0.9855036210452163,-0.010411827533880456,314.0120723545086,0.9888763881615743,26.340000000000003
313.983321085489,0.9884057679100577,-0.0016456959588274692,314.0041307185015,0.9830522248583945,0.04716745369072173,313.9652901960239,0.9881899221048984,-0.06164762656169471,314.00153718093094,0.9720685304934054,-0.04774553460800887,314.0112844520443,0.985459062902567,-0.010618330771000883,314.01309811980747,0.9889776982648648,26.35
313.9958452880298,0.9884566155749634,-0.001534075892988076,313.9873400058212,0.9830667375290794,0.044555823734236825,314.0297960843888,0.9881884695824312,-0.06561417102504068,313.9815140554847,0.9722050422481179,-0.04463965834655151,314.0170513896812,0.9857241779643573,-0.008445762639430641,313.9906198620151,0.9888594459759232,26.36
314.00134672920433,0.9884832273558791,-0.001507989788750358,313.99658767972886,0.982987992846826,0.044448236027049434,313.9643975868475,0.9881148922809888,-0.06512222324793807,314.00312956098793,0.9723517982859018,-0.04828117396522408,313.9662308136592,0.9856218759456753,-0.018262255611496615,313.99581429285706,0.9887748711848928,26.369999999999997
314.01364770229264,0.9884348971700685,-0.0015107481160147604,313.9903325409501,0.9830290753917325,0.04358351763726541,314.0010041867221,0.9881727729813577,-0.0662529759035925,313.9982070420525,0.9723807807701652,-0.05188717418063234,314.0139428447237,0.9856481848350997,-0.01238260081543218,314.0077339441734,0.9888298020952068,26.380000000000003
313.9946041213202,0.9883966837198066,-0.0010045794083682106,313.9990009129359,0.9830927160255839,0.040634166902076246,314.0017675175707,0.9881591707808443,-0.06629119909873943,314.0000723843126,0.9723739799566589,-0.049049450868895055,313.99056824690314,0.9855506641956384,-0.012429676103453965,314.0003895116411,0.9890139079151585,26.39
314.0063559871621,0.988445376985249,-0.000797039679140305,313.99790294309236,0.9830638605832421,0.041068619535098425,313.9661303639495,0.9882360880975386,-0.0670824115300908,313.9745522562886,0.9724266515090468,-0.05174819523122111,314.0107401623881,0.9860911616153442,-0.012487075511110664,313.97540055738955,0.988842829323812,26.4
314.0053707708345,0.9884843138512344,-0.0007613529847858296,313.98582582130007,0.9830752796516578,0.04167928628017943,314.0097388266455,0.9882499994407602,-0.06212047743669401,313.99826393431283,0.9723190239591688,-0.05237506275411371,314.02112862959797,0.9856398101418739,-0.012942600621402608,313.99470566978385,0.988825456558195,26.410000000000004
314.00179904293634,0.9884052426320789,-0.0012646972678468718,313.99664849589124,0.983022751349375,0.04518707122804303,314.0206631820587,0.9882215330674522,-0.06351964230018874,314.0143961324759,0.9722742417454469,-0.04573914761335376,313.978299148562,0.9854286942628167,-0.010150314640786043,313.98575408570844,0.9888060832192646,26.42
313.9649397893503,0.9884629509320371,-0.0014194880391215537,314.0049721909104,0.9830585956167779,0.046803654177573484,314.02319007263253,0.9882111301911948,-0.06706947286180162,313.9994058324797,0.9724294427967548,-0.045519805136531935,313.9724549000349,0.9859081302125973,-0.005907770944625751,314.0099522234592,0.9886806626615411,26.43
313.97955003849734,0.988372608612082,-0.001112889664585393,314.00410797424564,0.9829963495949172,0.04362987853443834,314.00673314354214,0.9882046851437517,-0.06394973434795054,314.00837252774727,0.9721301019588757,-0.0466450176611321,314.015750450297,0.9852764645675867,-0.014966865288009324,313.9989450924569,0.9888750798644463,26.439999999999998
313.985481318422,0.9884704920647969,-0.001525620196358495,314.00380242312417,0.9830771924018917,0.04357051163160725,313.9766151382903,0.9882280593523456,-0.0658886968257386,313.97778921476856,0.9723445515796748,-0.0510891039692384,314.05178229260434,0.9858267031635044,-0.01260637672159027,314.00134165284845,0.9887929092752041,26.450000000000003
314.0090403310067,0.9884042793351255,-0.0013013023670840713,313.9859622347889,0.9830927207427026,0.04631343268637901,314.0005046696883,0.988178996572208,-0.0605447541242916,314.0047773629286,0.9723813784769322,-0.05212962157169833,313.9807181398491,0.9855244647261341,-0.013130772415458684,313.9867776685005,0.9888939007438007,26.46
313.9985030585134,0.9883869033951828,-0.000779611957777219,314.0121130414973,0.9830118288197646,0.045805796458866566,313.9850387585837,0.9882891080773526,-0.06678953413717217,313.9784622230625,0.972240353536955,-0.052069182384728525,313.98474427062075,0.9858411834882737,-0.008914454374148909,313.99866183148083,0.9888606451793022,26.47
313.9961328355921,0.9885118434118031,-0.001377383313197274,313.98238011858354,0.9830159790979894,0.044672340663982665,313.96173075156065,0.9883098582297927,-0.06388989494802425,313.97971931014797,0.9724606976084874,-0.050139228577821944,314.0078652992163,0.9857013088393312,-0.0101150624315742,314.0023851494011,0.9889260039250877,26.480000000000004
314.01802486554993,0.9885084611405137,-0.0015619645682127203,313.97968963445896,0.9831404840517197,0.045468911387336185,314.027410333337,0.9882847386349706,-0.06415193459000457,313.9763713476671,0.9723607550614289,-0.05194937650358929,314.00092790618623,0.985450483476532,-0.007554327020010626,313.99217964411986,0.9886692188560366,26.490000000000002
314.0246321136062,0.988458646859729,-0.0008193014766026113,313.988231794041,0.9830288960584673,0.04552028819563058,314.02280073870713,0.9881833314119974,-0.06245796223608647,313.9723634029201,0.9723402032303903,-0.04982003845227922,314.0132247280027,0.9856032756444092,-0.011239355994460597,313.9796397605205,0.988955364033278,26.5
313.9924974222831,0.9884776060173917,-0.0013310630063280487,313.97120389312266,0.9830590616184466,0.04407534048352361,314.00457510135124,0.9882500457610489,-0.06279439672527236,314.00061127730305,0.9723165328632096,-0.04976247782393515,313.98410703298487,0.9858590622510747,-0.014763790038711855,313.9919843420436,0.9887356377244685,26.509999999999998
313.972453884039,0.9883710535937882,-0.0012935255869826285,313.99223885569944,0.9830469711468098,0.0438415609930804,314.0148313413267,0.9881702988173438,-0.06456208017112428,313.97906003479363,0.9722506564187292,-0.053839908668531285,313.9963495272844,0.985713567849292,-0.012459425998311686,314.0058815770101,0.9889310902141751,26.520000000000003
313.96810351133786,0.9883867657604698,-0.0009955440327396852,313.9836017765828,0.9829491330165028,0.039943093783936325,313.9646984180158,0.9881754929024216,-0.06788264309829523,313.9902702512743,0.972130569880368,-0.04575632632703627,314.0232728348931,0.9856847126407675,-0.009340954546321152,313.9952803406224,0.9888776025424141,26.53
314.0167322330205,0.9885335100527459,-0.0012852176480764046,313.98941098221695,0.9829967363572681,0.04478989013412896,314.01533025009417,0.9882201956772477,-0.06434861155346437,314.0095787454609,0.9723809575429182,-0.04748515233558368,314.0168057789302,0.9857209677105022,-0.009397825486571362,314.0076738283786,0.9887996622334656,26.54
313.9894922433506,0.9884457488921169,-0.0014453355704800472,314.01393928293396,0.9831058113262494,0.044321116792319204,314.01280703084234,0.9882382069558403,-0.0634222066194178,313.9957894226056,0.9724576870458811,-0.047651929484973335,314.00075348442226,0.9854533213409398,-0.009525595663122033,313.9971134397372,0.9888619926618746,26.550000000000004
313.99181437169926,0.988392363344761,-0.0009620347049851615,313.9870842240239,0.9831011767157983,0.04353958879809551,314.0144192843076,0.9881580452528773,-0.06580062604127888,314.0046535685372,0.972468700635871,-0.04781770795075813,313.9873418815483,0.9857407171922187,-0.005769345589972059,314.00062448626767,0.9886086634086816,26.560000000000002
313.9961035992291,0.9884670149441307,-0.001330150277392566,313.99469678371133,0.983039618069157,0.043172811765375664,313.9863329104604,0.9882255215667465,-0.06410323102917972,314.0053661356145,0.9722389434061995,-0.04857062199758769,313.9987137712669,0.9856007584436681,-0.008756678652034593,313.9946386836125,0.9888915526526254,26.57
314.03338477810524,0.9884477006525063,-0.0016512931751880922,314.0171685118606,0.9830114226096437,0.04389081100168078,314.01296252979546,0.9882118526776,-0.06218464090939524,313.9870550656773,0.9722111461349551,-0.04909956731266119,313.9882285604975,0.9856383529579127,-0.013559327295882495,314.00570244356436,0.9888758901568883,26.58
314.01975341829524,0.9884794305455468,-0.001528839740110055,314.01008476913347,0.9830704623149263,0.04610161177724707,313.9694308390051,0.9882340604642538,-0.06343566683826098,313.98123348691075,0.9723213750693381,-0.049122323139536704,313.9947135099085,0.9857730099043993,-0.008410747688787606,313.9883610320105,0.9887101901817241,26.590000000000003
313.9927488965552,0.9883722919464543,-0.0013865444751404786,314.00171365988757,0.9830488188504604,0.048643294210933,314.0048848827247,0.9882505526890306,-0.06526633867374775,313.9984203031992,0.9723547297764317,-0.044621999873098034,313.9982098686798,0.9859744003420098,-0.012190459385115055,313.99085105276885,0.9888136082043695,26.6
314.00616166355826,0.9884348831024123,-0.0016449787754292174,313.9966243203607,0.9830366649873696,0.03957047180523389,313.9724422137438,0.9882934643078357,-0.06545553203834922,314.00437915480853,0.9722176571742597,-0.04634953158468094,314.01118947509104,0.9856908070590298,-0.011687517812657812,314.010799849709,0.988682311715662,26.61
313.9930777489792,0.9885273616232811,-0.0010855682178947759,313.9929135585847,0.9830836167864662,0.04300215235369413,314.01133415727134,0.9882135834363687,-0.06493886925317564,314.0241287807987,0.9720815029439774,-0.04981919115284071,314.0223485499679,0.9856782357049333,-0.009618252184560474,313.9838589465769,0.9888252943893251,26.619999999999997
313.995730344551,0.9884674498179625,-0.0010791487215643931,313.9970659336581,0.9830451337877177,0.04568784998611072,313.9757106244721,0.9882173164269734,-0.06658856055096657,314.01807784214776,0.9721698816519938,-0.053898995189019715,313.99309531601614,0.9857368580149364,-0.010514833923945779,313.9998473201203,0.9888672579530158,26.630000000000003
313.9961150255855,0.9884469798004479,-0.0013370688908900755,313.9866615035523,0.9830524357218738,0.04422819149243401,313.9803364902274,0.9881927838965919,-0.06467214203348881,313.9842044391995,0.9723622258165212,-0.05197594932029087,314.0055036963976,0.9856624712786219,-0.011019149389045649,313.988875302941,0.9887920173004274,26.64
314.00925189802103,0.9884578808875204,-0.001044614610690131,313.99890656591117,0.9830471919410653,0.0421703584912515,313.9813116281161,0.9882753207529686,-0.06706131548950033,313.99389039364263,0.9724373391527964,-0.050113642394244304,313.99715056955523,0.9857634929938088,-0.012579300430398097,313.9931904805554,0.9889286921753558,26.65
313.96073723214977,0.9884851758090604,-0.0013902146158650025,313.999248679595,0.9831622080382286,0.04602034133968502,314.02235029573524,0.9882522560802942,-0.06683270721030422,314.002842554804,0.972459528853746,-0.05295247962231007,313.9966564445219,0.985859651762198,-0.01062599232225252,314.00734514801474,0.9890226060719973,26.660000000000004
314.03106505779033,0.9884510191910268,-0.001357768887385548,314.0040427601665,0.9831109101177268,0.04359716918918364,313.9697964722658,0.9882477758309736,-0.0629244826907251,313.9902103617081,0.972402699289341,-0.042236080911221434,313.99538149698895,0.985963110286135,-0.00804615299786569,313.99204378629787,0.9887307367383807,26.67
313.9861810269336,0.9885344516079666,-0.0011966959410847182,314.0030147536317,0.982982436908622,0.04215013137510287,313.971456930841,0.9882718196783766,-0.06146666681947551,313.97114131268063,0.9723278818041702,-0.04652728370955315,313.9987004954828,0.9853210464028137,-0.014107078245068726,314.0119849509212,0.9889059029878811,26.68
313.99000887519253,0.9884197776107456,-0.0012932154239301296,313.9853606570283,0.9830971998537512,0.04493093948983537,313.9599221149526,0.9882593839784455,-0.06599431843793208,313.9753363062854,0.9723942606782677,-0.05227210193896698,313.97342154852936,0.9858352778871959,-0.00807656930115828,313.9905044861803,0.9888178994704606,26.689999999999998
314.01667823640435,0.9884374738716982,-0.0012884124739932024,313.98581239334123,0.983023528598118,0.042469388196306794,314.01508978936323,0.9882138047356769,-0.06610581213818117,313.9817677331344,0.9723130770228072,-0.05087394187955739,314.01653952862017,0.9860138260573971,-0.01062967504117455,313.9773350333012,0.988692181296527,26.700000000000003
313.98258412327846,0.9885459800334265,-0.0012827885257520218,313.9907547539698,0.9830717245165691,0.05296283606600441,313.986197983945,0.9882791580232049,-0.06248152434293281,313.97768006758923,0.9722900788406212,-0.052404783758951246,314.0018710115906,0.985689712136391,-0.011568086631075915,314.0077547231882,0.9888437540451104,26.71
313.99047916891004,0.9885050191435738,-0.0017682019421912604,314.0217582064074,0.9829981945676043,0.039866977707985626,313.9806162493107,0.9882202708592445,-0.06637471706018121,314.0235397630501,0.9722892303531102,-0.052891227027879295,313.9829221124093,0.9860136730503682,-0.012497446224159613,313.9749344049235,0.988809280328403,26.72
313.96762164017167,0.9885013757435333,-0.0011845519773184543,313.9814409421602,0.9831669200259768,0.04052602205677293,313.9727092861285,0.9882950501289266,-0.06398240986447733,313.9632674464766,0.9722253757809032,-0.04993171327142904,314.0086103872931,0.9857465350765009,-0.01555302147178046,314.0100637250215,0.988774587596336,26.730000000000004
314.01860171712275,0.9884856746008788,-0.0008936441180992698,313.9864441059396,0.9830165894683156,0.04554251033329609,313.97928907725947,0.9882490455888379,-0.06543345223307742,314.0023307318221,0.9723949835764606,-0.049433676686717096,313.98691058473156,0.9859062662759083,-0.009115957402258507,314.0059963329613,0.9890309843983422,26.740000000000002
314.0022134702703,0.9884012253590112,-0.0012667325526707083,313.9928530937351,0.9830754776051281,0.03983582467968348,314.0244126663154,0.9882463384864618,-0.061635699385389056,313.9997361959196,0.972300790032368,-0.05160586248234353,314.02272616644024,0.9859028398046737,-0.010944135831672154,313.99377810437835,0.988844097607634,26.75
314.01523719344834,0.9884633316545648,-0.0013816153726987274,314.0053748735365,0.9830460180405733,0.04934373025196111,314.02867515808515,0.9881940353308106,-0.06586348328077443,314.006731229395,0.9724073271761404,-0.04540263605124532,314.0338451515976,0.9855148272727721,-0.013042220405953483,314.01021346565324,0.9889251762475543,26.759999999999998
314.00194815216486,0.9884759333144904,-0.001199215512374824,314.00555106344984,0.9830250852886505,0.04675514145953369,313.96376668427746,0.9882292728809969,-0.06226743269279294,314.01106857618186,0.9721794296233209,-0.048893484507185656,313.9781745241067,0.9854339467807017,-0.010240553209264855,314.00077909556853,0.9888545930517949,26.770000000000003
313.98156806523195,0.9884375260969143,-0.0010787515883525453,313.9829776627518,0.9830849344349422,0.042288676945444026,313.9763230400892,0.9882448072430965,-0.06849012943448893,314.0100084724211,0.9721741765751772,-0.0480503402251285,314.0074081329863,0.9857976522651394,-0.011763361468486515,313.97974746529576,0.9889702536743101,26.78
314.0041705123692,0.9885228019645115,-0.0011160879693085648,313.9908019730227,0.9830897868604157,0.04480994877438026,314.0409880552817,0.9881736203516654,-0.06612541977719064,313.99317633733784,0.9721842974392528,-0.04356934216428322,313.99820521603345,0.9857303291724624,-0.0070957534129915695,314.00079454100154,0.9887257332354435,26.79
314.01980956797684,0.9883934298045255,-0.0014071609802829765,313.99899487555905,0.9830670176597219,0.04043600755333168,314.05151430035477,0.9882308756888152,-0.06507717359099448,313.98889397886217,0.9723504208184972,-0.047289560226889404,313.97034023729486,0.9857313944341641,-0.009675888237714744,314.0038439033936,0.9888107141845256,26.800000000000004
313.9830060107955,0.9884526823890438,-0.0015513320542684043,313.9839599595779,0.983110654896781,0.04100310242797574,313.9747988114574,0.9882859546015319,-0.0665517525573229,314.019317972776,0.9723446577446083,-0.048129019321255365,314.00309721128394,0.9858907479992024,-0.011212456880855984,313.98512715093403,0.9889979897022015,26.810000000000002
314.02812687885626,0.9884629992169202,-0.0014492933535631756,314.0151435834748,0.9830159601467583,0.042778224533049185,313.97787027422413,0.9881837932779666,-0.06393986342837453,313.99515770738526,0.9721326646031273,-0.04753112040129891,313.99251887762324,0.9854989120097445,-0.009689655365417934,313.9926899503781,0.9887681770047981,26.82
313.97353147443084,0.9884958123675645,-0.0017616603214476445,313.98632939577965,0.98301989426509,0.039293268903312764,314.00997192300855,0.9882408418646255,-0.06459932181977403,313.9949671616705,0.972335518408802,-0.05209295948986058,313.98114392695305,0.9857256847037864,-0.007529742863397788,313.99287308723876,0.9889167525727959,26.83
314.010993501365,0.9884035442622502,-0.0010303635888316838,314.00182729008577,0.9830557060092011,0.04159825604587694,314.00846946162335,0.9883119576634571,-0.06349575356572272,314.0089396406561,0.9723712668728985,-0.047199575520210216,314.0015944065188,0.9858676036966416,-0.0058141095994294935,313.99731725229867,0.9889696910044422,26.840000000000003
313.97091823840714,0.9883834696261921,-0.000982022644744407,314.0049292656815,0.9830078372270662,0.03876072826840307,314.0128481105462,0.988314437961567,-0.06540849710656957,314.0087079243991,0.9723643449915788,-0.046731121359805415,314.00308592949114,0.9854396988321725,-0.011597953622539948,314.00079115747025,0.9890134093585647,26.85
313.9831151749932,0.9885686369703942,-0.0009995477726859638,314.00122793730674,0.9829742201430957,0.04116598359105088,313.980135197506,0.988203396197177,-0.0672045480780086,313.97826414638087,0.9723120698485626,-0.048023011240750244,313.99036055696877,0.9860162555413428,-0.010191913363445668,313.98455786533424,0.9890563931235805,26.86
313.98972284799663,0.9884431859429166,-0.00160007415965912,313.9992300860357,0.9830195229368202,0.04863222484405502,313.9996369559856,0.9882450746267667,-0.0678574899988498,313.97494026602806,0.9723167346670134,-0.044694199576274275,314.013588841306,0.9855988465792455,-0.011445884367501751,313.9718738329697,0.9887574875650917,26.869999999999997
313.98506481356867,0.9885092258696252,-0.0012213081299903127,313.98452513091513,0.9830670386798647,0.04619035520510649,314.0264739072581,0.9882330991413173,-0.06574767853958241,313.9760492598078,0.9723106240160049,-0.05117935604596263,313.9780105620514,0.9859545554569745,-0.012078618638521277,313.9765132742774,0.9888309640448181,26.880000000000003
313.9876245723561,0.9883731946379719,-0.000922341158068178,314.00841095845044,0.9830667153503461,0.044238184948878545,313.9995146509973,0.9882410877789597,-0.06619499756018851,314.003422279019,0.9724801100926521,-0.04743701894908117,314.01537809866124,0.9856548460666341,-0.009955432782038507,313.98738029867224,0.9889725884277167,26.89
313.9903604858965,0.9885408931376425,-0.0009771473722539163,313.9947550365909,0.9830765338259232,0.044343715915655973,313.96689391203614,0.9881609716885053,-0.06628795112256208,314.0073755747724,0.9720808531494748,-0.04960057283460566,314.0381406286131,0.9857347227891892,-0.012117184497770337,313.9813629594389,0.9888789284086028,26.9
313.99164014337333,0.9884991522951911,-0.0007203125905169082,313.9873762821286,0.9831670274438716,0.042091855395408946,314.02344237283387,0.9882602897013071,-0.06142175690813491,313.9795182173094,0.9723400467139789,-0.049879399874363246,313.9827677005228,0.9858180645964546,-0.010703884862156041,313.9978728100596,0.9889286123327131,26.910000000000004
314.0386623760148,0.9884526237123676,-0.0011252478495862635,314.0239180389377,0.9831289135389685,0.04493743665439078,313.9766500701591,0.988191548348109,-0.06282842422505344,314.0153056734524,0.9723188055523992,-0.04775411906934226,313.96711242017443,0.9855861998067907,-0.012163046517813646,313.9670845089736,0.988860573247336,26.92
313.98572892095353,0.9884397333404705,-0.0011174899282772694,314.00808772458083,0.9830020786596514,0.04202247835535141,313.96716908739785,0.9882590365369588,-0.06551972351562566,313.9910521522593,0.9722806512136668,-0.050290986309075913,314.0271897159317,0.9859886090160022,-0.00776978845404943,313.9795422579961,0.9888019570655509,26.93
314.0044143187063,0.9884756070175317,-0.001071410391428136,314.00632551316886,0.983043169562961,0.04237146700223843,313.97905352610707,0.9882518278732106,-0.06688193204441005,313.9858534570285,0.9721435729324848,-0.050540768677236655,314.0237234419412,0.9854453852316913,-0.011909144291058178,314.0098978545019,0.9887495466715663,26.939999999999998
314.0284050775816,0.9884204216877561,-0.0013262360709366487,313.9923659398796,0.9830735300971777,0.04320806326179402,313.9811849349204,0.9882281742486815,-0.06693700290290747,314.0087683794948,0.9721804187115463,-0.04495401171032173,314.00134608463924,0.9857938384835595,-0.012746815402187016,313.9941876020664,0.98886005509802,26.950000000000003
313.9723552868601,0.9884123500744423,-0.0012994904582484573,313.9819551601188,0.983041517909382,0.045457626838371526,313.9835910846195,0.9882481728170815,-0.0633894204709553,313.9873514219477,0.9722178389749261,-0.048870127662575105,314.0019482525161,0.9856788679892982,-0.00874212066243538,313.9863151578506,0.9888763113544238,26.96
313.987305134872,0.988526351672787,-0.0006716953559655105,313.9907829761042,0.9830699156257019,0.045252483246239664,314.02015525791467,0.9883208152980277,-0.06706730458677117,313.9657959096911,0.9723586457975101,-0.05001173976195188,313.98614209349387,0.9855983893667527,-0.008222569764019158,313.9952285803419,0.9887659747092319,26.97
313.9709279838615,0.9885201283582985,-0.0013079631827197635,313.9938316432238,0.9830791339513765,0.04654881019572957,313.9970205199123,0.9882770944504091,-0.06372015117680979,313.9965778460299,0.9722277200907293,-0.05403607392822352,314.02106258300944,0.9858393318500219,-0.011064577354653,314.00902904889585,0.9888862651012083,26.980000000000004
314.00384190547027,0.9885437095468603,-0.0011335762951405867,314.0054242395014,0.9830939052360224,0.043686226215743036,313.98322482136865,0.9881794616625096,-0.06169514450307835,314.0174214886955,0.9722198600514147,-0.04642192409555163,313.9901109757263,0.9856871913184624,-0.01635048798424313,313.99416045633046,0.988907094096614,26.990000000000002
314.01026971251565,0.9883695057704975,-0.001285010384454546,313.99126508146355,0.9830737534568836,0.042650955171281736,313.9778982544772,0.9881710039238104,-0.06875559949829493,314.048040024732,0.9724237856345951,-0.05045402856254064,314.000758994135,0.9858801780349178,-0.008347091276083757,313.98650298258093,0.9889620737587721,27.0
314.01657424711846,0.9884285038531476,-0.001013284663581355,313.9915448436176,0.9830622928447212,0.04479048897419967,313.98593201947403,0.988221013399425,-0.06729494241039097,313.99586575022715,0.9723118773771448,-0.04740550618836435,313.9861219087049,0.9857490012748992,-0.009824832055585556,313.99010484205866,0.9889283516483245,27.009999999999998
314.00548271135347,0.9884908222552595,-0.0010914347671067723,313.99563456789474,0.9830055557967693,0.043494016901907115,314.0178072845493,0.9881908572399638,-0.06477528316122928,313.99096573936293,0.9724058505973499,-0.0525039516852337,313.9760015983406,0.9857318315712665,-0.01103462146785957,313.9791970344887,0.988806716073391,27.020000000000003
314.01315702999915,0.9884207693364212,-0.000913724154679889,314.00936650345153,0.983005225639842,0.04537838978812476,314.00700547308617,0.9882354995388952,-0.06397488689284991,314.0081759308677,0.9722760535305197,-0.04850225660680382,313.9841896611851,0.9856164176098248,-0.01007638376721749,314.00379391236424,0.9888597908262314,27.03
314.0189378786375,0.988404008430787,-0.0014090294654959356,313.97810144002517,0.9831019120070124,0.04404729174873562,314.01212848798116,0.9882292407949566,-0.06448675340929244,314.00659882010524,0.9722273974361444,-0.047148971031967496,313.98108510421014,0.985794401498785,-0.005620228272941114,314.00296787872645,0.9888937881546364,27.04
314.0003083283817,0.9884190590471971,-0.0012783255833643805,313.9857908461514,0.9831123517353912,0.044485290715992665,313.97399140302065,0.9882085803733305,-0.06463794040625004,314.0070298477831,0.972282524129485,-0.05483021417653291,314.00867827045255,0.985359812162352,-0.010768519123483268,313.9930294916192,0.9888426985216946,27.050000000000004
313.9904362020329,0.9884344215073358,-0.001566713505103315,313.9935440480938,0.9830483602141173,0.0459618318290443,314.03023812025054,0.9882090571813282,-0.06718793498763456,314.00234240057927,0.9721834972414134,-0.047954335550083126,313.99022674965886,0.985471043931673,-0.011958189376965175,313.97805303930767,0.9888168599523671,27.060000000000002
313.99313724157827,0.9883611476095013,-0.0008236126331753048,314.0055849065903,0.9831217129814852,0.043812369624731305,313.9899335866942,0.9882260172488857,-0.06638733076448884,314.00698543487215,0.9722416385848007,-0.046729047923935015,313.99916862866485,0.9856818619353442,-0.008135904174710908,313.97836892165805,0.9888616509390432,27.07
313.9775107644059,0.9884148683193422,-0.0008890751636647593,314.0026299619392,0.9829935525504494,0.04487760769390068,313.99633758884374,0.9881984303319259,-0.06421846514249288,313.9741106720615,0.9721414945594868,-0.04585072075657096,313.9891915008678,0.9857239365170954,-0.013545948242272472,313.9945111167336,0.9889332421941589,27.08
313.9713759536894,0.9884584244557675,-0.0009766660153088039,314.00910543894946,0.9829888471418403,0.042632376116386185,314.0088914681424,0.9881921799240664,-0.06590549457994516,314.0104797280921,0.9723074575880839,-0.043732516973037885,313.96722583280155,0.9859825130604352,-0.01409971280722467,314.0052775262718,0.9889186966675578,27.090000000000003
314.0189218817386,0.9885295102649608,-0.001584201830935337,314.01236437333154,0.9830671549527016,0.03924260770056247,314.02407051648146,0.9882773704060852,-0.06359723826443096,313.9877082144628,0.9722565794453731,-0.047009077752317746,314.0065534453534,0.9857409078179968,-0.009219214538459855,314.00807077342375,0.9887673844653863,27.1
313.9980441533791,0.9884519153393657,-0.0019486000240895606,313.9957677414981,0.9830619536259608,0.04277506018872014,313.9834087784984,0.9882698916848301,-0.060930522138607855,314.0208711616437,0.9722340945444159,-0.05240395980731949,314.0106332914517,0.9858499320178218,-0.008390936291756586,313.98833305976314,0.9887013450334764,27.11
314.02233790900596,0.9884120346056073,-0.0008564692269970304,313.99806518458337,0.9830433320966632,0.041999330434289675,313.98236510202395,0.9882709922045597,-0.06290358822762147,314.0090753677184,0.9722935210441651,-0.0465992981365855,313.98332078822824,0.9859657694614833,-0.008732972413433465,313.99478733944795,0.9888896202399091,27.119999999999997
313.9950255933334,0.988456782335192,-0.0010577220207269086,313.9988259331002,0.982962286867369,0.04784284020154995,314.00992565131673,0.9882412997984817,-0.07107114310336801,314.0210912845474,0.9723899992142201,-0.0467159226907663,313.98201131316205,0.985482431561179,-0.009940859465658362,314.002305830129,0.9888848982098828,27.130000000000003
313.99511341574157,0.9884323842243598,-0.0010948623068604804,314.0227216234192,0.9830926848263957,0.04201127721029632,314.00331922680823,0.9881766110380165,-0.06595377224940852,313.98967084663525,0.9723199014204827,-0.04796378388026626,313.99207806562003,0.9858362012647203,-0.014107612230116352,313.98104627640555,0.9888104994924426,27.14
314.01175404342,0.9884637380760769,-0.0014966983156407855,313.98689422881563,0.9831276365239181,0.04680853664243964,313.9781082149944,0.98824118678956,-0.06498456661989815,314.0111974414871,0.9720711109343,-0.04797763892068467,313.9982257506455,0.9858559869183112,-0.011111782613777075,313.99593345256466,0.9887865532305409,27.15
314.00596535686776,0.9884394737014769,-0.0009480012000726229,313.987127552612,0.9830335486270718,0.040201457410764044,314.0126110821755,0.9882145396475586,-0.06488195896545162,313.9954411318828,0.9722725429618227,-0.04827516002209835,313.96308959523043,0.9858493266815033,-0.012856778005045547,313.9870182091652,0.9889045785014614,27.160000000000004
313.99611952058183,0.9885513563535587,-0.0010145247665061343,314.0046265640978,0.9830219631767783,0.04523464481806108,313.97963959075605,0.988187514472233,-0.06430257924093154,314.00780004230893,0.9724606517423424,-0.04888635363511121,314.0037700084311,0.9856861423341041,-0.008116429353789126,314.02077530068976,0.9888414538779177,27.17
314.00810542842,0.9883602909980614,-0.0011817920021984013,314.0153929765824,0.9830198871066556,0.04263648626104974,313.97795050021375,0.9882514337182239,-0.06459307485859292,314.0392066624521,0.9719063180711539,-0.046865628827646506,313.99181603067757,0.9857818261657822,-0.006011973436674905,314.0008331158413,0.988680968648351,27.18
314.00980738891775,0.988495448927292,-0.000646749750933233,313.9819479777222,0.9829988046482829,0.04485422123765759,313.9871916956818,0.988215515362028,-0.062186532188676924,313.96390383674014,0.9723221271583662,-0.048608459001313505,314.00020580148265,0.9856236395054128,-0.010877024762546525,313.9876805289618,0.9887311091380799,27.189999999999998
314.0098279563592,0.9885086783085075,-0.001036563187980218,313.9943789756739,0.9830563580474089,0.0399894847065167,313.9987112180157,0.9882143274707521,-0.06412114563911808,313.98191526091074,0.9722946230976672,-0.04854194411250334,313.99498838335626,0.9853839169186085,-0.009811068606309788,313.9860245615853,0.988836536656546,27.200000000000003
314.0000492239477,0.9884444438360717,-0.001066614399103957,313.9913905912416,0.9830507511312208,0.04106266950018979,314.00618103319096,0.9882693608496026,-0.06525163599449389,313.9921846437867,0.9721687706639981,-0.04937235856779641,314.0238389884888,0.9858452034495377,-0.008677176800133352,313.97694399006446,0.9888957171639221,27.21
314.0030906933657,0.9884820226202627,-0.0011586101519977196,314.01773318875746,0.9830378714939096,0.048380748712079494,313.9996256378863,0.9882283260282355,-0.06233018290490206,314.00692556415686,0.9723487043467463,-0.048266864019151576,314.01539440041455,0.9856991804862401,-0.009822630516772669,313.9816311882377,0.9888154197493064,27.22
313.9667260121436,0.9885353426841844,-0.0014194063787193018,313.9889490708422,0.9829997138108352,0.042331428121410816,313.9998524995191,0.9882577785754328,-0.06512492555080851,313.9972349346705,0.9722430067559914,-0.04903426575664696,314.00698238086466,0.9856318756603596,-0.011843046628687688,313.98535857414413,0.9886503815114368,27.230000000000004
314.00698753415304,0.9884746028052308,-0.0008845129837479243,313.9972590126128,0.9830459961101095,0.03956704056839423,313.9904812436665,0.9881065582072371,-0.06349109759714068,314.0137084486934,0.9723087649902495,-0.046189431154866706,313.97555961443027,0.9854613070056563,-0.011346184270618797,313.9885137558321,0.9888750567763089,27.240000000000002
313.9905449129537,0.9884317056491787,-0.0007898326909039017,313.9916996164571,0.9830732845587385,0.045412588727204356,313.9966288180929,0.9882648693544394,-0.06343059163286999,313.9937619619099,0.9724836464158406,-0.047302041512484856,313.9713257762331,0.9858385917734712,-0.010442916376320284,314.006993118702,0.9888734292005947,27.25
313.99967723466773,0.988369620904797,-0.0016100457003923843,314.00439262875676,0.9830145916444331,0.046306505157650224,314.0088749363314,0.9882643982873263,-0.062121761210784936,313.9888564654102,0.972029018907438,-0.04790113117058555,314.0234933108593,0.9855688514140984,-0.013476890058897406,313.99307857865165,0.9888456069831225,27.259999999999998
313.9647947123979,0.9884333437848979,-0.000742047074170952,314.0118210744737,0.9830622546939898,0.037613050438859486,313.98897739195814,0.9881960701205408,-0.0634071115988381,314.0105411634388,0.9722476859709136,-0.047811251152459204,313.96633255968817,0.9856036109576851,-0.009667050815830103,314.0099612763426,0.9888053731900491,27.270000000000003
314.02464437097024,0.9884138433884596,-0.0017661045881379096,313.9979140680001,0.9830817430972848,0.04638490650072311,314.00116835347103,0.9882622202900481,-0.06767880417268238,313.98903726516784,0.9722773227350126,-0.04791949610348197,313.9737801871022,0.9859824449668816,-0.01012709579381851,313.9896573377575,0.9887597393483788,27.28
314.0128395661584,0.9884082593615848,-0.001218215654218938,314.0137612063403,0.9831087791386879,0.042442422044265,314.00885742694936,0.9882821932210727,-0.0639632502986711,314.0017379061754,0.9722635028459186,-0.04672684343908479,313.9944423795672,0.9857053649724696,-0.012049201028274132,313.9816954753326,0.9888848633477151,27.29
313.9767097107239,0.988394987052558,-0.0009321788563035815,313.99833012653863,0.983050844811542,0.04329413943262543,314.0177302085105,0.9882321021934387,-0.06416243270115587,314.008343233323,0.9722355732573567,-0.049858694888706444,313.99339988943933,0.9856666098836342,-0.010619878162803648,313.9794833432258,0.9888205587455763,27.300000000000004
314.03200060251936,0.9884355564496399,-0.0012247169940466452,313.994132718359,0.9830561130055084,0.04254162265430616,313.9751750893796,0.9882809295973043,-0.06546678100484357,313.96718638631734,0.9721519778673899,-0.04945213727030568,313.99089153585857,0.9856619227321464,-0.010849786007476488,313.9921220853449,0.9888636548238026,27.310000000000002
314.0087719910549,0.9883798939696004,-0.0011452004519965525,314.00467479805457,0.9830923679518815,0.04662290122475594,314.0106100161561,0.9881571933213188,-0.06261251310934453,313.9870647173795,0.9720118593263577,-0.04864601884397855,314.0187860746434,0.9858718156401292,-0.0073986412577440215,313.9953371761998,0.9888400596671627,27.32
313.9838620809668,0.9884681901481769,-0.0012702628087599842,313.96106895902784,0.9831017548524805,0.04513166767899465,314.03613988989144,0.9882665882382273,-0.06611902253403172,314.0071200685776,0.9722570616186486,-0.044716227102210196,313.9847261497877,0.9859738810947525,-0.013175702873757024,313.9822901761599,0.988744054500381,27.33
314.0042426967228,0.988419081474592,-0.0013049098892938637,314.00083973657814,0.983012210533971,0.041060180727528255,314.01118387203,0.9882604554791826,-0.06641845077936334,313.9984112735794,0.9722051828126601,-0.05261158808697086,313.9997175010028,0.9858443970880272,-0.01322794604577302,314.0184701085577,0.9886819475025932,27.340000000000003
313.9689488539547,0.9885739534793906,-0.001380042036742338,313.9932903221274,0.9831178613299735,0.04073111060232447,313.98451063130665,0.9882187655678236,-0.06254713046716645,314.00386442877556,0.9723012679011709,-0.05351985542729387,314.00481402028913,0.9856934794371122,-0.0101283850826304,314.002343991713,0.9888383137072536,27.35
313.995908671256,0.9885021247932367,-0.0014053761695180648,313.9787279219652,0.9830316013673909,0.04648161500194635,313.99535556451076,0.988248082928983,-0.06426979059701185,314.0186334182563,0.9723653532148125,-0.04711575840028827,314.0249727824281,0.9859481005859837,-0.009003562439266276,313.9664828861127,0.9888402917443372,27.36
313.9806887740605,0.9884950163223796,-0.0009537454417763136,313.9985976447884,0.9830704658734545,0.04616243991657381,313.99317855744334,0.988331894419044,-0.06291479588043557,314.0141330104848,0.9723617905583799,-0.04861511161992711,313.9987364922729,0.9856032955389401,-0.01317973565635551,313.9978119323245,0.9888457470756856,27.369999999999997
313.9859034514641,0.9883844721181035,-0.001118119409135883,314.0184275521522,0.9830668504916575,0.044092751883685194,313.9904248052367,0.9882824734234306,-0.06491870651357655,313.9889564887148,0.972174368142294,-0.051578286463106755,314.0084261529931,0.9858058954736018,-0.008000583412802539,313.99654917777735,0.9888940587733631,27.380000000000003
314.0321594949753,0.9884439337263706,-0.00143612039549051,313.9893817321671,0.9830944648352558,0.04450473550346954,313.98813424787204,0.9882514683208166,-0.06352332670410238,313.9884318659169,0.9723827531229178,-0.04416457491533986,313.99948628546946,0.9859417448259288,-0.012495141689378873,313.98180018400376,0.988828656150918,27.39
313.97600576218423,0.9884649723931299,-0.0009347099625832429,314.00915623618914,0.9831049702722698,0.04636581868197919,313.9620840022559,0.9882793953655332,-0.06569610853025822,314.0185654604702,0.9722189019264543,-0.04622259031253692,314.0148990160183,0.9857794113314456,-0.011056318672016303,314.001280542657,0.9888840548029808,27.4
313.9920193661979,0.9884312278132524,-0.0011227861363390088,314.00790220535885,0.9831060950154201,0.04388631052672045,313.973830668632,0.9882730524743807,-0.06400982329359645,313.9914195390257,0.9721615339412537,-0.05189572173736796,313.98155983155635,0.9856341745638386,-0.007603842331556577,314.00628881470584,0.988761595321883,27.410000000000004
313.99307314066357,0.9885371190592461,-0.0012344320185835984,313.98621203125566,0.9829756599814959,0.04167052553351832,313.9831879995294,0.9882020194072023,-0.06369371652145762,313.996562011206,0.9722482530037918,-0.04828570193342344,313.993197971585,0.9855550540143184,-0.0062687705858125616,313.99506629998154,0.9888080166438116,27.42
313.96443612311765,0.988380836044856,-0.001319847700768559,313.9864524854023,0.9830599789738891,0.042267714206812995,314.00927300322394,0.9882367437380264,-0.06621084814975262,313.99201901906866,0.9722046820469568,-0.045753281321143056,313.9896973449727,0.985779593004685,-0.007974239128667618,314.011401588798,0.9888141642513454,27.43
313.98565956958083,0.9883883554251975,-0.0012086211062395675,313.98039884407564,0.9830900312402644,0.041424869326352504,314.00883900516783,0.9882768932048761,-0.0657182426810423,313.99670431726065,0.9722797895233616,-0.047324853072834544,313.9816731742189,0.9856533340822833,-0.0115050862045959,313.98333258791627,0.988849033225928,27.439999999999998
313.9967824003416,0.9884714812032097,-0.001543090029588213,314.0068676539953,0.9830203733836588,0.04078461254223467,313.99442059392635,0.9882489760690837,-0.0641309849495696,313.998829689951,0.9722013138514041,-0.050939464863158215,313.98420291947804,0.9856854539833338,-0.01007533970690049,314.0041682574865,0.9889637715187447,27.450000000000003
314.03349539656654,0.9884440978614915,-0.001287655192774114,313.99609945892314,0.9830783814468173,0.046278953510163263,313.9832939030494,0.988211540153275,-0.06695530680416843,313.9733107212623,0.9722589762769994,-0.05455530806199919,313.98258215438636,0.985545183614085,-0.00935034557153301,313.99150032918135,0.988710602088814,27.46
314.0116571554729,0.9885332151430983,-0.0015154569550845185,314.0037138402329,0.9830693767983418,0.04322720445904007,313.99021979774574,0.9882338966524347,-0.06463592296774344,313.9781567240663,0.9722022980925762,-0.04781848897255167,313.9472341111606,0.9854908870985443,-0.014331357482712578,313.99192939194546,0.9887087388485255,27.47
314.0128488772223,0.9884465660004957,-0.0013111049110655902,313.9939368028782,0.9830803747190942,0.04912811780110017,314.0094258301498,0.9882057798439544,-0.06453082484701513,313.9993594213647,0.9724236860168006,-0.050938685347674796,313.9713386497207,0.9856541680248481,-0.010512250441752101,313.9883659135939,0.988666550106506,27.480000000000004
313.99945605440485,0.9885146225850981,-0.0012577074303662325,313.98469443769847,0.9832127873843228,0.043162439655181684,313.99583122881324,0.9881749974562092,-0.06541047960867542,313.9969858755111,0.9723191865886546,-0.04713318716144953,314.0001169464324,0.9857189811511589,-0.013433375795157063,314.0066934178963,0.9888735060077453,27.490000000000002
313.99678151267426,0.9885738544020588,-0.0007702356591240455,313.99437901470867,0.9830996525899358,0.042786202951038535,313.99540033726043,0.9882281063804146,-0.06477058948351629,313.97991141106866,0.9722834574765988,-0.05012964091395337,313.9863118975938,0.9852409714583867,-0.013240761686916031,314.00080095937966,0.9887510976240992,27.5
313.9990452155133,0.9884580607162969,-0.0013042738170126467,314.0012060908505,0.9830404606955093,0.043608300274954694,313.97863827568955,0.9882961142372917,-0.06554250371255053,313.9785256848896,0.9721942530694557,-0.04816561512544815,313.98973948115696,0.9858823499751176,-0.008664799504924957,313.99025431149136,0.988805146447982,27.509999999999998
314.012511714721,0.9883301709406909,-0.000752811233472261,314.0130518015498,0.9830653984466783,0.044014540701526134,313.99725604934093,0.9881889173714365,-0.06524571011547202,313.9992926888924,0.9723770795748244,-0.05328031747421093,313.99592242834404,0.986070294151419,-0.012076434265703035,314.00759667869903,0.9887575045822448,27.520000000000003
314.01705800693856,0.9884767403231506,-0.0011386714648129264,313.98423335906534,0.9830253178343242,0.04694070181369878,313.99112100954653,0.988244260443491,-0.06702027686409007,313.99261374866444,0.9721318691799969,-0.048065138968832646,313.9876932962755,0.9856860245946528,-0.006869112011870678,313.99628807764,0.9889172536129742,27.53
314.0029808492526,0.9885185684317302,-0.0011462600231800309,313.9845698387316,0.9830458171906267,0.048231352293103436,313.98416048711465,0.9883184784433926,-0.06486275004504752,313.991472434878,0.972503965986219,-0.045407042008325536,313.96034687770907,0.9858655012064408,-0.008615596859709994,313.993865895393,0.9887986529783094,27.54
314.0059730436893,0.9883927424466321,-0.0011348482566079484,313.9965254322918,0.9830143453198074,0.04529585995152822,314.02217546260107,0.9881588474825301,-0.0651481765573244,313.992160665339,0.9723247810646714,-0.048002859070904874,314.0037297612912,0.9856678932617388,-0.010227308418255785,313.99444875386075,0.9887632868269022,27.550000000000004
313.99688591746406,0.9884757649478527,-0.0014764188885264171,314.00481649424813,0.9830516339772164,0.047995822988637464,313.9890061108204,0.9882498070031599,-0.06548058365586867,313.98866218720127,0.9723925223224335,-0.05017872402898206,313.9741716390755,0.9859219622469472,-0.010159766973121622,313.9883740495661,0.9888856732722184,27.560000000000002
313.98976053608595,0.9884579384119275,-0.001459491749091036,313.99271816356736,0.9830587995287139,0.048394873998204066,313.9692770779559,0.9882675330462901,-0.06436306468699861,313.99008752871663,0.9723423458087568,-0.051302790628163834,314.017253360009,0.9857332319653849,-0.008408963038416036,314.0091486347734,0.988694442094306,27.57
314.0139864512633,0.9884313568736229,-0.0009473654939815505,314.00838211175983,0.9829975508464216,0.04203358775610598,313.9752803629095,0.9882490515656494,-0.06632669226371372,313.9837248985224,0.9721952525028842,-0.05098458487627988,314.02386569747733,0.9856329671466704,-0.009408656003048231,313.9855501956615,0.9887563441043874,27.58
314.0014197823387,0.9883548460333241,-0.001217161209697485,313.98404770972746,0.9830954587404308,0.04487238994531806,314.030373046766,0.9881718059175365,-0.06484260006000742,313.9930005707921,0.9719898280951095,-0.04709635260710384,314.010097135181,0.9856522869065187,-0.0122056519034448,314.02388361659484,0.9888880759102683,27.590000000000003
314.01442252257146,0.9884939744217969,-0.000950838624408265,313.98809907584314,0.9830209984018797,0.048290976079976,313.995666779655,0.9882540367768954,-0.06361480961036833,313.9858355014692,0.9721458483707492,-0.05156775810857267,313.99399152764295,0.9856913476476931,-0.012673710948646248,313.99042591593417,0.9888110445012651,27.6
313.9864080903535,0.9884780929481404,-0.0012261156573040478,314.0010614800612,0.9830673884086965,0.045487078426918466,313.99565424502293,0.9882637804737636,-0.06412755230955974,313.993087473814,0.9722877190853346,-0.050739571485936566,314.01797238626995,0.9855455021074394,-0.010756130792992603,313.9865083549054,0.9889894971309693,27.61
313.9893525585052,0.9884535927706664,-0.0006073271847232731,313.9761451737894,0.9830975734164457,0.04547973888287641,313.9948016728081,0.988196947768117,-0.06363697426118482,314.0051159830982,0.9722698574049837,-0.05014985559566842,313.99302781766204,0.9857233702464013,-0.008277231808601637,313.9822481790461,0.9888127366501764,27.619999999999997
313.9518366010578,0.9885141274264001,-0.0009683027816907411,313.9889731943264,0.9830071509690592,0.04355938721814896,314.00333784410395,0.9881810805919903,-0.0621987216652612,314.01548526674725,0.972070145574932,-0.04778629535966381,313.99841280102095,0.9855766526022554,-0.011131144016519972,313.9956886243717,0.9889637834767442,27.630000000000003
313.9893986227748,0.9885262420024159,-0.0011007929393477864,314.01499495210487,0.9830949809873437,0.045168605602464496,314.0193941863412,0.9882273426854672,-0.06445719055970835,314.02140196756335,0.9722959713018926,-0.05244069871097301,314.0196199478059,0.9858095976649489,-0.016077350953955256,314.0103538047171,0.9887602663282176,27.64
314.0097738464238,0.9884869225350097,-0.0010923456650915315,314.0213970567703,0.9830683396115343,0.039004199293138184,313.9893075502551,0.9883148640453098,-0.06688892708820397,313.97807290317985,0.9722361354431817,-0.04960825727564659,313.9720794699565,0.985759145134503,-0.012793635652574112,314.00466718629787,0.9888589063022082,27.65
314.0072177610683,0.9884635047228878,-0.0014660161588978546,313.9990030208132,0.98306469816145,0.04773343762529033,313.95453472142395,0.9882179866949208,-0.0647009734368414,314.0088458004733,0.9723462777093601,-0.054800109062616585,313.9857424031881,0.9857130686774249,-0.012684435403799075,313.9974623567177,0.9887625640118257,27.660000000000004
313.98975038457104,0.988495240001495,-0.0011053481616518732,313.9822899222554,0.9830895318049828,0.044388221909880086,313.95383651852467,0.9882162726869527,-0.06597335881566832,314.012314701422,0.9723510645360974,-0.04905058135463478,313.9926477174461,0.9859335327252784,-0.014254502565878067,313.98645011167565,0.9889067745420741,27.67
313.9791351578864,0.9884488812706143,-0.000861813772157861,313.9906827478417,0.9830328373352334,0.04358058181964859,313.9665153313913,0.988225262991009,-0.06448698299135448,313.98069282192813,0.9723816292215043,-0.046883663878628204,314.02487533922243,0.9857601474571434,-0.0083026068271105,314.0012244948483,0.9888308561468688,27.68
314.01971604183376,0.9883922129941265,-0.0012038344517640762,313.9835942038386,0.9830522523335418,0.03975667436950267,313.9862018290574,0.988265282226283,-0.06407270826039417,314.016324568969,0.9724890276215173,-0.05332996394922184,314.0276368247495,0.9855824413681787,-0.012049063700316994,313.9889937523653,0.9889159014391866,27.689999999999998
313.95892095142904,0.9885095616055732,-0.0012943030086596716,314.0092464585405,0.9830544355319116,0.044875966304960366,314.0100600999086,0.9882910973332165,-0.06245021633694953,313.99583172420665,0.9721630361660197,-0.04648850601516183,314.00488482447093,0.9857260914565142,-0.010900314112706339,314.00090411834185,0.9888134119092088,27.700000000000003
313.99756377424956,0.9883949499858247,-0.0009622990942695824,314.0315505844244,0.98304768169384,0.04010540112811364,314.018896754792,0.988248148988478,-0.06643766690886603,313.97503710351685,0.9724242768147082,-0.04635863647615834,314.0124700722659,0.9858414738579956,-0.012868583611325226,313.99712776163113,0.9888390081910697,27.71
313.983268108746,0.9884814215596655,-0.0012766099825368034,313.9550667655202,0.9831930118160854,0.04317090682008111,314.004515578142,0.9882849814036146,-0.06463484714841887,313.98074622675693,0.9721128361043458,-0.04581116429985128,313.96718460615716,0.9856138971536149,-0.005874964276579211,313.9965900255237,0.9887091647832685,27.72
313.9975658517689,0.9883982975162902,-0.0017440042805293835,313.9882233885551,0.983052030959991,0.04758292192584786,313.99128354701054,0.9882265077406359,-0.06596211484008838,313.9713197654911,0.9725207835606737,-0.0502183279344703,313.9931528793961,0.9856835690669576,-0.009934579776975436,313.99301290973295,0.9889060857613039,27.730000000000004
313.9669574855705,0.9884083764549197,-0.001528338608897133,313.9875730693858,0.983070367724284,0.04149087518038527,314.0227037419447,0.988343089301461,-0.06629361359221324,313.99888850501134,0.9725105043715848,-0.049655572735757804,313.98799813206597,0.985783349996422,-0.01232646249531046,314.0039909966058,0.9888309847413556,27.740000000000002
313.9937876562221,0.9884174625739304,-0.0009010100328584411,313.9720690336101,0.9830293781148907,0.04178615337758815,313.93722954315473,0.988261695431632,-0.0664009371062145,313.98695325152954,0.9720463841627301,-0.048522569951831275,314.00042550783814,0.9857605505926837,-0.009087536032771858,313.9829410022814,0.9887794067621118,27.75
313.9913995099749,0.9884986412433721,-0.0011830057394327672,313.99951624989103,0.9830752597901056,0.04506843417091595,313.97754721960945,0.9882705979709308,-0.06255705878225797,313.98835525553056,0.9723633399876563,-0.044652453697805496,314.00348981767326,0.985634039642747,-0.010874552859318022,313.99985909790865,0.9888759212476869,27.759999999999998
314.0066307863104,0.9883888905802775,-0.0009248766586295752,314.01463659995915,0.9831092515126046,0.04511752237593178,313.9786563498903,0.9881072659088983,-0.06628152393391681,314.0283330208096,0.9720199466707634,-0.049469117151053295,314.0120967411257,0.9854624288763415,-0.01194497156109054,314.006035011115,0.9887654053244873,27.770000000000003
314.0146647424392,0.9884871920199378,-0.0011675149808396852,313.9760277311959,0.9830779706437124,0.042023819490217273,313.97114714946747,0.9883254759526835,-0.06640016406902974,314.00058545145924,0.972416519106091,-0.04766479487964757,314.0086394400959,0.9855181357332662,-0.010725006392421016,313.9994193550667,0.9887845772171188,27.78
313.9799511697076,0.9884305556289796,-0.0018983202862815564,313.99336572427995,0.9830327788264108,0.04460499701124041,313.99026515703804,0.988256055759532,-0.06355347349067038,314.0071297391308,0.9721789347174878,-0.05031844709558905,314.00058458986217,0.9858955364319386,-0.004820647277781245,313.9813197742149,0.9888860098439116,27.79
314.01041283471125,0.9884234864982274,-0.0016048999964800863,313.99370941236594,0.983039033974009,0.04075117091065396,314.00427301020255,0.9882584949277422,-0.06681390699033424,313.9767733354089,0.9722091577579894,-0.05030294942399253,314.01082858015957,0.985671312589028,-0.010432871204098304,313.9974384782849,0.988784378806312,27.800000000000004
314.0035354147089,0.9884461602539604,-0.0013041791568602608,314.0100662146089,0.9830238028530514,0.04775663058446323,314.01628711826794,0.9882276258762308,-0.06715275347753676,313.98820303386,0.9724399812670169,-0.04873578965462171,313.9691057293045,0.9856921626000238,-0.009978670021143155,313.9953220019659,0.9888280333231142,27.810000000000002
314.0101273835548,0.9884257507709778,-0.001528018558710729,314.00791452733273,0.9831037101395388,0.0426680029303976,314.0127060369009,0.9881492332308152,-0.06531340355101375,314.00302314720085,0.9723032984547336,-0.0514851814350287,314.0061354243208,0.9854629851997702,-0.013128893658652198,313.9891857613099,0.9887578015085704,27.82
313.9896617878147,0.9883907912686105,-0.0014209701937319312,313.99645016025505,0.9829601586192935,0.04234991710008403,313.98684111701385,0.9882064724463024,-0.06427180359915009,314.00704017812063,0.9720766278936378,-0.04446367877210465,313.9839360744689,0.9854803247303532,-0.008024762942398808,313.98873531256163,0.9887853241321634,27.83
314.0016639852931,0.9883112362709724,-0.001385348315033055,313.9706026796865,0.9830843015962349,0.04012604859996649,313.992738107419,0.9882117315685259,-0.06501297490461948,314.0031944272131,0.9724441623567947,-0.050557841949211264,314.0305405133392,0.9860433949370039,-0.0141912789814677,314.00568924520945,0.9890159117079333,27.840000000000003
313.99226415463505,0.9884015917592083,-0.0011920271998357968,314.0052716005623,0.9830383668741244,0.044132705692525045,313.97453282526266,0.9882297865722127,-0.0667624584265936,314.0086605141822,0.9721698073546263,-0.04800190030451802,314.00029600335154,0.9855009857433051,-0.008596671963688005,314.0330002705068,0.9887389488945252,27.85
314.00906869858886,0.9884710212786563,-0.0012574516465502102,313.9981515424931,0.9830536380905905,0.04516516602523388,313.9994843897453,0.9882157806223573,-0.06717997614281687,313.99401722304196,0.9721385695437519,-0.05082076913257219,313.9777752885709,0.9857067603025255,-0.008872585900144904,314.0017374485261,0.9890083536083683,27.86
314.0004282201338,0.9884339272782892,-0.0017036109442460177,313.9724266440953,0.98302438177592,0.04629569100673553,313.9240967680608,0.9882532649031534,-0.06291012632547548,314.0172837634292,0.9722252312374366,-0.04941072654583702,313.96276121634986,0.9858603680557413,-0.01439607910669111,313.99295980637135,0.9888516965483665,27.869999999999997
313.99232064427434,0.9885141913764438,-0.0013603118948449099,314.00970523412246,0.9831293950160966,0.04343724219258542,314.0152832397931,0.988178665016457,-0.06579032423942702,313.945988053021,0.9722014890687594,-0.05010661395125754,314.0080808076954,0.9856509282909154,-0.014598742372117161,313.9854088363726,0.9887232292303519,27.880000000000003
314.0286184954768,0.9885372225746838,-0.0014167747532449404,313.9814599651019,0.9830919748586607,0.04473196445085522,313.98580358837444,0.988207841214767,-0.06660094411866611,313.98243903541453,0.9721976377594581,-0.0479952635021606,314.0276948079171,0.985623388834323,-0.008676636684373355,314.0092310922063,0.988763214894936,27.89
313.95669051722905,0.9885305444718767,-0.0015650387344768638,313.9873886691604,0.9831108207407419,0.046343046078510516,314.0037745576349,0.9882167815023486,-0.06558023280717261,313.9797949120068,0.9723802588438193,-0.048049036513725794,314.0161800854543,0.9857731117282258,-0.009271401614457645,314.0043372532526,0.9888831550095121,27.9
313.99290984764394,0.988422951147244,-0.0013751202581034792,313.98396032390235,0.9831360814076472,0.04659915946785807,313.97233537610043,0.9881736378102463,-0.061292917007642125,313.97155096334615,0.9721540672366875,-0.049444232154833206,313.9954496075334,0.9856200758523446,-0.016295992848304987,313.9997522583876,0.9889196212968717,27.910000000000004
313.99858194758843,0.9884594459930663,-0.0006861887956997005,313.98280671650843,0.9830121246741359,0.04946649747069003,313.9698708980011,0.9881404761796899,-0.06780247126768049,313.99840827627344,0.9723036475510788,-0.05117590508949399,313.9664762844811,0.985949368771901,-0.010020228894172362,313.98794632988313,0.9888085989983864,27.92
313.9881723197717,0.9884607004311952,-0.0005217170555715158,313.9984223266514,0.9831043208822692,0.04995746292475786,313.98352804215483,0.9882291535020524,-0.0698517373899081,314.01845906553416,0.9723087938917084,-0.04662237631382517,314.0298482485403,0.9858426447415707,-0.011601346971838004,313.98025876595057,0.988977758330816,27.93
313.9574088856416,0.9884474647044855,-0.0014125251166165445,313.9741536461501,0.9830578092648234,0.045949199472901006,314.0051281675495,0.9882136836266028,-0.06795927581605972,313.9924599058095,0.9720661671570869,-0.04683430736831402,314.0023794268948,0.9856635822977449,-0.008141285714031294,313.9789918788461,0.9888199666406327,27.939999999999998
314.00622589667876,0.9884799490951292,-0.0013563013803809553,314.00937790160265,0.983088933558479,0.04507886800000302,313.96873100682086,0.988195219054047,-0.0667584274314027,313.9781547447133,0.9723562049445127,-0.04811884720906298,313.98027237785,0.9855684991000416,-0.008810834299775121,313.9923341501068,0.9888006332230236,27.950000000000003
314.0122994111316,0.9884505465915134,-0.0007085677740082878,313.9966729836999,0.9831754978993492,0.04194241560639991,314.03059817049484,0.9882364236640446,-0.0646165560017169,313.99178935756856,0.9720954361238966,-0.0499830761868136,314.0149108050545,0.985734600709113,-0.01041697058848956,314.00256247485305,0.9887662520428353,27.96
314.01191686427615,0.9884687651393539,-0.0013008107568149097,313.98728655421763,0.9830874832513856,0.04421285684962068,313.98900782700053,0.9882890657678189,-0.06632979993974204,313.994172046148,0.9722226931178273,-0.046273307020883045,313.97492431831216,0.9856974348315803,-0.015472764622650573,314.001521096236,0.9889241278989381,27.97
314.0366953240501,0.9884830007025914,-0.0017131448877564528,313.99146652686926,0.9829990378973866,0.04626045118686452,313.9921810005941,0.9881819707436852,-0.06563525209288797,314.0090713713105,0.9723517241693945,-0.05271583830357423,314.0168035225716,0.9855459645648539,-0.009812922533731165,313.98635749073463,0.9886406769049724,27.980000000000004
314.0037249600183,0.9884702703945832,-0.001500788842651341,314.007715007642,0.9831015964566017,0.04539046500615213,314.00663801502634,0.9881962965315956,-0.06524366328602511,313.9880159190237,0.9722102257736033,-0.05178287651526041,314.0124554671543,0.9855987131050288,-0.011454464299466754,314.0029549257421,0.9888198270079925,27.990000000000002
313.99073625248434,0.9884544568139747,-0.0012854234469376852,314.0131875254245,0.9830843930421316,0.04380026104514011,313.9919969782929,0.9882443768340298,-0.06578521132490506,314.02027952360874,0.9723179304422678,-0.04765568471608478,314.00237493166884,0.9859539097890161,-0.00919174097710596,313.98843639952474,0.9885382290900159,28.0
313.98912829973636,0.9884576890943797,-0.001342210932900927,314.00416087936253,0.9830376624510727,0.04595253229312738,313.9755912956443,0.9881828150469449,-0.0678368298314496,313.9840229985085,0.9722647248820729,-0.047080827821925283,313.97866978606487,0.9857012218459731,-0.006418115965343757,313.98934744761516,0.9888422624226519,28.009999999999998
313.98764278842333,0.9883364516513587,-0.001030112565487542,313.9897859501605,0.9830536370147565,0.045520756925602354,313.9854049783869,0.9881551148064943,-0.06242249901659852,313.9750768413845,0.9722155688177792,-0.049155474765656355,313.9923345733586,0.9852312795663537,-0.01210513948717252,313.998096071469,0.9889270686469646,28.020000000000003
313.9941841224571,0.9883722922171574,-0.0010499212551709925,313.9954182372323,0.9831113224932045,0.04407356731640617,314.0299533864173,0.9882126789717831,-0.06567846010242077,313.99215665008006,0.9721199025291322,-0.04766099445923273,313.9948612401751,0.9858167534564365,-0.010072365698328698,313.98948211732693,0.9887255029519688,28.03
313.98858940066447,0.9884370254511358,-0.0011601157427773533,314.0018887047812,0.9830659057438242,0.0453972223909054,314.01971865300277,0.9881934930138138,-0.06484997274965702,313.9941240515506,0.9721256366653901,-0.04579765043867344,313.99311450380947,0.9858514308898682,-0.013056144479893405,313.97597451794485,0.9889053738923963,28.04
313.98011501988015,0.9884486421008705,-0.0008536609147778863,314.00383674769336,0.9830444282888321,0.04429465106373483,314.0103168969364,0.9882282084580628,-0.061881480569190205,314.0234450180202,0.9722548510006773,-0.045757273796097286,313.9858515479743,0.9856866543469865,-0.006060441622547669,314.01364631645066,0.9887789263264866,28.050000000000004
314.01033876170374,0.9884241779883501,-0.001079047653084476,313.99916137183936,0.9830628891878262,0.04363549161755232,313.9865673102515,0.9882688543934743,-0.06426764727655335,313.99154863054275,0.972434867517394,-0.05214814466715661,314.0047244131194,0.9858483301463629,-0.012440769014420365,313.97893771651667,0.9889213299110284,28.060000000000002
314.017655048222,0.9884444726232084,-0.0008271084673909857,313.9939946784217,0.9830380887296369,0.041201124994308606,313.981185521463,0.9882665228865126,-0.06507630350825208,314.0114883498241,0.9722430223823121,-0.04933069403007373,314.0081605323645,0.9855111326775184,-0.0055341089301052335,314.00421547195396,0.9889753535771202,28.07
313.9931880085962,0.9883739297535898,-0.0008940956305475947,313.98775947339584,0.983026170970748,0.04097837984110135,314.03087139071465,0.9882073127388071,-0.06459837354603948,314.01449630658834,0.9722504103765222,-0.04878845929402921,313.98636340903533,0.98590893883485,-0.01028814592941086,313.99458914458154,0.9888247976724235,28.08
313.9933196100027,0.9883914582810295,-0.0018478301722354641,313.9861248015696,0.9831194332063177,0.04470261961931253,313.9837064814397,0.9882648157204208,-0.06782960409650154,314.01249348412466,0.9724977679797372,-0.04468097906899092,314.0008050483372,0.9854675443028225,-0.014368303607752882,313.9803978781615,0.9888896785581528,28.090000000000003
314.0108097164501,0.9884788323202083,-0.001625714427395755,313.9853478536257,0.9831079908833347,0.039426675124746284,313.96793745816785,0.9881859055303187,-0.06488212477471866,313.98501545552443,0.9720290005320423,-0.049295309299211706,314.01010883676145,0.9854992560042702,-0.004786607110405402,314.00909014617304,0.9887715865983889,28.1
313.9745550587633,0.9884255306081084,-0.0018995763184776271,314.02965695597334,0.9830663186985972,0.04900296523055758,313.99789987757134,0.9882744614290381,-0.06306099473573103,313.99589975739667,0.9721856715426578,-0.04922128696079886,313.9996729160573,0.985766655681649,-0.011056836717211761,314.00315627168345,0.9888491310055699,28.11
313.9977135067339,0.9885109737282533,-0.0016017225645951583,314.0032267774585,0.9830608715023914,0.040059382186969944,313.98802808366645,0.9881728605888308,-0.06734328995265583,313.9857949530093,0.972215631395406,-0.049676749949635,313.95833175711294,0.9858578737337108,-0.010840230066101818,314.00837207559533,0.9888460810718096,28.119999999999997
313.9957437162209,0.9884420132197217,-0.0013392803131734776,314.00471005945815,0.9830294244585125,0.04603382608378411,313.9559533506689,0.9882520962792302,-0.06456671173968039,314.0291023293393,0.9721478714005279,-0.05088554950528736,314.02357058676716,0.9857263140944014,-0.009906273051810148,313.9970495271553,0.9888092835478645,28.130000000000003
313.9924019319399,0.9885124102142115,-0.0010863549774205068,313.9899725623559,0.983028225151785,0.0438663369584569,314.0009919779471,0.9882570593920023,-0.06281112377485835,313.9795336468373,0.9722270042460841,-0.04747267707522869,313.9947351289719,0.9854821850498547,-0.010685777803164515,313.98256462962314,0.9888901201762721,28.14
313.9951133213089,0.9883674129007786,-0.0014066014417419863,313.99168966259225,0.9830432223615873,0.04843032733208358,313.98542437773943,0.9882272689190311,-0.06586718487561544,314.02402016144686,0.9723448615017021,-0.050886579068249525,314.0210194498295,0.9856498917858537,-0.010365467086921282,313.9844836084448,0.9888949350187713,28.15
314.0118696101546,0.9884172564914063,-0.0010004722197060746,313.9980952543633,0.9830668603396772,0.045854102335210645,313.9702569733566,0.9882762669765921,-0.06388649280804679,314.0194268183396,0.9724021883954668,-0.04991679628238104,313.98863907782606,0.9854414043360517,-0.007987618182277643,313.98460037901765,0.9888361906104379,28.160000000000004
314.0119676124075,0.9885354771025172,-0.0012202275028735188,314.00835408479924,0.9830366969313661,0.043615017625831365,314.03971942886875,0.9882395537831155,-0.06461819523982178,313.96883827892094,0.9723996228212801,-0.05090476098446722,313.9837657281432,0.9856050663330526,-0.010583920921668993,313.9909093218271,0.9889992627692233,28.17
313.9802281219213,0.9884289004932844,-0.0012227719750934592,314.0316205347216,0.9830399491777835,0.043255389976239754,313.9973912799896,0.9882003793229548,-0.06150821812270308,314.01514246165993,0.9721469916242035,-0.05189668728215033,314.0035515264562,0.9857457552108884,-0.011559937688190683,313.9990084497263,0.9889006546219082,28.18
313.994757895524,0.9885020345992407,-0.0010549561865645408,313.9809270364797,0.9831012331557092,0.04107723182280051,313.99715718433174,0.9882220130211402,-0.06730460648429272,314.01475942857945,0.9720956372404316,-0.049781009204099044,313.9607940390003,0.9856269651475472,-0.011925133188925081,313.98560376393584,0.9888885707874776,28.189999999999998
314.01077779819855,0.9884790922628525,-0.0014807661148283561,313.99102923341906,0.9830816555409422,0.047663309950046674,314.0011066144343,0.9881669458261196,-0.06388510977021405,313.9880931514924,0.9722880472018974,-0.044265289822108256,313.98813012029615,0.9854502622855198,-0.005707453596288952,313.98861304052184,0.9888653816509124,28.200000000000003
314.0037004641767,0.9884662500298014,-0.001048204189582837,313.997790614053,0.9830462020909572,0.0447589522879135,314.02295956140154,0.9882582605738195,-0.06385342522746718,313.988610196196,0.9722945523813317,-0.0469600353076621,313.9744818446496,0.9860009790736175,-0.007449103151280251,313.99082475937286,0.9889460978714638,28.21
314.0171132311798,0.9885037406983549,-0.0015618777811484438,313.9999214437536,0.9830999772435579,0.041589089956215325,314.0077411060911,0.9882325966173018,-0.06664248017187747,314.001781659302,0.9723019207702968,-0.04825277248804544,314.01869358143364,0.9857016678451848,-0.008093599193985996,313.9932665970956,0.9887406421012596,28.22
313.9789190958757,0.9883961599057615,-0.0013440228417365414,313.9932076204739,0.9830820708956527,0.045918536859587133,314.02231801416997,0.9881973137691761,-0.06225139355757402,314.01109344062564,0.9723585363770931,-0.04845424673773058,313.9946109068131,0.9858245477719373,-0.012755576190167005,314.00001186047297,0.9888264625019052,28.230000000000004
313.9987717384229,0.9884193690400825,-0.001381063707245847,313.9842558951358,0.9831004420038796,0.04547034927073715,313.99142364379014,0.9881877799684889,-0.06617227669969031,314.00158649509694,0.9721467814646587,-0.050383224455683995,313.9729345423947,0.9858722071102402,-0.013509066183176457,313.9921691835841,0.9888551137766801,28.240000000000002
313.9805684762478,0.9884079066247702,-0.001214836085374176,313.9914578091053,0.9830724171882024,0.043618548947362515,314.0025688867914,0.9882002757511037,-0.06539539151992127,313.9898573582401,0.9723843844818617,-0.04901667958607891,313.99025121977996,0.9854760376397965,-0.01202571242996222,314.0021146476958,0.988794269911576,28.25
313.9983104913577,0.9885037399931021,-0.0011069692854221366,313.9941578957819,0.9830719372006907,0.04710533946310945,314.02212217412216,0.988203052373234,-0.061203777335683385,313.99233482955134,0.9725404283778428,-0.045304912299783597,314.01945589829484,0.9857403162269907,-0.006984484661862125,314.003037331518,0.9888858479509955,28.259999999999998
313.97944182806987,0.9884727353706355,-0.0010462688746684834,313.994836424074,0.9830992191943154,0.042650337982350926,313.99898165758924,0.988287069748721,-0.06654378095794622,313.97723789898174,0.9722606927849224,-0.05080607809004112,313.97029762884955,0.9858259138932045,-0.00987567773171629,313.99515318699923,0.9888462507834177,28.270000000000003
314.0159724653136,0.9884856439829344,-0.0016654125516895463,313.9798069989829,0.9830445818848358,0.04121635788435225,313.967391365309,0.9882087075378584,-0.06633523449096927,313.9884303389874,0.972192174768802,-0.052797248339935765,314.00730796116096,0.9855988190886209,-0.011118380486432123,313.99260252096224,0.988975295626815,28.28
314.0090239374905,0.9884879297927204,-0.001129806733791797,313.98326383961876,0.9830626169190481,0.045502853442374314,314.02569458769335,0.9882276753422099,-0.06725424094897522,313.98598376443385,0.972162007505584,-0.044996014414664755,313.999542064752,0.9856493381753156,-0.009939753485146403,314.0070278321835,0.9887587834442971,28.29
313.97075724010205,0.9884991547243952,-0.0016241528095239932,314.00592480830414,0.98302979255928,0.04541997998167035,314.02957812951365,0.9882431695967588,-0.06341447402938591,314.0054175045374,0.9722308436909566,-0.047823774614737816,313.9843095980118,0.9855809304689841,-0.009895557792725879,314.0011988342502,0.9888402642409384,28.300000000000004
313.99456621603565,0.9884174286821704,-0.0013469551093196418,313.992699413869,0.9830951009842217,0.03911406225897862,314.0092996800491,0.9882398367379523,-0.06480053829714671,313.9972762183186,0.9722433395387471,-0.04910229825289587,313.9823069311156,0.9854392352896019,-0.011766786697488908,313.98611044129217,0.9889457171471572,28.310000000000002
314.0006954268932,0.9883593285417125,-0.0011723422824212303,313.99126335092234,0.9830708948829822,0.047300222706286144,313.9937848252253,0.9881707932412068,-0.06172028429341872,314.0070867588944,0.9722287439041118,-0.04727894902529912,313.98714473877834,0.9857677668816313,-0.015611485324372799,313.99042199000473,0.9887254495089096,28.32
313.96897553119163,0.9884493743687631,-0.0010764894487341123,314.01299107646855,0.9830381853891911,0.044404238796673684,314.00946480264514,0.9881412809258949,-0.0636071934750056,313.97527182650526,0.9725575289623279,-0.048286841457023846,313.9670410212935,0.9855521058256935,-0.00721584916379462,314.0053578786833,0.9888891628924212,28.33
314.0102918286533,0.9884368437639469,-0.0009488090155316698,314.00207406786416,0.9830639650219042,0.04475808321917579,313.994230858266,0.9882230842073083,-0.06636370987576187,314.00867495403355,0.9722657261964474,-0.052332623972993,314.00346464790607,0.9855679111262229,-0.01477716050932456,314.00248068896076,0.9888783034651529,28.340000000000003
314.01081906528714,0.9885412297213186,-0.0012240089654020092,313.99789239069446,0.9830592594891604,0.04133263294276034,314.00552184623467,0.9881740362119148,-0.06365445854339336,313.9961579215798,0.9724582531744582,-0.05104080112284819,313.9905737566159,0.9857747223713642,-0.013617952846013652,313.99561918449444,0.98877893497304,28.35
314.00395148517185,0.9883763399585704,-0.001405514955582878,313.9946515944661,0.9830855434397867,0.0455863407558527,313.99604549064264,0.9882328543279745,-0.0648263269063581,314.0137352736392,0.9725703337555008,-0.05186486874048058,313.98403364011267,0.9858455273686731,-0.00914135449133191,314.00058483954587,0.9888468941237898,28.36
314.01234039492215,0.9884729527950848,-0.0015875048660398722,313.99358092293426,0.9831525167593421,0.047736263349746524,314.00826113039113,0.9882495330135402,-0.06556537707321072,313.9972862093385,0.9721298214085438,-0.04570152149304375,313.9949313097285,0.9857813753737972,-0.011749978736449066,313.99759249353065,0.9888640521053392,28.369999999999997
313.95879797172773,0.9884317291749694,-0.0007334291553073012,313.9996334712875,0.9831355257807242,0.04025242053566698,313.9834413207493,0.9883137795686003,-0.06329398004684923,313.98915981539454,0.9722334511885361,-0.046665077946060576,313.95401707481295,0.9859812093356513,-0.010614134911453296,314.01433717672126,0.9887258247141395,28.380000000000003
314.0093192096474,0.9885158181524283,-0.0014903370435433985,313.99505868802055,0.9830760336458334,0.04778331649936887,314.0282640569132,0.9883231325707411,-0.06568430889954259,314.0014483174071,0.972272931377174,-0.052355420470241554,313.9889886559824,0.9856644363157,-0.009903080176806666,313.9953028243171,0.9888068150488328,28.39
313.983739082379,0.9884720217616659,-0.0007853574811464157,313.9898514765178,0.9830228975386749,0.045914601863133675,313.9802842662146,0.9881499812759537,-0.0648611063705743,313.9727334571003,0.9723797115247022,-0.04988035788759505,314.0085482412314,0.9857978566362299,-0.014216131356746828,314.0003711088468,0.9887823790608601,28.4
314.0060425083812,0.9884939222402139,-0.0015878309583636624,313.9865818205872,0.9830363654089571,0.04514784136513824,314.02398551125606,0.9882273658062904,-0.06291093762633725,313.9890672947804,0.9722978775683304,-0.049023059562562074,313.9919452553058,0.9858282237386755,-0.01137747542656691,313.9955355906083,0.9887372107073158,28.410000000000004
313.9962592998599,0.9884419387247241,-0.00102223215357517,314.01611426095275,0.9830344999954226,0.0463599954210131,313.97393772351336,0.9882607571508765,-0.0648104280712882,313.98584718907733,0.9721480314979711,-0.04959809118869467,314.03457782095677,0.9859431122132116,-0.015504300700557958,314.0074659607452,0.9889242269663646,28.42
314.01160506639724,0.9883909243369897,-0.0011888076560842365,313.9844463847844,0.9830090952908855,0.04673259071046447,313.99280078057905,0.9882263048436156,-0.06448036836614647,313.99858630493685,0.9721851522568706,-0.048869121447419686,314.00473361346513,0.985698608428046,-0.011549270248662917,313.9748623176267,0.9887588082801422,28.43
313.96183989442267,0.9884627059635481,-0.000838678611200619,314.0020346817872,0.9830929458402943,0.04561767226852133,313.939413045638,0.9881865507113864,-0.06533401824563839,313.9901819532799,0.9721320120595497,-0.0512676966151536,313.99526239973756,0.9857961703034442,-0.00604875771090858,313.9830718752061,0.9889132989185762,28.439999999999998
313.97856317904075,0.9884578380986225,-0.0008629352294757808,314.00653252753426,0.9829633352676779,0.04512114210560707,314.0319031190997,0.9883145932800226,-0.06488813161746289,314.0213742754724,0.9721314702024104,-0.049838372505818324,313.9876448108032,0.9858224769321265,-0.010501673736767445,313.9794524007028,0.9888083462246743,28.450000000000003
313.99861280819385,0.9884671268941068,-0.0010844504224783022,314.00159515034386,0.9830792421968361,0.04080698480693742,314.0048311597698,0.9882368573760861,-0.06512337337643248,313.98258358473595,0.9722869752797034,-0.0471250252201028,313.9907503647738,0.9858504651912507,-0.00743854729071766,314.00639259355165,0.9887276499187913,28.46
313.9748703317655,0.9883505173056634,-0.0011512116463156764,314.00919357944673,0.9830821385904431,0.04436904401491383,313.9956646724465,0.9882135846946447,-0.06529209456474255,313.99642922489664,0.972151548505291,-0.047869316394691094,313.9658733295023,0.9856985720753122,-0.013950996438782871,314.00806949491385,0.9888247643739941,28.47
313.9980919552103,0.9883797938450751,-0.000688346021841698,313.98606945027416,0.9829825811117666,0.041670276989867805,314.0168258033113,0.9882637762270818,-0.06308320097750078,313.9750777179552,0.9723128361170297,-0.04882110931888127,313.98813556004427,0.9855961016765548,-0.013611514371880285,314.0104000506164,0.9888699761902674,28.480000000000004
313.9977306368251,0.9883953711357222,-0.001163873586041515,313.99363356781936,0.9831151430282845,0.048771229135898805,313.99414956781027,0.9882468661759991,-0.06491039442292909,313.98446584575134,0.9724286266832184,-0.04924207554666693,314.00073188285,0.9857397810641085,-0.00906448394118085,314.0091159746563,0.9888679856432766,28.490000000000002
313.99632863234604,0.9885058041967885,-0.0006060151254350748,314.00485699932165,0.9830544025948376,0.04384804981724485,314.0134021760393,0.9882374791217616,-0.06777225405376495,313.9879184406016,0.9723452463360215,-0.050727428366961466,314.01349447654303,0.9856140908540024,-0.009844235147172581,313.9898625708855,0.9887592599245841,28.5
314.00416471420164,0.9885084712063945,-0.0009568836913157667,313.99761595950696,0.9830735684134222,0.04445068309775618,314.00840563710193,0.9882657201850062,-0.06614017846559489,313.9825629900393,0.9724159428855149,-0.05016846530395819,313.98649349072997,0.9855507452206371,-0.012531312279304083,313.96914577690956,0.9888570342313969,28.509999999999998
313.99976789005683,0.9884837547389308,-0.0017114415542987204,313.9911782030903,0.9830631382020371,0.0437467390882916,313.9800007923617,0.9882285283747599,-0.06496340791560476,313.9887070713867,0.9721979981053074,-0.05017390233031068,313.9699273411697,0.9857820137169511,-0.008227607370375459,313.99616145350075,0.9887584287516356,28.520000000000003
313.972299156065,0.9885252104455409,-0.0012607909344790635,313.98229718272154,0.9830746358063404,0.04636369355036338,314.00120245983544,0.9882381834418058,-0.06439166817192729,314.00968802459704,0.9724732874312345,-0.051624698137150225,313.97196032023163,0.9854899471723874,-0.008198251680323275,313.9889405973467,0.9888685269727148,28.53
313.98691316363335,0.9884020281361546,-0.0006901000726344613,313.99833112843095,0.9830942278207327,0.03908861405809098,314.011837041494,0.9882367276950061,-0.06396713877552879,314.0112141434562,0.9722296924073098,-0.050582664433561665,314.0062121754941,0.9859132026849774,-0.012695152502097056,314.00226676454804,0.9888308635056378,28.54
313.9917204111658,0.988354530842316,-0.0006420991360964706,314.01253171536507,0.9830279364144698,0.036248122105671035,313.97126534865777,0.988217048650092,-0.06586050425942823,313.9822175835166,0.972327196886618,-0.050527963534966934,313.9580602419663,0.9855018567620413,-0.01071731112225133,313.98626763344134,0.9889349276281936,28.550000000000004
313.9862308496245,0.9884100822076408,-0.0013071678177256334,313.9873184326083,0.9830524917480024,0.0457168311766077,313.97183459908626,0.9881766096224558,-0.06483444435134425,313.9865294060754,0.9723585820623779,-0.051916091569024644,314.0138371806768,0.9857761892313017,-0.00900867667952723,314.018305671519,0.988755712170107,28.560000000000002
314.0262870277343,0.9884444584308865,-0.0012547489801877912,313.99690702313364,0.9830870391801808,0.04409003291623326,313.99982295515247,0.9881408457982929,-0.06437991290489514,313.98822718196647,0.9722231150284864,-0.048404658255659004,314.0134789793827,0.9855440129113694,-0.008448775884561617,314.00527765541426,0.9888886704987964,28.57
313.9679498221235,0.9884602582056372,-0.0008396477334183744,313.982582709009,0.9830001784056439,0.04261576706183465,313.98563071038217,0.9881782325626915,-0.06625485082376589,313.99193075877616,0.9720797031680214,-0.04761762703792743,313.9958677859864,0.9857658931785361,-0.010707516696165379,314.0032745015656,0.9888731577540065,28.58
313.986948726987,0.9883666015252501,-0.0017362681475339941,313.98365465567656,0.9830639097405839,0.04461962939313517,313.96675924620627,0.9881925453746296,-0.06456107200641702,313.9952166355515,0.9722157433840377,-0.04770301448614206,314.0068825763535,0.9858128997953651,-0.010017083838725382,314.00345927853493,0.9888666755064565,28.590000000000003
314.0259913589601,0.9884862543827883,-0.0009237176668218309,313.99881781386927,0.9830296574179685,0.04261623412372824,314.0002276695275,0.9882866266782511,-0.06652372801846375,313.97766627809676,0.9723490896151301,-0.05250869656208933,313.9592784307122,0.9855784528764454,-0.013462773787124616,313.98630464565787,0.9886174174921641,28.6
313.9949949027069,0.9884967416627847,-0.0016684576058371915,314.00997833434343,0.9830899070228066,0.04430187217422529,313.9731685706866,0.9882368893048421,-0.06557451543746315,314.0129987281142,0.9723330563228179,-0.04790594006562097,313.99367198179397,0.985657882695492,-0.008121976422343564,313.9953353552918,0.9889650206697675,28.61
314.05361354608453,0.9884308087417135,-0.0014854233210877216,313.97183729722747,0.9830678404245221,0.04226136216506024,313.99238450914294,0.9882382721502705,-0.06573856235717174,313.99766287078745,0.972235284604488,-0.04803574483328961,313.97366728171846,0.9858287296023394,-0.013882888822361128,313.99917792331934,0.9887912882303974,28.619999999999997
314.016590583975,0.9884144135354761,-0.0007232439426246469,313.98731262944,0.983064142534527,0.04368531210889416,313.9876118556779,0.9882342486551723,-0.06562469020894164,314.00535916075154,0.9721919207687465,-0.04941887041146239,314.01445559783355,0.9855628729266938,-0.007831068602637783,314.0059885844163,0.9889918481656521,28.630000000000003
314.0058790264962,0.9884830894290918,-0.0011125245730111998,313.9918331023386,0.9831487188995343,0.0435263225722395,314.0271052443041,0.9881447993804255,-0.06635347517398127,314.0142487366564,0.9720560671281055,-0.044267701424599,314.01354857667496,0.9854977561374972,-0.008666223669409038,314.01796735713083,0.9888574732739471,28.64
313.99374087426395,0.9883775392231349,-0.0014247772895705454,313.9979518536517,0.983015671037039,0.04321762802214338,313.99019392470115,0.9882158483333396,-0.06480345299115187,313.99887823122674,0.972482246413256,-0.043585555333183375,313.99554316770343,0.9859090622713715,-0.009793873797319257,313.991408922179,0.9887952361179342,28.65
314.0142827432934,0.988546765457077,-0.0012867576607296333,313.9981274450321,0.9830695626693678,0.040741511069847705,314.0232115574697,0.988201866605299,-0.06313171626994382,313.9950846975363,0.9722641586449796,-0.049191596082163586,313.9948834539377,0.9857947017253427,-0.01524512851344728,313.99840970674137,0.9889389339259586,28.660000000000004
313.98641851572324,0.9884766526474057,-0.001394545363610433,313.98006004834673,0.9830725408263649,0.04038563326003031,313.9932078411244,0.9882567736060442,-0.06212676543428235,314.01196056689514,0.9722997849922735,-0.04712056127008324,313.99274365641276,0.9858242508912779,-0.012110495277500943,313.9999641036074,0.9889010615618291,28.67
314.00537383045383,0.9885185363890326,-0.0013761025631664411,313.9866391756672,0.983078275022,0.040977917783442334,314.05060313905403,0.9882152310702728,-0.06257838190945329,313.98444966218426,0.9722205893520584,-0.05078605621602052,314.0233868597105,0.9857196107226331,-0.0098596857684932,314.0091289018122,0.9888396972477937,28.68
314.00525951023087,0.988472574747531,-0.000919035742727703,313.9998634250826,0.9830220791185892,0.03992808608444851,313.98453122546806,0.9882288773104496,-0.06668311065139966,313.99765248389696,0.9723936159840225,-0.05200427548196387,314.01445500313434,0.9857453804702694,-0.013346306804974716,314.0099852839178,0.9888348110252361,28.689999999999998
314.0116365502584,0.9884422690840101,-0.0007821372050145661,313.99390353224766,0.982990992230857,0.04352705986280009,314.00035510133233,0.9882874654765529,-0.06508560712722548,313.990941006876,0.9721450874557438,-0.04774017063769685,313.9946656541177,0.985356317597564,-0.010200604261304612,313.99224137419486,0.9888049834512506,28.700000000000003
314.01117496323553,0.9884446418731929,-0.0010974128212178072,313.99920602760943,0.9830982737844303,0.04520417403373921,314.0061073460648,0.9882756840801912,-0.06483420423290738,314.00444871492795,0.9721205079043713,-0.04712641328487183,314.00233034672334,0.9854224452097913,-0.010085658308894274,314.0072048476936,0.988874814120904,28.71
313.9912438660037,0.9884954612514065,-0.0006922935516007764,314.00142825070435,0.9831055461745274,0.04635389192291085,314.0349832279384,0.9882580572835878,-0.06552706071432848,314.01970686851155,0.9723843607891764,-0.052008393733812525,313.9804328766573,0.9858277315298943,-0.009793905063952356,313.98322408245804,0.9886804262150976,28.72
313.9789733569034,0.9884998542069378,-0.0013610347541904034,314.02582426260597,0.9829753953676911,0.04507525994687507,314.00954094456057,0.988290977954272,-0.06311275994526257,314.00625143422957,0.9722484376258772,-0.05146913847917131,314.0032884595358,0.9856721206687026,-0.01127770605263415,314.01107492305584,0.988810420569646,28.730000000000004
314.0316724677839,0.9884591066275596,-0.001506084135237719,314.0138019065876,0.9830549208985937,0.048126930598323264,313.9846573321212,0.9882350381447796,-0.06625908977372313,313.9870510315674,0.9720555216537624,-0.04486172121943722,313.99533120992805,0.985828993837882,-0.0060834146279490735,313.99720088206726,0.9888576680973541,28.740000000000002
314.0188032553847,0.9884641107523114,-0.000857642317125343,314.0166675657218,0.9831112489227049,0.04387041040540025,313.95921795973237,0.9882643633701647,-0.06674198458666404,314.020978310619,0.9723070950357403,-0.04684225541362471,313.9353893743945,0.9858344679989276,-0.011509742480642647,314.00117669924003,0.988847176700516,28.75
314.0133861614951,0.988504472437308,-0.0011799059398584998,313.9867812622084,0.9830993161021389,0.044328329562418715,313.9793361744556,0.9882616350343795,-0.061837162358478116,313.9950204156915,0.9723876173939898,-0.050710433423112725,313.9758059598097,0.9857305073189438,-0.017711053013769365,313.9883977342853,0.988887470007633,28.759999999999998
314.0019479632995,0.9883957227897244,-0.0004196254403903881,314.0095654246092,0.983062597967817,0.04066987044768447,313.975768779082,0.988233493610873,-0.06502911663085646,313.9951371032632,0.9723444330800761,-0.04924247471884685,313.9948798332693,0.9858767045402466,-0.01267133284531704,313.98622615289725,0.9889032985355938,28.770000000000003
314.01957633810184,0.9884351729782291,-0.0011397868799934599,313.99548160366595,0.9830151800429171,0.04579770961579478,313.9951432143757,0.9882485448735944,-0.06605913655223776,313.9985499036928,0.9719807676505194,-0.04963506808934602,313.9726331523611,0.9858235387575002,-0.007318076340317427,313.9988577792692,0.9887041636259389,28.78
313.9866883004953,0.9884438778208393,-0.001392647583185904,313.9894492883321,0.9830531994813126,0.047091402669820495,314.02887375705546,0.9881883453276669,-0.06554477291496093,313.9955729567921,0.9722868287829468,-0.04693148244631712,314.0083464807974,0.985615345113748,-0.010234093890709423,313.9782506013762,0.9887152543485126,28.79
314.0278975207218,0.9884342611816487,-0.0012278781304701373,313.9927008581553,0.9830983925399612,0.04660480424445769,314.0041549630789,0.9881737208564685,-0.06630369579383186,314.000255427337,0.9722048053936087,-0.050715475043060586,313.98841791970494,0.9855901588184464,-0.010773887788307672,313.9644814111155,0.9888020101406717,28.800000000000004
313.98483411448996,0.9883454720554129,-0.0008790045684973734,313.99691360699717,0.9830432269131929,0.04323544976954004,313.98862335920614,0.9882039824751949,-0.0635699324172443,313.9774383791634,0.9723484143193402,-0.04694116124194753,313.992717961911,0.9858662211171715,-0.011036299443835863,313.9860812292776,0.9888121757280162,28.810000000000002
314.0021062324996,0.9884472281847825,-0.0014687274307286727,313.99683055403085,0.9830850891895364,0.04237925359123577,313.97986258555255,0.9882017051527475,-0.0640420912187812,313.97951168544455,0.9722093057016277,-0.04696404284571746,314.003535014809,0.9860946802344287,-0.013855138765879245,313.9705340837139,0.9888910630185389,28.82
313.98824559954454,0.988328919722504,-0.0013379799719699073,314.0110671830638,0.9830584206696056,0.04455884795999779,313.99624361168935,0.9881881241856432,-0.06366192883314663,313.9731477356816,0.9722895761216279,-0.05045263823830644,313.9946287477877,0.9858098388409217,-0.01163681988669525,313.96873461328437,0.988858516011502,28.83
313.9771387845692,0.9885295942114145,-0.0008834971722867292,313.992365770729,0.9830975575272038,0.04280463521505325,314.02393943507843,0.988238597100072,-0.06302365105060925,314.0188155941355,0.9724954084053107,-0.050333672878210195,314.00637674973973,0.985942105369087,-0.012576319064971458,314.00687865977835,0.9888783673944579,28.840000000000003
313.9972069319742,0.9885631880733383,-0.0009932981885826882,313.9923136072726,0.9830477282029748,0.04368929714769336,314.0256582437777,0.9882042859556607,-0.06270146950383586,314.0180831392734,0.9721963284040024,-0.04821181666923087,314.0039348625351,0.985933259175478,-0.013496145093780642,314.00161879247395,0.9888353928279032,28.85
313.9999243461492,0.9884535330859774,-0.0013069667793362333,314.0000188745247,0.9831247241583128,0.04070975920147485,313.990589688871,0.9882223433972573,-0.06584976270256378,313.9868744732804,0.9721469651462711,-0.045114754581399116,313.9813849725136,0.9859678077466071,-0.011384669204464543,314.00441968485694,0.9888713383903776,28.86
314.0153726099358,0.9884740640775824,-0.0012267920105011737,313.9980431429533,0.9830370037923476,0.044836719761273666,314.0104562333831,0.9883195318564109,-0.06533650815737413,313.98506235676484,0.9721535950468948,-0.049997944220782936,313.99010989127487,0.9858363294940151,-0.009569630117807164,313.992634470796,0.9888067185569754,28.869999999999997
314.01039749884126,0.9885090158182732,-0.0008081396348042372,313.9985104281139,0.9830153571003795,0.04025231544674092,314.0346606077997,0.9881414448949986,-0.06571878391798085,314.02373756639247,0.9722358458498401,-0.04558728519354694,314.01725946442093,0.9854900786571509,-0.011205291304235265,314.0056483587204,0.9887319578800894,28.880000000000003
313.9661705212469,0.9884403907322441,-0.0010315859315344488,313.9865556933185,0.9830132828095208,0.04508350692545324,314.00808521106694,0.9881650544798644,-0.06379499437449161,313.97939612893174,0.9722310361262023,-0.04940483536698549,313.9773164082081,0.985516855429771,-0.010344363335722185,314.0116453063662,0.9887407796182536,28.89
313.9674788768204,0.9883529185916895,-0.0008695773694140968,313.97824232950023,0.9831172609318015,0.04440598861069644,313.9968700608806,0.988212815337455,-0.06478772661990152,313.99298594243095,0.9722307760492442,-0.05397279384038079,313.98532247561997,0.9860041581292308,-0.013528575642623143,314.02360203447023,0.9888677756424088,28.9
314.0013693552785,0.9885321821400989,-0.0014807368196167858,313.9822569769145,0.9829868725311468,0.043368822629409734,314.02066568029556,0.9882396432780027,-0.06548563778851,314.0036067924199,0.9722239083536385,-0.049272488701001343,314.0182361178541,0.9856128270087101,-0.012600304864056763,313.9999303328655,0.9889858842513872,28.910000000000004
314.0248145953498,0.9884163041027191,-0.001364501659384659,313.9957925415849,0.9830355199688848,0.04270871571481453,313.97716527177573,0.9882043111998248,-0.06548643966208904,313.99607358229133,0.972236278901487,-0.04699497567704082,314.0192482608339,0.9856613394606712,-0.008620421730346977,313.99837359852177,0.9889998839413042,28.92
314.0068228813026,0.9884906397800042,-0.0012578117945574508,314.001184218371,0.983067448158866,0.04456657783433663,313.9797215546496,0.9883209409683527,-0.06574877986802499,313.9915795838533,0.9725241539627208,-0.04939468208366952,313.9959493822087,0.985897423337768,-0.010460956610546954,313.9986960929639,0.9887424493689121,28.93
313.9828030277133,0.9883898278541151,-0.0015644264645550475,313.9879500931603,0.9831081482861359,0.03965708176108654,314.0108153060565,0.9882330900188155,-0.0632412862499677,313.98453557552966,0.9723827760921623,-0.04973381952088226,313.96546060828865,0.9858918370439117,-0.010548555294278263,313.9939381376607,0.988946759884712,28.939999999999998
313.9977334131464,0.9884114142307007,-0.0011041767193792117,313.9976786883728,0.9830717762393614,0.047543740437210616,313.9941041650704,0.9882643178362984,-0.06577017314529482,314.0067782248903,0.9723761158070262,-0.04706016049402131,313.98993830307745,0.985948299802582,-0.012407848928194938,313.97684139932886,0.9889397070566174,28.950000000000003
313.9956336454693,0.9885517470636058,-0.0017134706138900984,313.9770511706633,0.9829994781617939,0.0417036068602097,313.98814039570715,0.9882341534980426,-0.06244564604573123,313.99872955354056,0.9723279411624856,-0.054383416989776265,313.98772462292806,0.9855335834748169,-0.013275555931913666,314.0061237577835,0.9887821950916373,28.96
314.01288289187977,0.9883569102227628,-0.0014366105409990932,313.98439194430017,0.983187516703885,0.04519532988316853,314.03707388290485,0.9882848531380952,-0.06636779965283339,314.0047100272249,0.9723543075402243,-0.04791109767144752,313.9902948077298,0.9862545850588332,-0.00856704223079278,314.0176248068714,0.9888219660181461,28.97
313.9495642954,0.9884015037486463,-0.001092105993641873,313.99845308604546,0.9830198175912228,0.047220932277537264,313.99743238141724,0.9882420640439249,-0.0669555646680787,313.9922527146786,0.9721490782444261,-0.04775565550565741,314.02830147102,0.9859253480248229,-0.010039473200308947,314.004321562449,0.9888028186854059,28.980000000000004
313.9931116692039,0.9884417409226871,-0.001773237605965098,314.0003478725278,0.9830129680039184,0.03821829592981851,314.01055270877436,0.9881802546910184,-0.06349368178170384,314.00221091498764,0.9722155975383778,-0.055022695001689007,314.01750846845545,0.9856006477577324,-0.015807638999401963,313.9680589918189,0.9889290555145709,28.990000000000002
314.02668411722516,0.9884712674474997,-0.0008108490756843318,313.99254123199347,0.9831097905054776,0.04677257454471176,313.97343523031907,0.9882077955236163,-0.06335590343080735,314.00960387381843,0.9722267333898585,-0.05040561650866724,314.0057050545351,0.9858339843809665,-0.010661608695779277,314.0138344123801,0.9889472064700003,29.0
313.9838033910456,0.9885024854481168,-0.0014697075386507666,314.00027058369494,0.983056539697855,0.045422330303842,313.9983428258326,0.9882263685438429,-0.06468809909589328,313.96521070926616,0.972214073899765,-0.045958932568771246,314.0001948170394,0.9855665063914796,-0.0077024830413416,313.97966279952755,0.9886571494171976,29.009999999999998
313.99411486551713,0.9885491713521795,-0.0012280081279714798,314.00625013703944,0.9830426517557436,0.04449046342646412,314.0178889443097,0.9882876968420699,-0.06458025430861103,313.95925369562747,0.9722319736331005,-0.04863406476692261,314.01520719261873,0.985563828045038,-0.006423562490215291,313.9938103383255,0.9888363399014621,29.020000000000003
313.979931716572,0.9885086472203944,-0.001249833243686319,313.99806947840744,0.9830800214317342,0.04739915642381669,314.02936647454015,0.9882101253790907,-0.06453543589736763,313.9986663273507,0.9721657779342068,-0.04910158953398776,314.011583428299,0.9856468802964486,-0.008910807213358641,313.9884020992989,0.9888591473938747,29.03
313.9970881356414,0.9885077614300107,-0.0007389278665190192,313.9994221370749,0.9830573344909692,0.045599725415260306,313.985215959612,0.9881744202220506,-0.06640655687582031,313.9783750561269,0.9722661329871942,-0.05185190016356361,314.04043786399376,0.9858133618910608,-0.009732944325478598,313.99643843815534,0.9888442637318422,29.04
313.98723515080025,0.9884242972289716,-0.0009628225630813267,313.98127382132367,0.9830785094710726,0.04023328767881189,313.96548788259463,0.9882173630618312,-0.06046499473729679,313.9876797117797,0.9723612750344848,-0.04650485625828225,314.0031346773307,0.9857950802640084,-0.014067475682357514,313.9937554398843,0.9889218078630693,29.050000000000004
314.00163663758406,0.9883070157675584,-0.001550138457491993,314.00042896074433,0.9830436617156734,0.045413534527538865,314.01538818746604,0.9881765798170409,-0.0675185608842868,314.0087944881033,0.9720892545395202,-0.04569289108925191,314.0154282632841,0.9859588392016329,-0.012249407410716992,313.97822663254374,0.9888515044844979,29.060000000000002
313.96552157030993,0.988462338957831,-0.0007140836961568035,313.9845772813599,0.9830225081281169,0.04428895124055489,314.00405955215376,0.9882301796262078,-0.06435220223909666,314.01069312119563,0.9720648242339792,-0.046252486049347556,314.0069558292965,0.9859139561451217,-0.012654351385117064,314.00075254388776,0.9887677152420489,29.07
314.02204817060505,0.9884127725475792,-0.0015834844644420126,313.9907812585746,0.9831103464634264,0.04279058999668186,314.01787701794404,0.9882403123663162,-0.061631119666888015,313.98618909874307,0.972382172417009,-0.049805656203321294,313.97474249779106,0.9857504353088606,-0.007241425269669295,314.0014719188038,0.9886729739438278,29.08
313.97335392207395,0.9884461389129396,-0.0008482508215811677,313.9889232038052,0.9830771698921326,0.037499534381779935,313.97332908783727,0.9882408391121464,-0.064920009696779,314.00059696940855,0.9723064660401598,-0.04778406903331696,314.0038948602714,0.9859347271205718,-0.008756622249480768,314.0099410526402,0.9887862376313392,29.090000000000003
314.0098434433215,0.9884363878509639,-0.0016492335387196379,313.9855609313911,0.9830481740948219,0.045353785634801955,314.0108553212942,0.9882067419533135,-0.06253749190238271,313.999863967868,0.9721435046396757,-0.04558887736333627,314.03377116402623,0.9858096236182688,-0.00843693441361456,313.99014906042197,0.9888186877785803,29.1
313.988409270295,0.9884667590370997,-0.0014656201242564406,313.99382042723494,0.9830485916839571,0.04062248868665842,314.0162103898099,0.9881850941781642,-0.06106573224813993,313.9858267546141,0.9721808260087017,-0.04630234717354956,314.01561763998274,0.9857708449272854,-0.009607400210590302,313.9865924266185,0.9887769163707428,29.11
313.9598358437272,0.9885164834907623,-0.0006864876068577164,313.99990456772395,0.9830563525027255,0.04615646986472687,313.97781635575507,0.9882887364926933,-0.06642299805692084,314.0085053517586,0.9721367472687878,-0.04639851001115679,313.98752204041,0.9858108281416872,-0.009685714543505034,313.98922042313444,0.9889310124871785,29.119999999999997
313.9937342262021,0.9884634826000337,-0.0009897410175177816,314.0055920889869,0.9830317908797015,0.04041912326587857,313.98849699186746,0.9882772979765675,-0.06377218367753434,313.9902905349297,0.9724512128297118,-0.04866164379877961,314.001266919687,0.9856949375253702,-0.009978319344395461,314.00094571511414,0.9888164747208146,29.130000000000003
314.00213303249905,0.9884569360838626,-0.0015614819296021019,314.006734350276,0.9830499211666079,0.04240121884485981,313.967174692138,0.9882353192908446,-0.06454305979637498,314.01114085084254,0.9720930973122203,-0.05075671028240109,313.98651208382415,0.9858902118415939,-0.0076008027243624,314.00737326231877,0.9888881757135717,29.14
313.9806411422081,0.9885104271359677,-0.0009021205044720221,313.9897976866129,0.9830909295617194,0.04570039059795349,313.9655969143417,0.9882055117525039,-0.06353143749453602,313.9913515623886,0.9722336649652846,-0.04479243735606202,314.0219024206546,0.9857287327267846,-0.010771221541496968,313.9775928273927,0.9887675964899155,29.15
313.9793768772609,0.9884498083841812,-0.001189691455998294,313.9883410133108,0.9830616259931059,0.04455816571601752,314.00891373503634,0.9881994122591335,-0.06587380060991553,314.0155987119502,0.9723764195436349,-0.04962952336182045,313.9838556151714,0.9856353118075705,-0.013159006491682359,314.0016556238911,0.9886503388765694,29.160000000000004
314.0177591697137,0.9884153972901031,-0.000645144739529333,313.9910033663821,0.9831075850456179,0.04658076890579815,313.97027563409995,0.9882359801217212,-0.06334951062401678,313.98010108963825,0.972257667283264,-0.05105693671677752,314.01244430779957,0.985648342906191,-0.014938177845605718,314.00627529349487,0.9887420125339925,29.17
313.98810348777886,0.9884941501223511,-0.0012931672699261114,314.01562747142174,0.9830765479772792,0.046042293248683544,313.9983829714131,0.9881522928864246,-0.06315122187248126,314.0054002370389,0.9723211421214092,-0.047095127223827,313.97523963130243,0.9858592313545875,-0.014493679434586557,313.98777007631327,0.9887691543412942,29.18
314.00699017826855,0.9885231572124535,-0.0011957024672223453,314.00453913923786,0.9830618026781641,0.041292589057698156,313.99430975910394,0.9882420014446892,-0.06370612781645935,314.0181976212803,0.9721593220934331,-0.046375864144919524,313.9749145757407,0.9855568814174143,-0.008460439564849879,313.99344619545406,0.988963934055553,29.189999999999998
314.00635545833904,0.988397745839417,-0.0011955794273337509,314.0003024620856,0.9830380703577012,0.044203190336501656,313.9981969722462,0.9881954398028594,-0.06814348159354511,313.98993958621867,0.9720393353898987,-0.04913860785816721,313.97664702183545,0.9855187721773967,-0.012150759957148361,314.0068837350753,0.9886783082694199,29.200000000000003
313.97568097980945,0.9884875883292648,-0.0014032471400172034,313.97148390249686,0.9830576887714068,0.04588330538010707,313.99875321011916,0.9882507341953574,-0.06230288315772189,313.99168043660103,0.97237155078723,-0.0486600132180824,313.982488086973,0.9859496142884986,-0.014344953563540581,313.99150105237885,0.9887785426586724,29.21
314.00511888105854,0.9884346707643317,-0.0012254717119347214,314.00124995291367,0.9831031553401804,0.0451609241023932,313.99369534489733,0.9882681640717518,-0.06283781185775245,313.97227668840804,0.9721741658682538,-0.050642255567937916,314.0243603297541,0.9857157994730845,-0.009411486552950512,313.999508463334,0.988712339310185,29.22
314.0071457655801,0.9884668172489501,-0.0011212166453791377,313.9939610174435,0.9830955808062204,0.04797336732002515,314.03063208134506,0.9882541578073273,-0.0661294579814801,313.99969692932643,0.9721547971160838,-0.05136206317795121,313.99810079385827,0.9857169347273633,-0.012188800414347115,313.9951735398441,0.9889619432326084,29.230000000000004
313.98266699741333,0.9883927365730873,-0.0010508057874653392,314.0094914146965,0.9830465298065685,0.043419418777110565,313.9722012099179,0.9883031439899076,-0.06251503029215989,313.99674143484197,0.9720737971422356,-0.04758661663163325,313.9900119583169,0.985491529511034,-0.0105143385623861,313.9911224068141,0.9888372243335009,29.240000000000002
314.01067607529734,0.9884298121157777,-0.0008421779242226745,313.9837158361634,0.9831193994416789,0.052216087502070914,313.98144486017526,0.9882208417233803,-0.06462289113571894,314.0034227879955,0.972128830077652,-0.051440206027677876,313.9879941790657,0.9858068754601096,-0.009460863923468085,313.97080616095667,0.9889647020350736,29.25
313.9966436598232,0.9883920696532773,-0.0013815838803462898,313.99394339975333,0.9831270871037301,0.04021370277276694,314.0385580745751,0.9881802679029175,-0.06365859212960231,313.97656820846044,0.9723506710566607,-0.047585559201934,314.00504448370293,0.9858146140709237,-0.009927805952875304,313.9780608136811,0.9889068264213949,29.259999999999998
313.9737130212908,0.9883822386038807,-0.0014611460130693884,314.00082619151505,0.9830356276350491,0.04648619554465987,314.012596766192,0.9881996051685873,-0.06776875542277591,313.98973416708003,0.9723146215326864,-0.04873039329864226,314.0153146057809,0.9856465086304389,-0.011272445901418736,313.99063925920603,0.9888990939190067,29.270000000000003
313.99792618805407,0.9884754057141639,-0.0018089676938517116,313.9950663778691,0.9830721585742414,0.04692950567287826,313.9627035215553,0.9882962140343146,-0.06192857622376165,314.02209072585174,0.9723560552646167,-0.04343532537696141,313.9806397270164,0.9854741035296711,-0.009560089503213423,313.9831162227119,0.9889316563794582,29.28
313.99592538584335,0.9884737658411363,-0.0011145069433591381,314.0110632795874,0.9830371802291364,0.04474621651092234,313.9848316873318,0.9882144413447387,-0.06367798626838499,313.99830604740407,0.9722012716024628,-0.05076787204033764,314.0107859542231,0.98576121995322,-0.007720106387126953,314.0151471579566,0.9887816040905091,29.29
314.0131161595279,0.9884580380164179,-0.0015686621859579476,314.00083671788974,0.9830715494038839,0.046180156575044415,314.0078519191897,0.9882365789825002,-0.06296855745572405,314.02388024946674,0.9724148207203592,-0.05176757089820328,313.9828600538034,0.9859456320364136,-0.004366919385821236,314.00611682283574,0.9888798069536263,29.300000000000004
314.0006056969445,0.9884136562444663,-0.0011569690708645736,313.9864199043859,0.9831363105603057,0.044415121338794224,314.0033496835744,0.9882919347159578,-0.06116433940742796,314.01532804956673,0.972263367634838,-0.050567704514675446,314.0212459077696,0.9859773586587596,-0.0102509024648205,314.00079842818826,0.9887553798756983,29.310000000000002
313.99911781537077,0.9884873608460584,-0.001106665164507024,313.98541871473407,0.9830904864835922,0.04418905003767336,313.9652639971223,0.9882152752672206,-0.06681963545096459,313.97850854934796,0.9725863575707389,-0.05219312609974788,313.99737310947734,0.9856276207627712,-0.010341162490792618,314.01327707245383,0.9888555043433401,29.32
313.9938058061864,0.9884615007684489,-0.0014566618316533592,313.98589488680926,0.9830318777739924,0.04551691367344943,313.96845035706184,0.988238371554082,-0.0631181346055171,313.9921302021539,0.9721294067322925,-0.05133272251641718,313.99021872122023,0.985760181820424,-0.009979340721076684,313.9802957265101,0.9889182599246229,29.33
314.01792824201436,0.9884611585890548,-0.001394594433089813,314.0068877699104,0.9830336720997214,0.0425558713782169,313.9820286003777,0.9881590117662028,-0.06287763491823516,313.9549627599555,0.972350846274016,-0.0484861104687037,313.9700353490309,0.9859915877698608,-0.010052685498542446,313.98476469982825,0.9888717653829437,29.340000000000003
313.9813790393024,0.988409762404885,-0.001479633488711025,313.98974530195954,0.9830992190288025,0.048573081463701574,314.0009460103884,0.9882064490109101,-0.0645588011403685,314.00575414535393,0.9723838923974477,-0.04778615602597837,313.97658993071656,0.9857578735122577,-0.013125213392015118,314.0009647248778,0.9888791171610254,29.35
314.0190144257817,0.9885163696743596,-0.0009116947288983664,313.99445450794235,0.9830729498088274,0.046046023071519455,313.984784003593,0.9882253556315865,-0.06430537304389917,313.99655019164095,0.972241893308297,-0.04931531159120084,314.0071489665927,0.9856396451981264,-0.012423806559428745,313.9882398705955,0.9888023356742114,29.36
314.0093607978072,0.9883671280676974,-0.00168814581896306,314.00294097792766,0.983060978340991,0.04330140891738345,314.0294483515385,0.9882224164559131,-0.06240227416784254,313.9873328725825,0.9723063082215552,-0.048488219302861756,313.98236797523475,0.9859150202312374,-0.006835122116336289,313.9878550261948,0.9887335139837604,29.369999999999997
314.000257183633,0.9884086131776499,-0.0010325631099353857,313.9978140739462,0.9829941273768729,0.04661439235790173,314.0031451974546,0.9882428744523724,-0.06446817112591759,313.99363034436135,0.9721686492706363,-0.045748408407927835,314.0029160029531,0.9860287884628227,-0.009344623777675962,313.98467667635725,0.9889648796573582,29.380000000000003
314.00014875601033,0.988474284444147,-0.001148376419120902,314.00048021338955,0.9830739881542255,0.04271914120351063,314.0422920697632,0.9883150008041928,-0.06333123833188031,313.99291344155847,0.9721516370544416,-0.050650827225635346,313.9890258946442,0.9855902863243038,-0.011104274330334746,313.996093485847,0.9888736338663552,29.39
314.00593015235836,0.9883671546571525,-0.001805757304853767,314.003313994133,0.9831001769349141,0.045607145027055554,313.97476155514215,0.9882289344833697,-0.06355439625528693,314.00560320555,0.9723510962951474,-0.05000693915162209,313.9785540820969,0.9857412469293196,-0.011766873140533356,313.9714609388361,0.9888172196121977,29.4
313.9866328873887,0.9884713986138335,-0.0007789418298125516,313.9886266697142,0.9830833013188119,0.0465109314761598,313.9859132283879,0.9881705393053624,-0.06455571453708983,313.99389648250946,0.9724059159240517,-0.05143166374302764,314.0111151901701,0.9855851376196983,-0.010257543252462153,313.98732006664926,0.9887423710900077,29.410000000000004
313.97618363561224,0.9884660978626066,-0.001190997473149106,313.98971324140666,0.9830981902003981,0.04277315023919102,313.9791174375237,0.9882627286335904,-0.06268437673113411,314.00880353657413,0.9722093323965921,-0.04160740205041808,313.96753607335785,0.9856897837567024,-0.01287292630143413,313.99706972502923,0.9889819441825425,29.42
314.00607741070604,0.9884654557228152,-0.0014308756371440904,313.98133544420455,0.9831177014444782,0.03917152922074973,313.9844472412612,0.988243212378146,-0.06499645054161242,313.97753593298944,0.9722332363266264,-0.04521201777854382,314.02502726736543,0.9855175303969477,-0.011187075118563511,313.97005274409963,0.9887937650080441,29.43
313.95263392464824,0.9884949963402171,-0.0012459697545654323,314.0053623433772,0.9830712514806007,0.04296149461585752,314.0228795960975,0.9882806171516215,-0.06104197092062743,313.9632051345593,0.9724613967054788,-0.049383789955243174,314.0000080465224,0.9856639431121923,-0.007888875089596003,313.99242234146294,0.9886957905427168,29.439999999999998
314.04088413184996,0.9885283322363416,-0.001464796928811319,313.9893291653515,0.9830614683420352,0.046692326639081023,314.04191796422094,0.9881858133615948,-0.06584865527411472,313.99192059809747,0.9723666783051051,-0.052516716157130376,314.002030950681,0.9861883031735615,-0.014798004011783453,313.9824240193602,0.988956027058357,29.450000000000003
314.00051175529757,0.9884244584350561,-0.0011237071045527456,313.99321671557396,0.9830318211685686,0.04631994486363815,313.9908457255658,0.988084857623813,-0.06344436572477384,313.9872524165961,0.9723411111847329,-0.04986584383650225,313.9926477524284,0.9857511780983019,-0.010773627846103088,314.0006976583608,0.9888491250265702,29.46
314.0119122559605,0.9884433892266912,-0.0009883740297078891,313.9913922176901,0.9831338419348793,0.04227840325186334,314.01867879991687,0.9882265545327782,-0.0637134234242089,313.99207085926605,0.9723324704443076,-0.04901856398003014,314.008478521501,0.9860023517058222,-0.01122312615959746,313.9998826793139,0.9888841134891629,29.47
313.9531256829178,0.9884308099883725,-0.0014715525876944696,313.99674793044693,0.9831187759544526,0.048007175928807974,313.9759177608954,0.988268017561229,-0.06434954818173201,313.9757653923122,0.9722967965669548,-0.049260144489626165,314.00586859680277,0.9859548906798208,-0.013860090848797954,314.01409946427543,0.9889417642924514,29.480000000000004
314.0300043330781,0.9884742249856375,-0.0011217966905682267,314.00161062112204,0.9830595312613998,0.04380082652364698,314.0179795325514,0.9882039974172236,-0.06436186021299192,314.00994633958805,0.9721976607648747,-0.04877020281546092,313.97770320753506,0.9857838214063754,-0.008870612423832266,313.98370004974777,0.9889540349476278,29.490000000000002
313.99664435862513,0.9884761890541129,-0.0008786154914687074,313.9734290047901,0.9830538541677273,0.04457518511780413,314.0352487796572,0.9882770191897702,-0.06725167118260919,313.9854110904857,0.9724056541108358,-0.05094532440949738,313.980134180261,0.985403924486649,-0.009739430619168469,314.0012231517672,0.9887438388884519,29.5
314.02539718843065,0.9884962090117083,-0.0010790525966514284,314.0136690062276,0.983148435458633,0.04394033624318275,313.96999517985506,0.9881887228891376,-0.06628028785078563,313.9717170687642,0.9722727776460096,-0.047253966872076746,313.9621670594204,0.9856532534190033,-0.009506297406716572,314.0025872831112,0.9889595708574958,29.509999999999998
313.9809562830045,0.9885176293057135,-0.000874534485401912,313.9886536557478,0.9830845152734341,0.04344485696952906,313.97755797288994,0.9881708500209155,-0.064468672435541,313.99687222294733,0.9722443598072699,-0.04985212888292433,313.97521489881404,0.9855354333044749,-0.008413771356129614,313.9841332708977,0.9887656040112479,29.520000000000003
314.00042021224107,0.9884818981467067,-0.0018197001777055105,314.0010472714071,0.9830843663117925,0.04289300666147599,313.9896844581674,0.9882844423109503,-0.061213176059303265,314.02502094117085,0.9723217452901539,-0.04574090472410045,314.00209078791073,0.9856725983183043,-0.009950946326724473,314.0195927306689,0.9887215922722075,29.53
314.0024900825263,0.988362045253831,-0.0011649608045809124,314.01286421348533,0.9830310538506016,0.040369257736425565,314.0208574362692,0.988199856116026,-0.0626886938720835,313.99338518735505,0.9722675991122656,-0.05003499944956016,314.0028871600441,0.9858031820404418,-0.013270777041619473,313.98737071630495,0.988832067124278,29.54
314.01332621561903,0.9884588002807064,-0.0010160180899159228,313.9908872249474,0.9830760793274035,0.04671017507572875,313.98636430134997,0.9882807894568042,-0.06366485184534243,313.9841725527653,0.972345705105988,-0.047210995610331125,313.9803146889458,0.9858661914562344,-0.010202396881602266,313.9851813907489,0.9888053205748514,29.550000000000004
314.0048232689439,0.9884716527292374,-0.0012523570261630877,313.99680468699387,0.9830637594548388,0.04716200074311412,314.0046520470472,0.9882164278481236,-0.06295673065225228,313.96869087367594,0.9725128828278156,-0.05090064273261857,313.984706227366,0.9858731991238963,-0.008290197652197769,313.9793874162389,0.9887761183122542,29.560000000000002
313.96967133963284,0.9884417105896932,-0.0013919014707662264,314.00775903885585,0.9830877086800032,0.045597184932174836,313.9986115709498,0.9882414585771965,-0.06308643481275401,314.0314679012281,0.9723086516994244,-0.04967356184428105,314.01875952307523,0.9854373601396317,-0.014754708001403561,314.00758577907914,0.9889917092688889,29.57
313.954871951237,0.9884719140396446,-0.0016352452582899606,313.9949414015661,0.9830866570935702,0.04729243111305423,313.994828697214,0.9882231251799236,-0.0627585112189722,314.0047065774954,0.9723663523588647,-0.04940912458503196,313.96843013357307,0.9857145081371677,-0.007902427029294926,313.99245638340386,0.988659329314511,29.58
313.9816677389436,0.9884415420057807,-0.0013610792462929754,313.9852621332838,0.9830358378364766,0.04296131279533466,313.994359571775,0.9881967863942078,-0.062358090157273,313.9778441465268,0.9724564425468907,-0.0477247460221408,313.9913644091427,0.9858592103749004,-0.008952957700131771,313.98963670079934,0.9889129070641316,29.590000000000003
313.9788094595145,0.9884669664206014,-0.001087838962981608,313.99091015136554,0.98310987127579,0.04774369297001091,314.0126780566478,0.9881893944940033,-0.06650355862431212,313.9760484963431,0.9721720395311326,-0.047732632308736866,314.01012872420085,0.9857020089459606,-0.009115398281290155,313.9981087661685,0.9886246566350891,29.6
314.01435585308735,0.9884298189479142,-0.0014286015963459568,313.9903445636574,0.9830681724434699,0.04536622449387505,314.02082280853364,0.9882025606232077,-0.06307863068628249,313.9985945805175,0.9721848301810383,-0.05219417147896623,313.99732894431946,0.9856911365848058,-0.006859946596874122,313.9895184838314,0.9888984342973582,29.61
313.97674658669206,0.988435143246303,-0.0012225185715133771,314.0012936588379,0.9830446515657815,0.04079938170654113,314.0227381089947,0.988355543089111,-0.06528012579748362,313.9961477986031,0.9722181389858148,-0.04603395208447882,314.00796137811216,0.9855535798295763,-0.012997068322402884,313.9946452957042,0.9888750809682617,29.619999999999997
313.98860321616803,0.9884843191441921,-0.0011552529207517793,313.98735512528646,0.9830658894408001,0.042013902765369544,313.9736012435909,0.9881802505229789,-0.06579028930302626,313.9740841110294,0.9723216759845279,-0.04867115313452232,313.9987448005699,0.9853639118825992,-0.00855213172523216,313.9799372013338,0.9888011678375851,29.630000000000003
314.0198521193501,0.9884795754001962,-0.0009987822521886213,314.00286372812957,0.9830767170487423,0.043437974478911436,314.00635186914616,0.9882223861786447,-0.0646782869581979,313.97838024014663,0.972190188851535,-0.04769901372648221,313.99058607038666,0.9854580204291462,-0.00822102114607392,313.9945466567266,0.9888165867580713,29.64
314.01962419659264,0.9885050116422486,-0.0013690026855473414,313.9935591155127,0.9830807399233854,0.03736002132608779,314.0022716400499,0.9882880471933201,-0.06767977740098888,313.99133453995285,0.9720610880964492,-0.04898168348322601,313.9908885623628,0.9856081141751915,-0.011349943010374241,313.99601406326093,0.9889062049733602,29.65
313.9670556861321,0.9884235098374644,-0.0010772353780587173,314.0081094018865,0.9830507293662698,0.04233725471853329,314.0045285689738,0.9881773236941397,-0.06349163772498714,313.9755249763275,0.9724318391219726,-0.05308251485542598,314.0047339632882,0.9854033122776744,-0.01255001646968067,314.00085269383163,0.9889165597730504,29.660000000000004
314.0126083571431,0.9885027269223987,-0.0013757056130496654,314.00111809348067,0.9830479366665166,0.04008181950672215,314.0107723581059,0.9882126344602663,-0.06601363882209095,314.00441167275056,0.9724346317842181,-0.049880860995172756,314.00942026259554,0.985559934504475,-0.007291796428662414,313.99374327466865,0.9888131451538357,29.67
313.9864898973989,0.9884673307299733,-0.0014713546619212988,314.0115914980147,0.9831579077639063,0.03768754013857359,313.98762921299334,0.9882051229451906,-0.06300203540037592,313.9826773683658,0.9723782594705539,-0.05255313271041973,314.0031676131692,0.9857566662759488,-0.008696010348540993,314.00344103071154,0.9888662529291516,29.68
314.0331017255393,0.988460139149705,-0.0014655816742912549,313.9754835605617,0.9831204664208149,0.042342033762551586,314.0162666327255,0.988217055727895,-0.06619365722240114,313.9735862189224,0.9721943385801551,-0.04538298736555518,313.9746633853122,0.9857717346649665,-0.010792289121493069,313.99708918679136,0.9888798535898243,29.689999999999998
314.0030858395251,0.9885165396830252,-0.0013824858066725058,313.98316250537124,0.9830402389081763,0.04339131833189864,314.02231453836214,0.9881910691808435,-0.06489871568325097,313.9803197044635,0.9722481603310288,-0.04695303925034276,313.9830718366672,0.9856082149138617,-0.0050576569396661355,314.02357323571135,0.988769615736105,29.700000000000003
313.98530896930674,0.9883928071589186,-0.001447048607976612,314.01458988835816,0.983013290630007,0.03945097235168188,313.958789609864,0.9882586579531387,-0.06582075439902328,313.9998735630173,0.9723982019836012,-0.050395617622137845,313.9905672324163,0.9857819168667573,-0.014342278427196938,313.9922366604967,0.9889239511964996,29.71
314.00448419890205,0.9885137462835702,-0.000989113184514819,313.9852880003208,0.983095011110698,0.04312503633789645,313.9789957842494,0.9882460339836469,-0.06520260968787167,313.9706110911414,0.9720355589567176,-0.04792099262257914,313.9794172879206,0.9857376774887515,-0.006671479915552938,314.0050795638618,0.9888192900938158,29.72
313.9696121681049,0.9885167296596058,-0.0013427917104703053,314.0067405828267,0.983026502327644,0.04419791754133871,313.9881715476349,0.9882407391578392,-0.06309001024837009,313.96770954816424,0.9723802121095453,-0.05026175636133518,313.99628652415623,0.9857947554405762,-0.010440644947386356,313.98716599974654,0.9887733544506354,29.730000000000004
314.0104496445765,0.9884372089050184,-0.0011438570834509886,313.9897379634239,0.9830508856104805,0.04075316426409266,313.9611061054447,0.9882597096360274,-0.06457964486250913,313.9844158246736,0.9723483628103572,-0.050376505559425425,314.0266566206125,0.9856518575463693,-0.010703238685072003,313.9824243551305,0.989042932555471,29.740000000000002
314.00057009581775,0.9885703206723895,-0.001362300307330234,313.9998857139329,0.9830038259797068,0.04458395754101258,313.9790273489293,0.9882501656904892,-0.06356037925255129,313.9950586077788,0.9718965637021741,-0.043950599798027803,314.01900828223364,0.986170535187126,-0.0071380087349462665,313.9784550854783,0.988671188890459,29.75
313.9715303794788,0.9885011636619081,-0.0018831640423855917,313.9905020038725,0.983061428287905,0.04542494251428969,313.98430340798814,0.9882158839582815,-0.06757135865855152,313.9839236161373,0.9721847851106782,-0.047272047112361826,313.98438402286195,0.9858236383205845,-0.013637167111659612,313.99595625911536,0.9886147292418959,29.759999999999998
313.9822564890363,0.9884755656890056,-0.000994639726177529,313.99766398527834,0.9830618027609206,0.04273364681146284,314.02123984030266,0.9882635417158746,-0.06413059399460887,314.015301168068,0.9722387864918958,-0.05036092278130753,314.009604776754,0.9857647564773824,-0.011992789891451843,313.9876661166681,0.9888043909783686,29.770000000000003
314.02476042875486,0.9884985387110141,-0.0017200719236272885,313.9929230700555,0.9830494877709874,0.04649966861221162,313.9945861292746,0.9882665465578316,-0.061038393682736704,313.9657939491891,0.9722202350831116,-0.04669413542129339,313.9819779400447,0.9854404736337227,-0.010672140646563615,314.0024471894179,0.9888127310391152,29.78
313.9978781784709,0.9884292516196828,-0.0018222889589329509,313.99165548115053,0.9830704741491012,0.040601607683858766,314.018931230461,0.9882212273063611,-0.0685389771772851,314.0079552612855,0.9721740530838372,-0.049688753734924665,314.0071729294704,0.9856081409423786,-0.007475135382155423,313.9937983022523,0.9890439547804576,29.79
313.9807083877317,0.9884618607608188,-0.0013114383271922731,313.9912786655614,0.9831014559361198,0.04842326135286491,314.0065880937363,0.9882405601680646,-0.062398011372405415,314.00404241973706,0.9723030924188013,-0.04616927747871122,314.01409291880464,0.9855072765748455,-0.009903370159501875,314.00622609023424,0.9889284381138591,29.800000000000004
314.0065274580533,0.9884896304635252,-0.0012016058185438765,313.976097811609,0.9830291192526602,0.041195295061029744,314.0254364872377,0.9882007273149372,-0.06404740598806302,313.9860126629875,0.9722505438513448,-0.049377315081222894,313.9980766035956,0.9859350841369724,-0.009054333320706069,314.00466559784616,0.9888491521620305,29.810000000000002
314.00481913279174,0.9883239457882708,-0.0016002351002276836,314.00528081276667,0.9830898337833328,0.043636620906487886,314.00940658286385,0.9883046363053563,-0.06697679823608799,314.0101432946363,0.9723396603242619,-0.046920784631895335,314.008358199869,0.9853939969348541,-0.015231237238818552,314.00213695059114,0.9888032797122782,29.82
313.9504031693771,0.9884794434502482,-0.00131657048206922,313.99085093562843,0.9830386984792897,0.04531684437517573,314.00466636303076,0.9881525339249391,-0.06460895539364338,314.0023552192463,0.9722188564220298,-0.0499847933803423,313.971794014362,0.9853498281824331,-0.010102444199369575,313.9998132394366,0.9887574900486762,29.83
313.97877070433566,0.9884382581119132,-0.0016959637954557728,314.0010163038276,0.9830470865920821,0.050360837592996505,314.0082812249052,0.9882461389710585,-0.06283745694828455,313.967407084176,0.9722627854097036,-0.04492769571949439,314.00093364328393,0.9856144970641523,-0.011758716227722038,313.9933868286853,0.9888748484311641,29.840000000000003
313.9954932429354,0.9884487833758276,-0.0011819562384782663,313.9978061368775,0.983092975880892,0.04138473536506798,314.0256461001741,0.9882380735785742,-0.06673430523305234,313.9561771872713,0.9721680813696292,-0.050371533982897815,314.021428113096,0.9858086328706284,-0.01104189126659062,313.98944071426826,0.9887430601467317,29.85
313.9776831135212,0.9883505090848379,-0.000740451949900957,313.98349661692845,0.983042413913656,0.04256920599527876,313.9683782774968,0.9882538671455493,-0.0642690153416429,313.98444791846856,0.9723897359541227,-0.04814846503165778,314.01511459446203,0.9857791353400438,-0.010442856908410273,313.98115201821605,0.988936969134659,29.86
313.9877978657983,0.9883437020917402,-0.0013161208005716182,313.98657115108506,0.9830453482097251,0.03986156312617642,314.0136921018605,0.98815348738365,-0.06492878982428725,314.03820064215546,0.9722705126976363,-0.052045929475515756,314.02030775236113,0.9858405009250033,-0.01211446797911818,314.0058005272296,0.9889903052157805,29.869999999999997
314.0015509115817,0.9884893153081359,-0.0008046165194227814,314.00580313694456,0.983081891810657,0.043624954367617395,314.03557137807206,0.9882787496339698,-0.06587485480194441,313.9913269807095,0.9722495681467738,-0.04521382836329952,313.9752058733798,0.9853242468902627,-0.009117976245842698,313.9971637665368,0.9888358132895619,29.880000000000003
313.9965027662393,0.988484398524312,-0.0010143572345149674,314.0088664160775,0.9830507811718184,0.046215478130746813,313.9703592924498,0.9882321327852763,-0.0662250894466982,314.0143841244011,0.9721832731194617,-0.04966769326008122,313.9926488368798,0.9857910299183699,-0.006284504446044779,314.0122446175778,0.9889226268940492,29.89
313.9759173165202,0.9885181172622847,-0.0013533645354210475,313.98643726184434,0.9830423111301233,0.04727514648683519,313.97455848106927,0.9882237072112598,-0.06616576022913201,314.0124541421276,0.9721192845660235,-0.05254487963731118,313.9739795162661,0.985911719366837,-0.01110115931537839,313.99698658314156,0.9888652322679036,29.9
314.0001968222531,0.9884294668451147,-0.0016942661379452826,314.00013337649926,0.9830579792466078,0.0435158570496668,313.97943797217766,0.9882928665480484,-0.06629581902182861,313.9890010147316,0.9720061430590868,-0.04710815529999343,314.00765419850734,0.9857323701704767,-0.010209449653115335,313.9874389809862,0.9888808965113484,29.910000000000004
313.9866803587055,0.9884782969905961,-0.0005486360592931879,314.0009480060021,0.9830316334769003,0.04529525443914475,313.9837314203609,0.988188767557939,-0.06206033830463115,313.9842704741855,0.9723320023781272,-0.047228604375550876,314.00993581428963,0.9856859180684827,-0.011515163869593455,314.0085510282417,0.9888325746953637,29.92
313.97142898709205,0.9883961324311785,-0.0008827699186594999,313.972973989557,0.9831006167855391,0.04441373016158262,313.9593743493612,0.9881834647106212,-0.0653917032341853,314.0049685684277,0.9722596231053949,-0.045394675955453725,313.99759697872696,0.985619295986732,-0.006071018327532325,313.9926750602575,0.9886139858222666,29.93
314.00138342575036,0.9885254911860186,-0.0012381872985167477,313.9840581189979,0.9830844304480548,0.04515909922485184,314.0034589325595,0.988245764555278,-0.06741684715806255,314.0116762752525,0.9723113166020293,-0.04641678607175655,314.0071487042255,0.9857388679051388,-0.016111893226674386,314.00977853982346,0.9890619556170013,29.939999999999998
313.9921428463925,0.9883954917036737,-0.0010034819365047636,314.00207530396506,0.983168062644524,0.04068771221201943,313.9983243388797,0.9882329768526092,-0.06669455370900926,313.97733105110376,0.9721287077438172,-0.047636159171246376,313.9912827429558,0.9856738815155495,-0.012396564739002521,314.00127750781024,0.988775170594803,29.950000000000003
313.9952639981202,0.9884378008810335,-0.0012514256215302292,313.99534922376944,0.9830878009534644,0.0397300718585066,313.99130042640235,0.9882204316040156,-0.06685479644285879,314.01105999898556,0.9721806863122884,-0.04787606842977214,313.97966968523855,0.9856008221061671,-0.007152231987649953,313.9984838990596,0.9889023368364815,29.96
314.01797836688996,0.9884513947114247,-0.0016406251407997475,313.984780105994,0.9830718776160341,0.04519683282161896,313.9783999873385,0.9881646204532538,-0.06604069900538029,314.0145974986537,0.9720000474918183,-0.04721142716817847,313.9893991033464,0.9858751127969125,-0.013249737969435904,314.00322565990376,0.9888834195572546,29.97
313.971370722118,0.9884627986152432,-0.0015615917866454903,314.0206007996298,0.9830308304908958,0.0437710146302107,314.00239527018994,0.9881741049452465,-0.06563319029069788,314.0139077978162,0.9722241337054394,-0.05243188227788223,313.9857010016322,0.9855249666108917,-0.012141302720242882,313.98680747457024,0.9888721315736817,29.980000000000004
314.03201862027794,0.988442188829448,-0.001551142001583343,314.019362356682,0.9830695544764776,0.04388287595372441,314.0005172694917,0.988223110552464,-0.06809430666858321,313.99053393879484,0.9722739884688321,-0.05402018988808304,314.0078146098589,0.9858696765259055,-0.010483336776061957,313.9859663183555,0.9888564757008365,29.990000000000002


==> data/ieee30restcnpredstep1.csv <==
omega1,v1,theta21,omega2,v2,theta131,omega13,v13,theta221,omega22,v22,theta231,omega23,v23,theta271,omega27,v27,time
314.03132701409174,0.98798883978763,-0.004726320169266332,313.8148983145698,0.9819218736334191,0.03076527086032465,314.28636250045446,0.9874707078914496,-0.02975972651243182,313.17948104295573,0.9771017977642299,-0.03838073854678293,313.9231943860628,0.986454425169906,-0.006270937179564926,313.8173550867669,0.9882748591185884,20.0
314.0244820411641,0.9880315810418532,-0.004263185120393444,313.96458180153854,0.9818862764768282,0.01922396129197723,314.28170703059214,0.9874687479626961,-0.025332654573540364,313.1880228748163,0.9770398663146308,-0.051684046002443244,313.9219205229813,0.9864990574648977,-0.004571751390748982,313.8209503599814,0.9882813922566247,20.01
314.0184473574363,0.9880690918279208,-0.0036697486781317153,314.0990035415121,0.9818679144304345,0.00033102912738972035,314.27631621013427,0.9874715045749802,-0.02232351250443984,313.1990822928754,0.9769458624205369,-0.06413591938662885,313.9201073814585,0.9865537506050417,-0.008771766335182772,313.82352212788925,0.9882917585313952,20.02
314.0140176895995,0.9880907815569878,-0.003035439739782376,314.2017928098483,0.9818865537109945,-0.022968470199591508,314.27009533417913,0.9874787241245369,-0.020770344381905115,313.2127462001549,0.9768180993074411,-0.07635889689867911,313.91754135080527,0.9866150268002565,-0.01755170849983441,313.8256293188685,0.9883054523264868,20.03
314.0118008253781,0.9880901252017222,-0.002447308523014698,314.2616921562481,0.9819537800170711,-0.04728921036536636,314.2630279306562,0.9874901119286955,-0.02051211668942847,313.22886050873717,0.9766571615154883,-0.08890316433256948,313.9141655148142,0.9866784752069601,-0.02905126410024847,313.82786544563623,0.9883226831598485,20.04
314.0121060129682,0.9880651380525376,-0.0019771390530110627,314.2734895549212,0.9820719621077237,-0.06924677748510545,314.2551814872626,0.9875053354695664,-0.021226593811997284,313.24712413075554,0.9764656039481138,-0.10215875960369261,313.9100879600568,0.9867407364075302,-0.04116284197300355,313.83079504135134,0.9883441360408811,20.05
314.0148643920472,0.9880184276355977,-0.0016714319852869242,314.23842488659574,0.9822342183895838,-0.08593415164388216,314.2467132897337,0.9875238914711174,-0.022478851942171897,313.2672081919975,0.9762471954423705,-0.11629410023315107,313.9054920725121,0.9868009222468054,-0.05184023777766188,313.8347473158616,0.9883702383530856,20.060000000000002
314.01963186452764,0.9879566860732799,-0.0015477369825235292,314.1639420872843,0.9824258045979923,-0.09532603236948041,314.23783030884897,0.9875450128444963,-0.023782407799563296,313.28882932451853,0.9760061189328102,-0.13123711229466303,313.9005169330725,0.986860242673985,-0.059388684742885445,313.83953044102174,0.9884007987454739,20.07
314.025630607171,0.9878896363937617,-0.0015974385060931674,314.0626091409373,0.982626705501982,-0.09649100483371219,314.22871003890793,0.9875676922684195,-0.02467107227079389,313.31179389104295,0.9757462399081733,-0.14669806005063338,313.8952030162626,0.9869209544523142,-0.06265949336204485,313.8443631052128,0.9884351592291247,20.080000000000002
314.0317981199305,0.9878286579862032,-0.0017905153724639593,313.9504152008723,0.9828145894136134,-0.08963771225675485,314.21944806462614,0.9875907666140914,-0.024767068627308673,313.3360172883687,0.9754706642443881,-0.16221762134571668,313.8895311867626,0.9869855498691558,-0.06114044016415121,313.84814842440716,0.9884724725567783,20.09
314.0369002807756,0.9877852366403274,-0.0020786702141758384,313.8447589201968,0.982967730380912,-0.0760909756997634,314.2100665334167,0.9876130325566934,-0.023838208440654075,313.3614993656878,0.9751816045127158,-0.1772191324667731,313.8835057736326,0.9870560229443021,-0.05500907057950574,313.8498760399963,0.9885119213071857,20.1
314.0397509772592,0.9877691297493567,-0.002398718844271683,313.7621300535601,0.983068180967386,-0.058160676446715506,314.20054882657325,0.9876333977552906,-0.02184091326454017,313.3882466077377,0.9748804285949709,-0.19107046133706537,313.8772084168227,0.9871331036035716,-0.045145570983396555,313.8489161760724,0.9885528158257227,20.11
314.0395024681738,0.9877862626905317,-0.002680970334662031,313.71541418476465,0.9831052659611283,-0.038812197132297666,314.1908571989952,0.9876510926364269,-0.018939060327586223,313.41618131077524,0.9745680354386584,-0.20317812177211284,313.8707853598517,0.9872159227159479,-0.033039315795123085,313.8451538958851,0.988594579966776,20.12
314.03588120088284,0.9878371224444675,-0.002862071318542943,313.7111872402802,0.983078266167058,-0.021141600972865174,314.18091623651435,0.9876658811553711,-0.01547990858047607,313.44512307091344,0.9742453723171268,-0.21310380163002476,313.8644027642872,0.9873025614934855,-0.020557574092327106,313.83899114229104,0.9886367826444641,20.13
314.0292044125885,0.9879169359742442,-0.002895935942285291,313.7482703181858,0.9829962726314024,-0.007778818410740532,314.17059352171395,0.9876780913486335,-0.011912314245448676,313.4748695417234,0.9739133775330594,-0.2206480654518538,313.8582099083627,0.9873911415477011,-0.009603453871036265,313.8311833984258,0.9886791147445004,20.14
314.02017591018154,0.9880174600002711,-0.0027599721049163146,313.81864448087686,0.9828752333530193,-0.0004595632037259108,314.1597361842206,0.9876884356364103,-0.008681941577716054,313.50530166041,0.9735724501363866,-0.22586628519735003,313.85227942408534,0.9874804155875869,-0.0017779465261421844,313.8225904944976,0.9887211997278783,20.150000000000002
314.00966634424157,0.9881288501623956,-0.0024579456143358214,313.9099168153199,0.9827344669603105,0.0001354753167800843,314.1482278930908,0.9876978145315137,-0.006158788133933661,313.53642630758117,0.973222270728007,-0.2290323200955187,313.8465629571664,0.9875696026115073,0.0018545017805756958,313.81397966560206,0.9887625036699207,20.16
313.9985827785962,0.9882410038497151,-0.002018822843364094,314.007853372869,0.9825937643935273,-0.005624340295306063,314.1360088752915,0.9877071551081781,-0.00460264320823691,313.5683261824901,0.9728623029851033,-0.230578565502127,313.84093060956843,0.9876580481346093,0.0008978053410240057,313.80596779923354,0.9888023553589183,20.17
313.98778810145745,0.9883446230165357,-0.0014905781797536354,314.0984847044398,0.9824709399236603,-0.016455782508531323,314.12308016270333,0.9877172309506143,-0.004148700689686098,313.601050316538,0.9724925770389838,-0.2310240958820787,313.8352513375835,0.9877447520271727,-0.004359967157991073,313.79908117656726,0.9888399986813653,20.18
313.97803834099744,0.988432060556961,-0.0009310693001653618,314.169756770797,0.9823799828074262,-0.030415828807469264,314.1095175387989,0.9877285162126438,-0.004809950264806413,313.6345224763583,0.9721141790274535,-0.23089721636864932,313.82945128045094,0.9878279275342455,-0.013052138365893737,313.79382515770686,0.9888747243439233,20.19
313.96992956584273,0.9884978984340873,-0.000398964260050246,314.2126836488963,0.9823299542314848,-0.04519946202414825,314.0954770999359,0.9877411588596715,-0.006492540561179705,313.66852461265506,0.9717293257539023,-0.23066270195979288,313.82353958167045,0.9879051771839908,-0.02390583384009922,313.7907057742967,0.9889060779426119,20.2
313.9638374198188,0.9885394111806884,5.4493756513193745e-05,314.22211584501304,0.9823242899139886,-0.05843210613001629,314.08117110935416,0.9877550269103311,-0.009012309055911986,313.7027506232007,0.9713411912423792,-0.23066118359919907,313.81760509629214,0.9879743657506616,-0.03542770523354838,313.7901848396176,0.9889339971118646,20.21
313.9598428978497,0.9885570709813184,0.00039290288581802493,314.1973256128969,0.9823602317816538,-0.06796309790446256,314.0668260811056,0.9877697051924932,-0.012108570308461401,313.7368872518205,0.9709535825276102,-0.23106701969505578,313.81177541352156,0.9880345042499961,-0.04609187096090733,313.7925523817082,0.9889586992113182,20.22
313.9576889258045,0.9885547960922649,0.000599677277643661,314.1422825879999,0.9824288641252861,-0.07216072993299542,314.0526359435438,0.9877844887373147,-0.015466453075274264,313.77068006682555,0.970570527149069,-0.2318697745309008,313.80615803616297,0.9880859383946841,-0.05453787383571215,313.79776227089746,0.9889804452013151,20.23
313.9568105978465,0.9885394656561238,0.0006785681838316578,314.0652306896685,0.982516403564924,-0.07014930787133158,314.0387192434398,0.9877984952966476,-0.01875766609854186,313.8039663441925,0.9701959120093426,-0.23288488294122137,313.80081191213037,0.9881299230322643,-0.0597524615967769,313.8053629478123,0.9889994358842621,20.240000000000002
313.956421572908,0.9885197713579101,0.0006506644948110845,313.977508788214,0.9826064841453431,-0.061928297934449816,314.0251060682551,0.9878108562077934,-0.021691911178994334,313.8366767170244,0.9698332569371702,-0.23379122371091,313.7957666167747,0.988168135090835,-0.061193743029800754,313.81460905408244,0.9890158108008146,20.25
313.95563424029694,0.9885047923869915,0.000550531996903711,313.89189581795745,0.9826827415612757,-0.0483747289291865,314.0117638540152,0.9878208810114055,-0.024064234753471192,313.86881058208985,0.9694855403382154,-0.23418391273210132,313.79106068146325,0.9882022532166583,-0.058853002714075286,313.82468846470834,0.9890296459302617,20.26
313.95361233237844,0.9885025043474669,0.000422100690809711,313.8207218329507,0.9827313549447273,-0.031131397653849542,313.9986400074027,0.9878281560885388,-0.02578946742241283,313.90038844454335,0.9691549990913498,-0.23363641118274706,313.78676412928854,0.9882334579692861,-0.05325732006280988,313.83492734039,0.9890409582897566,20.27
313.9497404595962,0.988518365924446,0.00031286800161821294,313.77391571578073,0.982743341350106,-0.012357471191669404,313.9856917325335,0.9878325955618498,-0.026916460255891672,313.931393830984,0.968843026543503,-0.23177169566682998,313.7829727450764,0.9882619681885582,-0.04539483839159858,313.8448893605595,0.9890497795220053,20.28
313.943757373894,0.9885543290866885,0.0002664757383855688,313.75728750482324,0.9827160901832656,0.005640693822594637,313.97288785575614,0.987834460798876,-0.027614252197100776,313.96173901837227,0.9685502830514127,-0.22833088570310742,313.77978690890626,0.9882869632250739,-0.036554142706551364,313.8543848666641,0.9890562829260161,20.29
313.93579085215407,0.9886086648392974,0.0003158894365015304,313.7715284276802,0.9826535634307778,0.020807421212861523,313.9601967689431,0.9878343246298099,-0.02813175678316854,313.99128567821043,0.9682768484829404,-0.22321727618233156,313.77728778190794,0.9883070321948713,-0.02810527004528507,313.8634456535667,0.9890608035097435,20.3
313.92628309436657,0.9886766260758595,0.00047879205185998855,313.8123462477186,0.9825651213042812,0.03165231981285662,313.9475868205193,0.9878329729267148,-0.028745574926088018,314.01990714133245,0.9680222899311273,-0.21650447144185886,313.77550984132785,0.9883208096096907,-0.02127449775792772,313.87227920147353,0.9890636763731268,20.310000000000002
313.9158637116522,0.9887515477443062,0.0007554113547309014,313.8716537945662,0.9824635449608902,0.037423166426022336,313.9350373945994,0.9878312895892265,-0.029713038171929405,314.04753872059746,0.9677857890397705,-0.20841422443126933,313.77442416117384,0.9883273644959143,-0.016960448498013352,313.8811873162116,0.9890650699399894,20.32
313.9052346033611,0.9888259682700917,0.0011287619814458927,313.9392555001282,0.9823629129929284,0.038149067348720006,313.92254551502305,0.9878301542309775,-0.03123889157454078,314.0741767212132,0.9675664568448478,-0.19927727264943118,313.77395422421677,0.9883262327683933,-0.015614409367638757,313.8904813601467,0.9890649465886255,20.330000000000002
313.89508731901986,0.9888926067088705,0.0015674295780678496,314.0045199731687,0.9822766787107121,0.03457814230515643,313.9101281046296,0.9878303440733834,-0.03345508160135116,314.09983247261914,0.9673637568426815,-0.18948601590599404,313.7740157559018,0.9883171801238111,-0.01719563212721816,313.9004485201843,0.9890631231776738,20.34
313.8860452088612,0.9889451736304854,0.002030617266774028,314.0578054968486,0.9822160912681123,0.028025250593527694,313.8978263517419,0.9878324428779098,-0.03641147746896902,314.12447760408907,0.9671778221463739,-0.1794429523136044,313.7745533945476,0.9882998968404928,-0.021206807336482912,313.91136363721495,0.9890593856589432,20.35
313.87861513566475,0.988979033344217,0.0024745763109858443,314.091585713251,0.9821889798769454,0.020159522962549,313.88570581878537,0.9878367765773866,-0.04007479310567357,314.14801627723625,0.9670095504012369,-0.1695097891070516,313.77555755500305,0.9882739074391491,-0.026795451316873713,313.9234867524083,0.9890536341371462,20.36
313.87313416277726,0.9889917743984256,0.002859451673932535,314.1013053955257,0.9821988116349356,0.012765134177638403,313.87384484177903,0.9878433830380599,-0.04433158170005016,314.17029625153907,0.9668604909280304,-0.15996216898651458,313.7770583307946,0.9882387985656853,-0.03289399951976295,313.93699982742885,0.9890459963789077,20.37
313.86971495312804,0.9889836470367486,0.003155375056467603,314.08595497455815,0.9822440936154085,0.00749309298603998,313.8623170209539,0.98785201162706,-0.048995907290957375,314.19114720838525,0.9667326166944319,-0.15095649514363546,313.77910096059946,0.9881945524958827,-0.03837826137823208,313.9519008218265,0.9890368313081813,20.38
313.86822029128666,0.9889576348061918,0.003346242880790932,314.0482122221515,0.9823184839730218,0.005622875411354353,313.85117783889257,0.9878621737007298,-0.05382843335143972,314.2104220724219,0.9666280476712834,-0.14251592860271012,313.7817174947666,0.9881416802478973,-0.042230515341775764,313.96792685329854,0.9890266319624845,20.39
313.8682884787763,0.9889189932220708,0.0034303757988992643,313.9940120488917,0.9824118265547769,0.007871930224083484,313.84046135851185,0.9878732566358955,-0.05856962401490371,314.22802353488584,0.9665487429361996,-0.13453860664866413,313.78491320359865,0.9880810765330428,-0.04368609359605177,313.98456494233864,0.9890159002098569,20.400000000000002
313.86939856582006,0.9888743648253548,0.003418979961598474,313.9316058053685,0.9825118511109561,0.014290512032918519,313.8301883912111,0.987884653864837,-0.06298050154568403,314.24390933187783,0.9664961707845738,-0.12682440091989824,313.7886728063883,0.9880137353092138,-0.04233998288961023,314.00114740974,0.9890050405066347,20.41
313.8709572648341,0.9888306931503564,0.0033337484730562605,313.87030144817686,0.9826061118860631,0.02426128011193476,313.82038196421735,0.9878958518929443,-0.06688076583408037,314.25807663575085,0.9664710199320227,-0.11911458759142154,313.79297632578067,0.9879404289363587,-0.038199365965066505,314.01697776462277,0.9889943088459917,20.42
313.87239881536584,0.9887941148082134,0.003203783928826708,313.81906930922577,0.9826838587735873,0.0366106405347683,313.8110804852071,0.9879064675751463,-0.07017553793385577,314.2705313280108,0.9664730895513871,-0.11114095308453192,313.7978121651422,0.9878613998112511,-0.03167260957353811,314.0314349869351,0.9889838403533219,20.43
313.8732856281016,0.9887689890020556,0.003061483903385251,313.7851731075277,0.9827376245333291,0.04981743109674819,313.80233869815385,0.9879162663609148,-0.07286563302769433,314.2812597228457,0.9665014333821358,-0.1026774364027265,313.80318187954566,0.9877761978201286,-0.023494707655342943,314.0440453564653,0.9889737337281134,20.44
313.87338578342,0.9887572379517974,0.002937729211628282,313.77300846979443,0.9827642996323991,0.062274548953725105,313.79421521386723,0.9879251816795801,-0.07504097297474926,314.2902254755642,0.9665546161177743,-0.09358285411174386,313.8090981795923,0.987683839901874,-0.01460579514363023,314.0545332445542,0.9889641262114063,20.45
313.87270179795246,0.988758159909539,0.002857262589247955,313.7834088923312,0.9827654468439303,0.07254823252594345,313.78675434889715,0.9879333250065401,-0.07685978972491603,314.2973964263932,0.9666308876103835,-0.08382444999186894,313.8155774083035,0.987583274811387,-0.006004920665161836,314.062844153102,0.9889551873308394,20.46
313.8714408641186,0.988768767452946,0.0028350289884267843,313.8136681730151,0.9827467265034103,0.07958639820885102,313.77997378641606,0.9879409658488056,-0.07851792564985884,314.30278098287,0.9667282552146973,-0.07347947666355173,313.8226256777437,0.9874738697217245,0.0013992019739634334,314.06911817580203,0.9889470375862538,20.47
313.86994481883823,0.9887845081823657,0.002874026774068977,313.85826861783016,0.9827166206522224,0.08284504233420703,313.77386253418155,0.987948480312966,-0.08021490308878718,314.30644682001594,0.9668445590259426,-0.06271889128674513,313.83022514147217,0.9873556306012456,0.006916524311971324,314.07362166888805,0.9889396748620034,20.48
313.86861398828285,0.9888001135602396,0.002964983279332288,313.91000591867464,0.9826848722920452,0.08232923252355684,313.7683873547813,0.9879562835908112,-0.08212381915284113,314.30851183186553,0.9669776061504473,-0.05178037227469773,313.8383315556209,0.9872291126995267,0.010164114697234428,314.0766795546796,0.9889329676200939,20.490000000000002
313.86784758667903,0.9888103923846074,0.003087915508024425,313.96117635667537,0.9826609803964237,0.07855926905404184,313.76350462682683,0.9879647607934687,-0.08436858161000174,314.3091138944929,0.9671253605364984,-0.040936667952706514,313.84688566891384,0.9870951598046647,0.011105049075276988,314.07863935541906,0.9889267018123343,20.5
313.8680027915382,0.9888109011069552,0.003215406071636878,314.0046505965009,0.9826529078754204,0.07247222487507518,313.7591731619953,0.9879742040375982,-0.08700917681489684,314.3083745213208,0.9672861322264497,-0.030461758807740838,313.85582945882817,0.986954644551826,0.010033888557307424,314.0798562773226,0.9889206545600115,20.51
313.8693633731147,0.9887984801377817,0.003317094877658916,314.0347692739647,0.9826660635883071,0.06527245244083066,313.75536263386346,0.9879847639231196,-0.09003476893783459,314.3063716423042,0.9674587058398016,-0.020597342088430476,313.8651169454991,0.9868083379332107,0.007513064696358627,314.0806667492992,0.9889146711450091,20.52
313.87210961050965,0.9887716499279658,0.003364557514684305,314.04802043134407,0.9827026058858245,0.05825218190076017,313.75205492478284,0.987996423502627,-0.0933645495293422,314.30313093247906,0.9676423590932862,-0.011523760773041809,313.87471453716995,0.9866569459785923,0.004274064665271558,314.0813341960497,0.98890871532539,20.53
313.8762912461462,0.9887308209488803,0.0033355662409341887,314.04344197880926,0.9827611584451611,0.05260508667245629,313.7492422141858,0.988008999578985,-0.09685724243935319,314.29863644391554,0.9678367545741267,-0.0033404478984371683,313.8845920703497,0.9865012312136913,0.0011005320593231102,314.08198622319566,0.9889028623445665,20.54
313.8818147798502,0.9886782390103676,0.003216884747440882,314.02268184699466,0.9828370478223935,0.04925547223485538,313.7469256751575,0.9880221749486544,-0.10033023121934315,314.29285194502836,0.9680417325466002,0.003940621369985929,313.8947110426409,0.9863420836474778,-0.001290798894898408,314.0825798521409,0.9888972365657331,20.55
313.88845377145753,0.9886176348997002,0.0030052898285513768,313.98968836325037,0.9829230679981114,0.04872781906904642,313.7451158654643,0.988035553529913,-0.10358676958759679,314.28574241069515,0.9682570736634643,0.010388161886957542,313.90501876194924,0.9861804753086473,-0.002354790157819829,314.0829160873362,0.9888919262941169,20.560000000000002
313.8958810447246,0.9885536406174876,0.0027071378127961096,313.9500777323254,0.9830106216097945,0.05107994943745527,313.74383420477193,0.9880487173391708,-0.10644618644311062,314.27728718024076,0.9684823160801292,0.01613377394180087,313.9154528111002,0.9860173298460131,-0.0017919147412111848,314.08269620945805,0.9888869205835491,20.57
313.90371636639696,0.9884910843385953,0.0023369188441979684,313.910279890672,0.9830910195179996,0.05591266220347812,313.74311323533135,0.98806126766019,-0.10877096323980957,314.26748297359455,0.9687166796380651,0.02134619740598267,313.92595265321796,0.9858533735908137,0.0004192725868057551,314.0815951928731,0.9888820991181578,20.580000000000002
313.9115825486747,0.9884342756063834,0.0019150747552004626,313.8765812569265,0.9831567423873306,0.06245215257491733,313.7429942758081,0.988072851231957,-0.11048590353418207,314.25634162917254,0.9689590950918088,0.026201492818118365,313.9364711496489,0.9856890364457768,0.004032821133422373,314.0793313650571,0.9888772748012437,20.59
313.9191612069983,0.9883863807138163,0.0014652112610966813,313.85418716892303,0.9832025046449628,0.06968611727592869,313.7435216861998,0.9880831826224038,-0.1115869391764523,314.2438906317048,0.9692082860024597,0.030854008762856093,313.9469806119001,0.9855244679816028,0.0085827415819341,314.0757227772595,0.9888722620998452,20.6
313.92623733228163,0.9883489872205491,0.0010109179648133478,313.84643850802485,0.9832259737171025,0.07652814365278146,313.7447335266022,0.988092067781764,-0.11213882783540716,314.23018121815744,0.9694628416605097,0.035412934647659426,313.95747155976727,0.985359693518604,0.013457893869510285,314.07072433294854,0.9888669329713837,20.61
313.93272127956544,0.9883219498160113,0.0005725418555465136,313.8543353448874,0.9832280005057489,0.08198456753534188,313.74665169460474,0.9880994203608404,-0.11226215000276617,314.2153005931679,0.969721254415387,0.039927719620914466,313.96794515641204,0.9851948432755282,0.017995525918143015,314.06443729269296,0.9888612314892152,20.62
313.93864260628385,0.988303556979903,0.000164423305549916,313.8764840343408,0.9832122978798175,0.08529755764817291,313.7492746695415,0.9881052600201973,-0.11211164620653427,314.19938082670836,0.9699819477449585,0.04438383080265202,313.97840199653353,0.985030328164869,0.021581176045038338,314.05708936040116,0.9888551456953403,20.63
313.944121591363,0.98829095676254,-0.00020691107822875913,313.909464350358,0.9831846614402423,0.0860419675664821,313.7525762959584,0.988109690528291,-0.11185037960173873,314.1825973083049,0.970243323134491,0.048708302531003424,313.9888316728966,0.9848668716241148,0.023738625226827303,314.0489970124788,0.9888486652874824,20.64
313.94933327525007,0.9882807062337688,-0.000543297006984527,313.9484871697826,0.9831519518636948,0.08416559978750486,313.75651069319207,0.9881128663778337,-0.11162504758056818,314.1651552497353,0.9705038350251165,0.052782913563068225,313.99920796626486,0.9847054099622351,0.024194784559314158,314.040526251448,0.9888417554034739,20.650000000000002
313.9544757021972,0.9882693190797042,-0.0008541706514592069,313.9881748293086,0.9831210539089779,0.0799750470828162,313.76102072765116,0.9881149573967767,-0.11154634196969272,314.14726683764036,0.9707620790736055,0.05646211216525757,314.00949083939236,0.9845469388100733,0.022911067338827782,314.0320593905182,0.9888343597487326,20.66
313.95974505613236,0.9882537442770323,-0.0011546628053337132,314.0233351588292,0.9830979459860624,0.07407530806780283,313.7660469630217,0.9881161192181448,-0.11167603476200055,314.1291249929585,0.971016869994595,0.05959351398131053,314.01963250645275,0.9843923859762085,0.020079117181840658,314.02396402066324,0.9888264283756144,20.67
313.9653135728515,0.9882317543239886,-0.0014628715010308706,314.04964837617933,0.9830869525341593,0.06727376261249837,313.77153365603544,0.9881164738160768,-0.11202113541948275,314.1108814849368,0.9712672846776581,0.06203881564190151,314.0295829777348,0.9842425550188308,0.016083859447643675,314.01655794845567,0.9888179542013044,20.68
313.9713066495331,0.988202231929179,-0.0017967803365533095,314.0642097093913,0.9830902255524501,0.060461421355139336,313.7774311026404,0.9881161017202429,-0.11253493785616345,314.09263603526404,0.9715126574125952,0.06369292490307404,314.0392923160005,0.9840981514703512,0.011441176416369464,314.0100709182541,0.9888089964638922,20.69
313.97778014311734,0.9881653302820588,-0.0021713545876365717,314.0658787968678,0.9831075080821031,0.05448583816092045,313.78369589868606,0.9881150431954779,-0.11312486393734066,314.0744384670827,0.9717525246185587,0.06449854775337402,314.04870928966693,0.9839598562663053,0.006720130619552785,314.00461320476785,0.9887996730876498,20.7
313.98470394846044,0.988122466242612,-0.002596289138359656,314.05539236773427,0.9831362280521077,0.050031065206874156,313.79029146129506,0.988113305280264,-0.11366681069482595,314.0563015613578,0.9719865404185148,0.06445406942836046,314.0577788540798,0.9838283921207444,0.002460496949583526,314.0001638223543,0.9887901205777403,20.71
313.99195860820066,0.9880761215882921,-0.0030746956894765302,314.03521611792047,0.983171935398935,0.0475208227109393,313.7971893322907,0.9881108715776907,-0.11402462154762735,314.0382190407128,0.9722143884518133,0.06361360863776941,314.0664421515139,0.9837045341969372,-0.0009029933269350428,313.99658511811185,0.9887804417729593,20.72
313.9993481367187,0.9880294694152594,-0.003602792320721023,314.009148090935,0.9832090237029361,0.0470610519871284,313.80437074231065,0.9881077105522134,-0.11407182450685821,314.02018242220623,0.9724357159325611,0.06207923295485072,314.0746409364344,0.9835890580198714,-0.003098448020862239,313.9936600294671,0.9887706689599056,20.73
314.0066276322583,0.9879858875566975,-0.004170501753955609,313.98172802983834,0.9832416184135068,0.048432679322333416,313.81182704528294,0.9881037806807208,-0.11371181321535584,314.0021933458734,0.9726501019629161,0.05998657656740986,314.0823256389175,0.9834826533871922,-0.0040479801099356835,313.99114097749356,0.9887607612054269,20.740000000000002
314.0135405400681,0.9879484429361647,-0.0047628144044372465,313.9575390453137,0.983264485763371,0.05113603022624935,313.81955780673155,0.9880990345419328,-0.11289290841822541,313.9842708323541,0.972857054874443,0.05748607767904195,314.0894632706513,0.9833858408121727,-0.003868751186017051,313.98879786914813,0.9887506348035269,20.75
314.01985846522734,0.9879194333954868,-0.005361752899395764,313.94050651227,0.9832738230928459,0.05447808159733055,313.82756689349276,0.9880934263267352,-0.1116158332435078,313.96645580712783,0.9730560244180892,0.054722806004099685,314.0960419551439,0.9832989324580892,-0.0028456689406133745,313.986455845599,0.9887402109233936,20.76
314.02541513064307,0.9879000668403563,-0.005948722927214829,313.93330675822415,0.9832678062838742,0.057686546594533566,313.83585656484155,0.9880869235165552,-0.10993246658267347,313.94881465392365,0.9732464142977975,0.05181805565811385,314.1020697558161,0.9832220599905643,-0.001381077313007642,313.9840176884351,0.988729458428236,20.77
314.0301268500592,0.9878903361755024,-0.0065069481272511135,313.9369914317662,0.9832468019476069,0.06003095042475996,313.8444212160379,0.9880795183651307,-0.10793621617130571,313.9314415899441,0.9734275896942891,0.048855336473743356,314.1075677145234,0.9831552458361604,7.08556196918099e-05,313.9814688562204,0.9887184136519758,20.78
314.0339958143144,0.9878891078103555,-0.007023635463707,313.9508972541853,0.9832132118422449,0.06093040821095758,313.85324277288106,0.9880712350942764,-0.10574600773572987,313.9144577044648,0.9735988862538159,0.045872715920161296,314.1125597241788,0.9830984762495653,0.0010751840159486832,313.9788671272719,0.9887071738223471,20.79
314.0370984005739,0.9878943869195825,-0.007491523935299754,313.97284426402445,0.9831710023197636,0.06003140080587164,313.8622890841484,0.9880621311914813,-0.10348723522732386,313.8980050207757,0.9737596277039428,0.04286229490713563,314.11706296109327,0.9830517400174976,0.0012815057839828947,313.97632284087024,0.9886958731448979,20.8
314.0395651525981,0.987903683946578,-0.007909570998687623,313.99955718434694,0.9831250363984647,0.05724653092074314,313.8715161374233,0.9880522945394665,-0.10127347411218443,313.88223512432694,0.9739091574136519,0.039776359555530306,314.12108263762997,0.9830150284587078,0.00047359192456662355,313.97397611653713,0.9886846590709604,20.810000000000002
314.0415583624199,0.9879144054417391,-0.008282672616104268,314.02721146703965,0.9830803397131084,0.052753202007381365,313.8808730990162,0.9880418386976497,-0.09919185466468136,313.8672937897535,0.9740468790507137,0.03653878697748004,314.124611722346,0.9829883137208523,-0.0014032827532200372,313.9719748481678,0.9886736793738127,20.82
314.0432498975479,0.9879242154368466,-0.00862047167262815,314.052008938478,0.9830414051950732,0.04695650351840569,313.8903081359425,0.9880308973578659,-0.09729355039371765,313.8533046842028,0.9741723000243057,0.03305993364554622,314.1276344032402,0.9829715306945573,-0.004240065137698985,313.97045406707275,0.9886630823326484,20.830000000000002
314.04479931146705,0.9879313363529223,-0.008935473195508139,314.0707074622403,0.9830116109633638,0.040423465273410716,313.8997733255019,0.9880196182495927,-0.09558982302034666,313.840356262368,0.9742850657761047,0.02925298789530246,314.13013039057677,0.9829645813540431,-0.007785707461795289,313.9695159765603,0.9886530233094762,20.84
314.0463323318699,0.9879347685831796,-0.009240795946675491,314.08104856494725,0.9829928043492264,0.03379811558130498,313.90922791384736,0.9880081566126436,-0.09405341549743357,313.8284953194528,0.9743849769981777,0.025049683752432335,314.1320782402038,0.9829673655032174,-0.011688650155232972,313.96921158788496,0.9886436666807968,20.85
314.047921558614,0.987934408519572,-0.009547946352854676,314.0820389679927,0.9829850964118407,0.02770812224009597,313.91863957596604,0.9879966672542992,-0.0926248893618416,313.8177290365028,0.9744719831943588,0.020413237123978967,314.13345661291623,0.9829798274373938,-0.015551339510841125,313.96952690200874,0.9886351743855183,20.86
314.0495732431439,0.9879310433666915,-0.009864975104375319,314.0740534311346,0.9829868987235688,0.022675105393794,313.9279848067074,0.987985295308843,-0.09122325870936404,313.80803416672387,0.9745461554065318,0.015346503973916396,314.13424472922605,0.9830019866893844,-0.018989647775008514,313.9703781313319,0.9886276819169735,20.87
314.05122439885076,0.9879262124278047,-0.010195278981018978,314.05874291670756,0.9829952084659864,0.019041293802415527,313.9372486166502,0.98797416680049,-0.08975971631839526,313.79936998492826,0.9746076438210013,0.0098941855611549,314.13442334886645,0.9830339318802815,-0.021688544920593772,313.9716189574968,0.9886212720153202,20.88
314.0527522632284,0.9879219485976484,-0.010537173874310513,314.03875745580893,0.9830061055479831,0.016924143106708582,313.94642353280756,0.9879633804645925,-0.0881525864294503,313.7916909412553,0.9746566332045409,0.004138764414856395,314.13397753439386,0.9830757715257084,-0.023445768017688752,313.97305967029365,0.9886159599959964,20.89
314.0539952619323,0.9879204397840982,-0.010884228386739843,314.0173234798739,0.9830153825066149,0.01620663282582331,313.95550718728543,0.9879530023213245,-0.08634107748704603,313.7849561597092,0.9746933045620321,-0.001809187264831931,314.1329008140823,0.983127555181133,-0.0241971401561092,313.97449452002485,0.9886116984409348,20.900000000000002
314.0547816030001,0.9879236687305808,-0.011226265361807495,313.99774011607985,0.983019203952016,0.016564609286515236,313.96449916733155,0.9879430645353687,-0.08429548800508746,313.77913503807895,0.974717812565112,-0.007824639713299317,314.13119930983476,0.9831891927785882,-0.024020492262099298,313.9757308520336,0.9886083994588392,20.91
314.0549600241378,0.9879330929595346,-0.011550865826948588,313.98287302356096,0.9830146890074171,0.01752587812711386,313.9733969095377,0.9879335697019194,-0.0820220865720514,313.77420983759157,0.9747302780283901,-0.013783608545153352,314.12889373117474,0.9832604047094845,-0.023118598260443414,313.9766138245628,0.9886059658679676,20.92
314.0544261961017,0.9879494202883075,-0.01184517650808672,313.9747269627415,0.9830003252569955,0.01855032386538756,313.98219159404147,0.987924500401717,-0.07956191403153226,313.7701766513812,0.9747307926841563,-0.019578153084014085,314.12601797595414,0.9833407160371107,-0.021784445508484004,313.9770427065275,0.9886043192514389,20.93
314.0531395128322,0.9879725172460275,-0.012097764948906634,313.97416834924456,0.9829761493618667,0.01911704873943779,313.9908650814707,0.9879158316658452,-0.07698382947485545,313.7670453290853,0.9747194291658643,-0.025128569942877883,314.1226143027953,0.9834294933919457,-0.020354388336939127,313.97697668892425,0.9886034155486242,20.94
314.0511275297902,0.9880014597948138,-0.012300246127476662,313.98084308571384,0.9829436728689099,0.018803948065054032,313.9993889136488,0.9879075430079962,-0.0743733206110096,313.76483785094774,0.9746962537406888,-0.030391023991149388,314.1187268593648,0.9835260017615013,-0.019156402615097178,313.9764315012994,0.9886032445952239,20.95
314.04847880595895,0.9880347055824275,-0.012448427166640828,313.9932955397742,0.9829055815151442,0.01734745547952966,314.0077261818412,0.9878996276649363,-0.0718193843163472,313.7635843266976,0.9746613426592875,-0.03535948885864443,314.11439570040005,0.9836294565778212,-0.01846148813027914,313.97546915784113,0.9886038184412221,20.96
314.0453275302009,0.9880703437869792,-0.012542786310728013,314.0092530293924,0.9828652766327631,0.014674787622885457,314.0158357628965,0.9878920975902882,-0.06940192734847417,313.76331624218574,0.9746148051612171,-0.04006204480191007,314.10965311456675,0.9837390598893556,-0.01844570005155938,313.974183906685,0.9886051565413642,20.970000000000002
314.041833822597,0.9881063741120836,-0.012588201944844937,314.02601347711897,0.9828263451767172,0.010906316249312643,314.02367792398627,0.9878849839657063,-0.06718166972643401,313.7640577172422,0.9745568158850803,-0.04455237746652496,314.10452330961886,0.9838540227875233,-0.019168283705772938,313.9726869394516,0.9886072749469648,20.98
314.0381626759555,0.9881409732441875,-0.012593004162401574,314.0408662959258,0.9827920406761491,0.006330218964172959,314.03121973183136,0.9878783342517923,-0.06519366818746473,313.7658168247996,0.9744876498830591,-0.04889797029870186,314.09902430144245,0.9839735809606178,-0.020568500247916982,313.97109151403987,0.9886101821206081,20.990000000000002
314.0344634639164,0.988172718909245,-0.012567520257856696,314.05148480568937,0.9827648413562355,0.0013548388065980702,314.0384389847091,0.9878722063292463,-0.06344485843893358,313.7685793936329,0.9744077108351051,-0.05316686219650766,314.09317081758735,0.9840970182055254,-0.022480564601649287,313.96949874896194,0.9886138784302327,21.0
314.0308517721009,0.9882007502286806,-0.012522388787292001,314.05624123072516,0.9827461357049887,-0.0035536430751116656,314.0453256896721,0.9878666609492113,-0.061915476459846804,313.77230734004814,0.9743175434921206,-0.05741487211721839,314.0869765711163,0.984223694280069,-0.024663382671234746,313.96798512235677,0.988618354769362,21.01
314.02739538429887,0.9882248494717231,-0.012466924163226225,314.05441027909364,0.9827360692496566,-0.007939409302458914,314.0518811501482,0.987861753397193,-0.06056389982644674,313.7769418678359,0.9742178239818526,-0.061675175034760464,314.0804557823356,0.9843530752873819,-0.02683984932280252,313.9665925280242,0.9886235870840201,21.02
314.02410687894553,0.9882454344614712,-0.012407799834855045,314.04623979552343,0.9827335709560365,-0.011421689334776369,314.0581153156373,0.9878575253535871,-0.059334235011180306,313.78241030646484,0.9741093324628309,-0.06595171898793978,314.0736237560029,0.9844847468786426,-0.02873953208982777,313.9653232646993,0.9886295274962167,21.03
314.0209446301081,0.988263460181444,-0.012348230219268,314.0328821382961,0.9827365561887115,-0.013746910265801937,314.0640428931514,0.9878539983270506,-0.058165685190376945,313.78863422642905,0.9739929121776211,-0.07021743859664781,314.0664976159557,0.9846183990608876,-0.03013846010949897,313.96414166324655,0.9886360972671245,21.04
314.01782274180533,0.9882802412655893,-0.01228773267785447,314.0161971707916,0.9827422768536642,-0.014820772299220734,314.0696793065877,0.9878511697617103,-0.05700243904793454,313.7955365342858,0.9738694258293453,-0.0744173746301055,314.0590975644741,0.9847537829716204,-0.03089042018323592,313.9629834623997,0.98864318601521,21.05
314.01462851805667,0.9882972220858741,-0.012222449763630955,313.99845593558325,0.9827477634833267,-0.01471566335622572,314.07503678644514,0.9878490128798778,-0.05580259480752596,313.80304616655,0.9737397173116658,-0.0784760880652388,314.05144868386947,0.9848906493866265,-0.030945575750164368,313.96177071179613,0.9886506600408401,21.060000000000002
314.01124467345244,0.9883157318585944,-0.012145945318615492,313.9819895627575,0.9827502892934722,-0.013652687201083848,314.08012121987315,0.987847480260273,-0.05454469278499265,313.8111001951129,0.973604584941476,-0.0823081289419634,314.0435825631617,0.985028689759817,-0.030354223174586487,313.9604293870029,0.988658377733706,21.07
314.0075719970012,0.9883367652751385,-0.012050342592797154,313.96883705923847,0.982747782310423,-0.011961686279201515,314.08493017380624,0.9878465111910743,-0.05323076026203349,313.8196441164868,0.9734647678220419,-0.08582986692281135,314.0355377878313,0.9851674975193234,-0.029255633849463347,313.9589050674056,0.9886662074178362,21.080000000000002
314.00354829532876,0.9883608248388066,-0.011927629345811503,313.9604472913754,0.9827391221357438,-0.010026215153747433,314.08945215635475,0.987846041303595,-0.05188543156027011,313.8286312503414,0.9733209445769813,-0.08897087598476436,314.0273588028944,0.985306558120232,-0.02785407084961454,313.9571742232561,0.9886740416552047,21.09
313.99916002678634,0.9883878493707,-0.011770958554334307,313.95748239285945,0.9827242767426813,-0.008222720706716865,314.0936675509283,0.9878460127564561,-0.05055140617051335,313.83802190122356,0.9731737398431436,-0.09168311387308173,314.019093114319,0.985445266949662,-0.02638586578013659,313.95524932971176,0.9886818035926687,21.1
313.9944449644527,0.9884172362109362,-0.011575740391092808,313.95975304508494,0.9827042642840556,-0.006863922560881721,314.09755117964374,0.987846382689628,-0.04928223826783136,313.8477822728592,0.9730237377899106,-0.0939464472467945,314.01078766835593,0.9855829635091861,-0.02508277428241133,313.9531781952952,0.9886894442484224,21.11
313.98948635075027,0.9884479461267826,-0.011340369478492965,313.96629066543966,0.9826809560904887,-0.006155032699579711,314.1010760180952,0.9878471279822876,-0.048133869902556074,313.8578826213459,0.9728715013084618,-0.09576985371417555,314.00248559818516,0.9857189701187371,-0.024137365097408242,313.9510385379125,0.9886969335434982,21.12
313.9844005645348,0.9884786666392302,-0.011066479756960101,313.9755357110065,0.9826567631889058,-0.006168667570716022,314.10421745321844,0.9878482459212768,-0.047156405973364485,313.8682943432657,0.9727175970699551,-0.09718822544267997,313.99422442232685,0.9858526235669975,-0.023675733491057893,313.94892940979696,0.9887042495855584,21.13
313.97932122807254,0.9885080034243275,-0.010758697672781434,313.9856033231449,0.9826342633398246,-0.006840859711807749,314.1069571284033,0.9878497509374498,-0.046387349320092884,313.8789862473143,0.9725626236854584,-0.0982556510158416,313.98603595718583,0.9859832988039774,-0.023741417943414493,313.94696094360137,0.9887113708961961,21.14
313.97438217138165,0.9885346707563671,-0.010423951543493305,313.99457901582815,0.9826158263367605,-0.007987246448831208,314.1092857024162,0.9878516683142917,-0.04584709725531683,313.88992097556036,0.9724072377226888,-0.09903628719398888,313.97794755892323,0.9861104266652324,-0.024292429818511537,313.9452435044347,0.9887182725935743,21.150000000000002
313.9697013692305,0.9885576575664239,-0.010070456478800277,314.0008002203854,0.9826032882767691,-0.009335880994246294,314.1112038704187,0.987854026402336,-0.04553703725323737,313.9010526871312,0.9722521705802679,-0.09959433893937386,313.96998382009826,0.9862335097874895,-0.02521112871585108,313.94387684189934,0.9887249263464323,21.16
313.96536745614844,0.9885763500851027,-0.009706560149239265,314.0030866947019,0.9825977145873028,-0.010571233013528622,314.1127217557012,0.9878568484796902,-0.045440257877709035,313.9123268932664,0.9720982305585719,-0.09998466004106774,313.9621681438718,0.9863521375295441,-0.026324766487563215,313.9429395520699,0.9887313017538563,21.17
313.96143037758895,0.9885905982289103,-0.009339631399090595,314.00089264169503,0.9825992791396997,-0.01138286314679389,314.11385662868383,0.9878601455955915,-0.045524628730965876,313.92368246966066,0.9719462888249802,-0.10024524566535817,313.9545234786347,0.9864659962812451,-0.027433150851843547,313.94248032163733,0.9887373672191321,21.18
313.95789737653985,0.9886007166688199,-0.008975166376234977,313.9943634528494,0.9826072738696237,-0.011511802254830908,314.1146299959276,0.9878639114193382,-0.045747805786211,313.93505518159657,0.9717972509826529,-0.10039274355161287,313.94707254539304,0.986574868378338,-0.02833908621909524,313.94251221981415,0.9887430900417304,21.19
313.9547352410216,0.9886074198757768,-0.008616231190753372,313.9842919632578,0.9826202461528001,-0.010788103195345858,314.11506427639307,0.9878681200776279,-0.04606351217610634,313.9463815106939,0.9716520206091159,-0.100421471898086,313.9398379077323,0.9866786154181884,-0.028877110180031612,313.9430121301079,0.988748436923222,21.2
313.95187865193776,0.9886116995776828,-0.008263300791263356,313.97198167380816,0.9826362428124606,-0.00915416722839051,314.11518006424166,0.9878727269409806,-0.046428235999887206,313.957601689918,0.9715114592499864,-0.1003060041900719,313.93284226916734,0.986777147287614,-0.028936444440513007,313.9439258385321,0.9887533758989543,21.21
313.9492434886418,0.9886146631354026,-0.007914483805667939,313.9590380583232,0.9826531221526039,-0.006670650681237889,314.11499413024615,0.9878776728310987,-0.04680734918440729,313.9686614472948,0.9713763520555354,-0.10000680882496775,313.9261090503502,0.9868703835041944,-0.02847505438423012,313.9451780292296,0.9887578802473977,21.220000000000002
313.94674282583617,0.9886173585973284,-0.007566075488273922,313.94712004222924,0.9826688846528395,-0.003504379721885744,314.11451831387706,0.9878828906661379,-0.047179701343563855,313.97951241120734,0.9712473813751007,-0.09947795539481114,313.9196629225502,0.9869582174513296,-0.027523074301706425,313.94668535368487,0.9887619339172377,21.23
313.9443029399143,0.9886206146996055,-0.007213348690504322,313.9376896596026,0.9826819701468635,9.938811318784685e-05,314.1137593712358,0.9878883137574649,-0.04753995441714125,313.99011175222705,0.9711251135181196,-0.0986756343762786,313.91352988636424,0.9870404924595887,-0.026175457892306256,313.94836944827966,0.988765536310574,21.240000000000002
313.9418764256623,0.988624921372088,-0.006851461280076732,313.93179913154336,0.9826914760098846,0.0038555982780149496,314.1127194529785,0.9878938843030219,-0.04789834754328842,314.00042163643536,0.9710099975966241,-0.0975661586500054,313.90773665078086,0.9871169955670608,-0.024575278816803957,313.95016788556984,0.9887687040766214,21.25
313.9394501852652,0.9886303689726186,-0.006476352757572459,313.9299483112169,0.9826972643696278,0.0074824406387098506,314.11139727740107,0.987899560897661,-0.04827801083748375,314.01040890495693,0.9709023753640358,-0.09613218757397182,313.90230920765134,0.9871874683483106,-0.0228904940713505,313.952041302947,0.9887714693180094,21.26
313.93704725085763,0.9886366532736642,-0.006085499706704878,313.9320331059191,0.9826999459274451,0.010741870428893987,314.1097897162764,0.9879053230943957,-0.04871041035133296,314.02004488544975,0.9708024984330553,-0.09437623367344622,313.89727112630254,0.9872516289340068,-0.02128787987689393,313.953976011315,0.9887738740717052,21.27
313.9347225728261,0.9886431413286532,-0.005678423333859889,313.93738956033644,0.9827007494099884,0.013471514832321035,314.1078936631012,0.9879111722694655,-0.0492297438302525,314.0293050716387,0.9707105517151448,-0.09232109645829736,313.89264215424464,0.9873091977268637,-0.019908214708764242,313.9559822387531,0.9887759627662763,21.28
313.9325541525783,0.988648983614292,-0.005256874668761561,313.94492144817815,0.9827013031748909,0.015603611508622712,314.1057077927238,0.9879171287518934,-0.049867238316503304,314.0381681242134,0.9706266781622006,-0.09000724144339808,313.88843748254277,0.9873599191951958,-0.018846461692296035,313.95808899064815,0.9887777761509056,21.29
313.9306313612186,0.9886532519894107,-0.004824677194257482,313.9532856612824,0.9827033683211598,0.017168943172742677,314.1032341906289,0.9879232256107483,-0.050646179198455946,314.046614325048,0.9705510043763583,-0.08748778112332906,313.8846679644566,0.9874035777772393,-0.018139756161640205,313.96033637863457,0.9887793476160067,21.3
313.929042398886,0.9886550819280658,-0.004387264348166089,313.96110362189836,0.9827085646825124,0.018286134162711794,314.100479287061,0.9879295004763494,-0.05157830621585337,314.05462374865556,0.9704836610110217,-0.0848218984224259,313.88134092877857,0.9874400080318833,-0.017764683585153682,313.9627666322826,0.9887807030092558,21.310000000000002
313.9278625001102,0.9886537993938056,-0.003950987790093474,313.9671660590585,0.9827181293853819,0.019138651394564984,314.0974541828813,0.9879359867323345,-0.05266196848512377,314.0621748483649,0.9704247950693556,-0.08206778511297005,313.8784612642856,0.9874691012852526,-0.017643815402908675,313.96541472335855,0.9887818634871132,21.32
313.9271443394496,0.9886490163551186,-0.0035223173675149053,313.9706026796865,0.9827327399983461,0.019943380010695764,314.0941742368158,0.9879427056514337,-0.053882172190340416,314.0692437588344,0.9703745706277277,-0.07927610141667837,313.876032241823,0.9874908098469916,-0.01766009098821289,313.96829968745453,0.9887828483663474,21.330000000000002
313.9269117422737,0.9886406830596262,-0.0031070593913635884,313.9709952653203,0.9827524244103345,0.020915639662115036,314.09065810960766,0.9879496606152642,-0.05521245273066478,314.0758048050279,0.9703331597203538,-0.07648491781534415,313.87405590785556,0.987505148106724,-0.01767652148895536,313.9714175986412,0.9887836779755577,21.34
313.92715741837816,0.98862909069837,-0.002709713789231771,313.96842087058405,0.982776568030441,0.022235781138413898,314.0869265040375,0.9879568344011719,-0.05661829127852116,314.0818316709762,0.9703007220829567,-0.07371675967039566,313.8725331631776,0.9875121885551469,-0.017558057312299334,313.9747379018227,0.9887843746670044,21.35
313.9278451528238,0.9886148246596633,-0.002333055183845292,313.96342127197977,0.982804015412866,0.024022221571035382,314.0830009049424,0.9879641896934062,-0.058061593847990776,314.087299058663,0.9702773815685968,-0.07097816436772285,313.8714637016939,0.9875120511020241,-0.017192273263177193,313.97820374850755,0.988784962540656,21.36
313.92891604793743,0.9885986755817529,-0.0019779867831958738,313.95690538097705,0.9828332486384821,0.026314742331236304,314.078902536474,0.9879716728579486,-0.05950559334320069,314.0921841584013,0.9702632003931806,-0.06826166362178598,313.8708460803846,0.987504886968398,-0.0165058603138397,313.9817370075337,0.9887854666163264,21.37
313.93029795713863,0.9885815222808558,-0.0016436683639966696,313.950000365423,0.9828626144813374,0.029070291571955884,314.0746516886606,0.9879792200372874,-0.060919430524553383,314.0964678552966,0.9702581597472479,-0.06554981436147775,313.8706779117073,0.9874908603519712,-0.015474648897098193,313.9852469692679,0.9887859120058148,21.38
313.9319164391323,0.988564205389806,-0.0013278804477810957,313.94387484808414,0.9828905636576033,0.032171526664743544,314.0702671960358,0.9879867647787163,-0.062281723898882445,314.1001354455838,0.9702621467740382,-0.06282053709316329,313.8709561172194,0.987470133110578,-0.014125946125465652,313.9886411935686,0.9887863237289355,21.39
313.93370550434975,0.9885474115826153,-0.0010275658961267338,313.93956163677115,0.9829158656199858,0.03544636866337691,314.06576630729603,0.9879942461344868,-0.06358258826705125,314.1031772587097,0.9702749528332324,-0.06005290615675432,313.87167693632335,0.9874428565217793,-0.012533153332229478,313.99183653854806,0.9887867266215334,21.400000000000002
313.9356162838704,0.9885315864080783,-0.000739461405559741,313.9378069720802,0.9829377660846618,0.03869507771502506,314.06116451151,0.9880016156609696,-0.06482383034006983,314.10558918516045,0.9702962792884792,-0.05723245796254678,313.872835628917,0.9874091722323748,-0.010803767654267687,313.99476831677003,0.9887871446915922,21.41
313.93762232709577,0.9885168885836921,-0.0004607310165050532,313.9389689589368,0.9829560653188966,0.04172037938642399,314.0564755163949,0.9880088426876844,-0.066017366480596,314.10737318543806,0.9703257508187054,-0.054355212839222414,313.87442587194914,0.987369221097904,-0.009062807191347033,313.997396261629,0.988787599923434,21.42
313.9397208577046,0.988503190743652,-0.00018950972255608618,313.94297949468927,0.9829711084999165,0.044355879541827486,314.0517114003829,0.9880159165586059,-0.06718218545425456,314.10853757282507,0.9703629316231892,-0.05142986445559779,313.87643904228185,0.987323155854107,-0.007434304837756043,313.9997066969431,0.9887881099781043,21.43
313.94193013898035,0.9884901239338909,7.472246629253122e-05,313.9493726083474,0.9829836943517678,0.046488520845658646,314.04688298192593,0.9880228457277763,-0.06834039756634971,314.109096692918,0.9704073462566541,-0.04847789204072775,313.8788636307375,0.9872711529914715,-0.00602370271558555,314.00171084518837,0.9887886865376485,21.44
313.9442838078499,0.9884771560483006,0.00033098635759406603,313.9573714300368,0.9829949204321012,0.04807210420432911,314.0420002322477,0.9880296539844784,-0.06951303286649275,314.1090698868232,0.9704584987281062,-0.04553171364770695,313.88168513715135,0.9872134204982754,-0.004903753988557387,314.0034400621434,0.9887893339253436,21.45
313.9468233013805,0.9884636902186197,0.0005768859692322236,313.96601692765086,0.9830059926267831,0.049130356362033,314.0370730139529,0.9880363742011748,-0.07071621145362497,314.10847979456867,0.9705158924677983,-0.04263126193420579,313.88488628901115,0.9871502009634554,-0.004105882236006912,314.00493885028493,0.9887900499335588,21.46
313.94958964113584,0.9884491675088581,0.0008089121010510449,313.9743165772553,0.9830180290584466,0.04974970378602192,314.0321116023986,0.9880430412163852,-0.07195823155474271,314.1073502437943,0.9705790449407348,-0.0398195437485463,313.8884476449019,0.9870817710566359,-0.0036180504172623872,314.00625683904354,0.9887908278474173,21.470000000000002
313.95261576524064,0.988433159184089,0.001022908494909013,313.9813899367352,0.9830318868772038,0.05006330582215708,314.02712727223627,0.9880496845602765,-0.0732379241867861,314.10570430810066,0.9706474987876587,-0.03713791031594768,313.89234827666064,0.9870084397477948,-0.0033891455571336514,314.0074406488316,0.9887916592963198,21.48
313.9559202108332,0.9884154365233516,0.0012146280775087444,313.98659069449025,0.9830480358915211,0.05022908276897245,314.0221324929267,0.9880563226351368,-0.07454446017461577,314.1035628743746,0.9707208251528794,-0.03462166464994833,313.8965663116023,0.9869305463517218,-0.0033389166306675693,314.008526671982,0.9887925371054664,21.490000000000002
313.95950303457323,0.9883960093360712,0.001380286273705521,313.98958918892646,0.9830664947216036,0.050405098379726496,314.0171409939107,0.9880629590585096,-0.07585858124322975,314.1009441715146,0.9707986206458219,-0.0322966614339035,313.9010792823427,0.986848458691165,-0.003371726977141533,314.00953576499495,0.9887934567676112,21.5
313.96334425450203,0.98837512878307,0.0015170322932234206,313.9904058222138,0.9830868365923483,0.05072596656446328,314.0121676125431,0.9880695814442396,-0.07715505111127609,314.09786407204655,0.970880498949113,-0.03017731323126215,313.9058642754731,0.9867625705195846,-0.003391900699273755,314.0104706786039,0.9887944162590928,21.51
313.9674051626571,0.9883532549117864,0.0016232721103628819,313.989392219507,0.983108261414227,0.051283678499280845,314.0072280551305,0.9880761629753179,-0.07840596058547267,314.0943371477787,0.9709660785200889,-0.02826622143958924,313.910898045253,0.9866732967057731,-0.003318329698521456,314.0113167551447,0.988795415119988,21.52
313.9716322251425,0.9883309942627743,0.0016988046867345056,313.98716479177693,0.9831297215731175,0.0521155057232873,314.0023385710746,0.9880826663359936,-0.07958436870992955,314.0903780270722,0.9710549707263662,-0.0265554447919696,313.916157118557,0.9865810669263837,-0.003096222572271103,314.01204578991354,0.9887964528903738,21.53
313.9759629841725,0.9883090175528106,0.001744764113216201,313.9845018401726,0.9831500812365027,0.05320057390599576,313.99751569218637,0.9880890490201276,-0.08066776756982924,314.0860029971745,0.9711467694282946,-0.025029111298743637,313.9216180310051,0.9864863180020149,-0.0027043780909968788,314.0126223978883,0.9887975274546043,21.54
313.9803331216371,0.9882879700383346,0.0017633856144507712,313.98221999798136,0.9831682838525617,0.05446530078222823,313.9927757764864,0.9880952694259665,-0.08164079845794833,314.081231436894,0.9712410446126785,-0.02366695807627269,313.9272574494011,0.9863894874314879,-0.0021571175988004294,314.0130115556458,0.9887986348573409,21.55
313.98468343767865,0.988268388844147,0.001757637893940706,313.9810493974535,0.9831835023531581,0.055796573969827463,313.9881346171766,0.9881012927936331,-0.08249686893092054,314.0760870607646,0.9713373406565188,-0.02244822214596062,313.93305230291605,0.9862910089607918,-0.0015008039949258797,314.0131859753933,0.9887997691195841,21.560000000000002
313.9889657338485,0.9882506396972491,0.0017307745511210173,313.981526350224,0.9831952497164804,0.05706035004149085,313.98360694299276,0.9881070958056987,-0.083238410118601,314.0705987296381,0.9714351784973352,-0.02135528570472699,313.9389796868868,0.9861913114979277,-0.0008056903385896506,314.01313201969174,0.9888009228825649,21.57
313.9931467037345,0.9882348819990198,0.001685876343678451,313.9839192072842,0.9832034340828497,0.05812261225916681,313.9792059620045,0.9881126695755882,-0.08387581199566252,314.06480094080945,0.9715340619994456,-0.020376562215183417,313.94501658295786,0.9860908197007012,-0.0001544860704061589,314.0128531495579,0.9888020878676683,21.580000000000002
313.9972093494512,0.9882210666382188,0.0016254458150613874,313.9881980680048,0.9832083527962538,0.058869460907791785,313.9749430357589,0.9881180202767187,-0.08442523847018384,314.0587335829542,0.9716334860565018,-0.019508219624402696,313.95113953549486,0.9859899558757462,0.000370528518876239,314.0123706218334,0.9888032552443716,21.59
314.0011519145504,0.9882089646855157,0.001551113609983851,313.9940505501807,0.983210629509432,0.05922328364527741,313.9708275706607,0.9881231675696542,-0.08490572599874949,314.0524409558774,0.9717329474431019,-0.018754550916206578,313.95732444169096,0.985889140249814,0.0006998581260903303,314.0117214874776,0.9888044156302445,21.6
314.0049847299692,0.9881982209784533,0.0014634982236001169,314.0009393272729,0.983211106021172,0.05915289741791409,313.9668671048682,0.9881281411418463,-0.08533603154673808,314.0459701681803,0.9718319553046812,-0.01812701760424408,313.963546376655,0.9857887903367649,0.000786792853671725,314.0109544460956,0.9888055599188103,21.61
314.0087256057142,0.9881884228230443,0.0013622305362443999,314.0081903469756,0.9832107082935891,0.05867639420176549,313.963067742769,0.9881329759104568,-0.08573173120342212,314.0393691013544,0.9719300420091238,-0.01764216349248513,313.96977980330576,0.9856893180438191,0.0006136590839936132,314.01012427990054,0.9888066800154233,21.62
314.01239452374404,0.9881791728983869,0.0012461405704046178,314.0150968198275,0.9832103072557474,0.057856693906210344,313.95943458945584,0.9881377065567204,-0.08610296207047853,314.0326840722596,0.972026772045084,-0.017318775280657766,313.9759988347386,0.9855911276821028,0.00019353975725843603,314.00928568070566,0.9888077703090222,21.63
314.016008368625,0.9881701556359134,0.0011135636256832961,314.02102302566107,0.9832105950827416,0.05679078860576442,313.95597225037403,0.9881423629646944,-0.08645312240606248,314.02595796687746,0.9721217477371688,-0.017174713287770576,313.9821776715051,0.985494613344188,-0.00043258376661006043,314.00848733520195,0.9888088285919764,21.64
314.01957650808066,0.9881611880973236,0.0009627203841676923,314.02549300058655,0.9832119932532605,0.055594482960785827,313.9526852440738,0.9881469662891456,-0.08677864758820572,314.0192288076364,0.972214611705636,-0.017223901844507172,313.988290916453,0.9854001588136622,-0.0012026539646947249,314.0077669658893,0.988809856979932,21.650000000000002
314.02309750673396,0.9881522487688456,0.0007921058043633901,314.0282521208379,0.9832146049646192,0.05438503619581558,313.9495783932386,0.9881515265962828,-0.08706985967935545,314.0125293198393,0.9723050451301368,-0.017473895096083717,313.9943139945143,0.98530813720341,-0.0020431353943750168,314.0071479475449,0.9888108613599038,21.66
314.02655769073044,0.9881434809521475,0.0006008285794583674,314.02929408880664,0.983218215877567,0.05326426446749889,313.94665686813244,0.9881560428637567,-0.08731272201005613,314.00588717672605,0.972392762360082,-0.017924357135345043,314.0002233101254,0.9852189109556134,-0.0028798672803684224,314.00663806745666,0.988811850286461,21.67
314.02993158212837,0.9881351708516358,0.0003888524566283062,314.02885075797957,0.9832223421977945,0.0523045857224362,313.9439263603908,0.9881605039243669,-0.08749122594512126,313.9993260362776,0.9724775040781263,-0.018566647767483572,314.0059964746123,0.9851328302140165,-0.003648516379325192,314.00623045524793,0.9888128330500492,21.68
314.0331841463973,0.9881277044329295,0.00015710865741099282,314.0273475422271,0.983226316659904,0.05153993534335286,313.94139286578206,0.9881648913758255,-0.0875900149955116,313.9928669927416,0.9725590289082555,-0.019384544032583433,314.0116125510665,0.9850502299301768,-0.0043031231928753,314.0059065918962,0.9888138177453143,21.69
314.03627455083887,0.9881215096063796,-9.253305131510766e-05,314.0253320212195,0.9832293990900501,0.050962746927572786,313.93906255386526,0.988169182883732,-0.08759688471189966,313.98653008471075,0.9726371062175512,-0.02035596041176935,314.01705219427424,0.9849714251611204,-0.004821561980067189,314.0056407651463,0.9888148101672867,21.7
314.0391609239953,0.988116993309971,-0.0003574214529028963,314.02338699699584,0.9832308936718537,0.050527281771088436,313.9369412683422,0.9881733560350432,-0.08750473246855908,313.98033575607377,0.9727115105095243,-0.02145538603696933,314.022297808137,0.9848967063669987,-0.005207249999977169,314.0054052222931,0.988815813259474,21.71
314.04180519060327,0.9881144828664848,-0.0006343864392703374,314.0220415987945,0.9832302553712197,0.050158543078415524,313.93503430981997,0.9881773917196911,-0.08731271091913526,313.9743059682234,0.9727820184399221,-0.02265667889617408,314.0273336156361,0.9848263352513233,-0.005487004214664063,314.00517511633564,0.988816827573784,21.720000000000002
314.04417726440545,0.9881141809043094,-0.0009200627229883091,314.0216938120583,0.9832271692997889,0.049765250274765555,313.93334580582024,0.9881812768830611,-0.08702640766956346,313.96846485041516,0.9728484083284055,-0.02393577568533009,314.0321455014121,0.9847605424097939,-0.005705526100319108,314.00493244482107,0.9888178521903703,21.73
314.0462581266566,0.9881161401393098,-0.0012112259998333713,314.022555881811,0.9832215925897115,0.04925470825504373,313.9318782763038,0.9881850057056263,-0.08665706891360779,313.9628388317243,0.9729104621344469,-0.025272936210407878,314.0367208718359,0.984699526064282,-0.005917474636168594,314.00466845189356,0.9888188859134333,21.740000000000002
314.0480411104084,0.9881202609242533,-0.0015050961542275158,314.02463000701107,0.9832137537315941,0.0485472929748629,313.930632546775,0.9881885799961586,-0.08622002895846577,313.95745619804757,0.9729679697030232,-0.026654222583932817,314.04104825271196,0.9846434526054101,-0.0061784051115876416,314.00438433857755,0.9888199279151112,21.75
314.0495315227784,0.9881263109388965,-0.001799560269036245,314.02771674603724,0.9832041112790235,0.047588341511891646,313.9296075744914,0.9881920080907372,-0.08573261182253934,313.9523461212779,0.9730207344888409,-0.028072020408284222,314.0451170094201,0.9845924571351291,-0.006535974006130926,314.00409020381005,0.9888209785633427,21.76
314.05074458631736,0.9881339626040031,-0.002093288158559202,314.0314532317228,0.9831932809401179,0.04635585358286391,313.9288006222544,0.9881953028080496,-0.08521187756031368,313.9475372926082,0.9730685802391199,-0.029524577091645743,314.04891717200394,0.9845466458178905,-0.007022705975075863,314.0038026811343,0.9888220399737736,21.77
314.05170234161676,0.9881428418648898,-0.0023857273334156803,314.0353740135411,0.983181942724771,0.04486302869050805,313.928207692885,0.9881984787755556,-0.08467252829649659,313.94305632019797,0.9731113574729104,-0.031014677048261066,314.05243934771505,0.984506096784943,-0.00765134002566081,314.0035417359678,0.9888231161017424,21.78
314.05242975668165,0.9881525803088956,-0.0026769806014887844,314.0389841827302,0.9831707432092638,0.043155538815703956,313.92782392025214,0.9882015495983654,-0.08412530226067627,313.9389262305204,0.9731489493906996,-0.032547687261062434,314.0556747734865,0.9844708624855045,-0.008413338527836132,314.00332698504366,0.9888242128342641,21.79
314.05295083630364,0.9881628630940773,-0.0029675929452612554,314.0418334862982,0.983160207566139,0.04130417552881546,313.92764422098696,0.9882045253426877,-0.08357603105904717,313.9351652241974,0.9731812758714219,-0.03412928802548558,314.0586154908442,0.9844409725805122,-0.009280624658150502,314.0031742483078,0.9888253379900308,21.8
314.05328512805096,0.9881734662207495,-0.0032582834706296037,314.0435805261985,0.9831506726969761,0.039394140927701674,313.92766355516807,0.9882074108843425,-0.08302549105607031,313.9317859973648,0.9732082951182865,-0.03576324963574307,314.06125457329216,0.9844164366555126,-0.01021016755953413,314.0030927336146,0.9888265003075806,21.810000000000002
314.0534450970396,0.9881842780452583,-0.0035496660267106453,314.04403840398095,0.9831422513988403,0.0375126755017716,313.92787731735007,0.9882102046504846,-0.08247000672056876,313.92879568511864,0.9732300026459608,-0.037449564748573125,314.06358626624154,0.9843972469335529,-0.01115059737994845,314.00308313833307,0.9888277084334667,21.82
314.05343484164877,0.9881953030698235,-0.003842001386661122,314.0431958776334,0.9831348301298581,0.03573689283773437,313.9282814234587,0.9882128988555308,-0.08190269059068105,313.926196379918,0.9732464277176238,-0.03918321904589866,314.06560621439553,0.9843833802646332,-0.012049800611944142,314.0031370940346,0.9888289694505044,21.830000000000002
314.0532501124069,0.9882066476380175,-0.004135017837393721,314.04121203984266,0.983128100622188,0.03412358265761539,313.9288722673434,0.988215480051655,-0.08131511578472869,313.92398609298425,0.9732576281361935,-0.04095375798238113,314.06731153171415,0.9843747977639888,-0.012862322927850653,314.0032378638621,0.9888302875899858,21.84
314.05287976625584,0.9882184906703368,-0.004427823293942363,314.038386352307,0.9831216184735994,0.03270242424263474,313.9296464600916,0.9882179307802769,-0.08069914378497589,313.9221599984663,0.9732636839503914,-0.042745698949525145,314.06870102879907,0.9843714440886516,-0.013555510927430752,314.00336230549453,0.9888316630358801,21.85
314.0523083540064,0.9882310440275699,-0.004718918917158204,314.0351090845974,0.9831148801937436,0.03147348848611554,313.9306005258953,0.9882202314594742,-0.08004865018491716,313.92071166817976,0.9732646913054963,-0.04453970600927776,314.06977523038483,0.9843732440011229,-0.014113532352518643,314.0034837381086,0.9888330916488798,21.86
314.0515194632558,0.9882445090843222,-0.00500630732289738,314.03180028981006,0.9831074054640834,0.0304092479277046,313.93173046757556,0.9882223621927565,-0.0793608644725187,313.9196341743891,0.9732607574516029,-0.04631432761103247,314.0705364977769,0.9843801000182012,-0.01453877113062029,314.00357520968214,0.9888345651503698,21.87
314.050499193511,0.9882590361377998,-0.005287676752776857,314.0288467373989,0.9830988131910857,0.029460625204894352,313.93303133210617,0.9882243050496895,-0.07863714417649523,313.91892088154907,0.9732519971987618,-0.04804803406434566,314.0709889763782,0.9843918893363727,-0.014850498236471093,314.0036126997256,0.9888360724102122,21.88
314.0492392535813,0.988274692949261,-0.005560629851467302,314.0265463667063,0.9830888795185058,0.028565998173138957,313.9344969499283,0.9882260454028133,-0.07788309021188708,313.9185659175791,0.9732385313977543,-0.04972123881881936,314.07113843826886,0.9844084627466554,-0.015081124907169584,314.00357779253045,0.9888376004585768,21.89
314.0477391901896,0.9882914468348694,-0.005822923795880408,314.02506828934196,0.9830775699368967,0.027661691283639003,313.9361197611599,0.9882275728713503,-0.07710799455220073,313.91856424926726,0.9732204874465007,-0.05131800210083891,314.07099207231204,0.9844296451771771,-0.015270686840256075,314.00345947224855,0.9888391358657104,21.900000000000002
314.0460074456192,0.9883091625926779,-0.00607268433330844,314.024433909368,0.9830650417663032,0.026692297651189738,313.93789072870055,0.9882288819503426,-0.0763237522100713,313.9189113995057,0.9731980014603823,-0.05282718022818911,314.07055813433146,0.9844552375017692,-0.015460449860708375,314.0032547169474,0.9888406657537672,21.91
314.044061074415,0.988327615695843,-0.006308563151638882,314.0245208918339,0.9830516185017569,0.025619293844000406,313.9397995989171,0.9882299717747254,-0.0755434216357334,313.91960287233536,0.9731712216724137,-0.05424287825624313,314.06984564976125,0.9844850201571539,-0.015686623028671833,314.00296816283975,0.9888421785326863,21.92
314.04192432689376,0.9883465180592845,-0.006529819448209151,314.0250885744077,0.9830377400766392,0.024426744711108797,313.94183537956735,0.9882308451756199,-0.07477966533354649,313.9206333894817,0.9731403125930266,-0.055564162272731005,314.0688641512791,0.9845187569409912,-0.015975096649030202,314.00261070954554,0.9888436640841605,21.93
314.0396262883261,0.988365552037857,-0.006736312422908642,314.02581972156173,0.9830238992229579,0.023123382641846765,313.9439866656567,0.9882315078152684,-0.07404331580592617,313.9219960609111,0.9731054591155969,-0.05679410665659314,314.06762352138566,0.9845561997142226,-0.016337954968940478,314.0021974925559,0.9888451138536207,21.94
314.03719795152307,0.9883844071101807,-0.006928412843258786,314.02637181625306,0.9830105722041833,0.021740930313218807,313.9462422477051,0.9882319667714741,-0.07334226978853325,313.92368163079203,0.9730668699347015,-0.05793836157706299,314.0661338524754,0.9845970931034146,-0.01677218918803816,314.0017455070129,0.9888465204822983,21.95
314.0346693083093,0.9884028139765454,-0.0071068492445523195,314.02642970480815,0.9829981557134428,0.0203290712256453,313.9485914810508,0.9882322292793243,-0.07268084830413943,313.9256779590928,0.973024779390893,-0.059003458394790084,314.0644055517836,0.9846411786605245,-0.01726071324084342,314.0012711281749,0.9888478774392857,21.96
314.03206657320146,0.9884205713567352,-0.0072725143983618425,314.0257519441997,0.982986917881691,0.018947965140372676,313.95102465515583,0.9882323016301998,-0.07205969462615526,313.9279698142208,0.9729794476334737,-0.05999512861975399,314.06244932389495,0.984688199203525,-0.017775424401645153,314.000788045138,0.988849178561614,21.970000000000002
314.02941031364105,0.9884375618778077,-0.007426265189625785,314.02420435893214,0.9829769702232681,0.01765948576898899,313.9535330587767,0.988232188621278,-0.07147619129725499,313.930539014405,0.9729311584185221,-0.060916881954517756,314.0602763106731,0.9847379009867172,-0.018281767101741776,314.00030560781323,0.9888504169504373,21.98
314.02671431680164,0.9884537554293868,-0.007568742817287385,314.02177652672333,0.9829682636635887,0.016518525081812306,313.9561088930696,0.9882318929263957,-0.07092531967574406,313.9333649178214,0.9728802151480557,-0.06176904376206575,314.057898161225,0.9847900356901832,-0.018744063622165852,313.99982803915753,0.9888515849710329,21.990000000000002
314.0239856273626,0.9884691998885198,-0.0077002442615539375,314.01857943641915,0.9829606081938034,0.015565621444833661,313.95874505435233,0.9882314154106177,-0.0704008100640536,313.9364251012281,0.9728269352633644,-0.06254838752613617,314.0553271718303,0.984844359877208,-0.01913079217723322,313.99935447391675,0.9888526732409704,22.0
314.0212256240412,0.9884840011108015,-0.007820656003480607,314.0148254371361,0.9829537123870118,0.0148219621617106,313.9614348516947,0.9882307555234481,-0.06989640718281183,313.939696114005,0.9727716439917694,-0.06324838188607951,314.0525763559057,0.9849006331856861,-0.01941903765845743,313.99887982387963,0.9888536709980502,22.009999999999998
314.0184318515874,0.9884982954415432,-0.007929461714963469,314.01079404380806,0.9829472363624017,0.014287396479876575,313.9641715072715,0.9882299118493264,-0.06940705689937743,313.9431542981711,0.972714668219984,-0.06386001157587004,314.04965949647885,0.9849586159769494,-0.019597491660332207,313.99839630175853,0.9888545661003038,22.020000000000003
314.0156004571471,0.9885122193329128,-0.008025816229148726,314.00678907701524,0.9829408494665072,0.013941642653622188,313.96694789567664,0.9882288835231878,-0.06892984451974525,313.94677640104146,0.9726563311858675,-0.0643730065731581,314.0465911986612,0.9850180662611582,-0.01966762455758613,313.997895384154,0.9888553459458392,22.03
314.0127287399452,0.9885258805354266,-0.0081086718760326,314.0030939421564,0.982934284395938,0.013748389122838463,313.9697561963425,0.988227670780959,-0.0684645437891295,313.9505400465017,0.9725969483276828,-0.06477729116959852,314.04338683717503,0.9850787373461287,-0.019642924990312886,313.99736981326214,0.9888559981167341,22.04
314.00981736101056,0.9885393353766989,-0.00817693887374468,313.9999316448386,0.9829273791962874,0.013661549389214954,313.9725878066446,0.9882262762964767,-0.06801372391935018,313.9544240177729,0.9725368249193506,-0.06506442099069837,314.04006243391535,0.9851403765713181,-0.019546402135116867,313.9968154048687,0.9888565113908657,22.049999999999997
314.00687200519155,0.9885525751443646,-0.008229651212683441,313.99743543673475,0.9829201017580458,0.013632650768588453,313.9754332767305,0.9882247056533412,-0.06758240299755577,313.95840829511343,0.9724762557810718,-0.06522879557545797,314.03663444805574,0.9852027258504026,-0.019406786349388288,313.9962322881161,0.9888568766617576,22.060000000000002
314.003904117731,0.9885655234431615,-0.008266114230144526,313.995634086466,0.9829125537475335,0.013618196871060174,313.9782825267574,0.9882229679740541,-0.06717733040364288,313.9624739427129,0.9724155256410488,-0.06526845973335071,314.03311951368136,0.9852655229372923,-0.019254048693433702,313.99562548664437,0.9888570872145331,22.07
314.0009307720606,0.9885780441735481,-0.008286014833554277,313.9944532978647,0.9829049539728508,0.013585912468724728,313.98112515102565,0.9882210759986607,-0.06680602023650223,313.9666028353532,0.9723549114685819,-0.06518539275586499,314.02953417742174,0.985328504681601,-0.019114927656193565,313.9950047507059,0.9888571387259155,22.08
313.99797359326794,0.9885899587142264,-0.008289474598040714,313.993732403842,0.9828976050330213,0.0135189900057258,313.9839507003879,0.988219045612897,-0.06647569490380562,313.97077728138885,0.9722946848795093,-0.06498528246998708,314.025894723539,0.9853914106458328,-0.01900912773040191,313.9943837306541,0.9888570293562126,22.090000000000003
313.995057058308,0.9886010690245131,-0.00827704573834193,313.99325309597407,0.9828908486294992,0.013417804382636907,313.9867491818965,0.9882168954549774,-0.06619229525731807,313.9749796645781,0.9722351147405945,-0.06467679919672682,314.0222169640342,0.9854539863608511,-0.018946728420269995,313.9937785563768,0.9888567591974089,22.1
313.99220639959753,0.9886111833041437,-0.008249646659340653,313.9927754405778,0.982885016532963,0.0132989604838141,313.98951138466094,0.9882146458932464,-0.06595970700116709,313.9791920576382,0.972176469158988,-0.06427053078986773,314.0185161162093,0.9855159876665035,-0.018927132747680576,313.9932061455305,0.9888563299052274,22.11
313.9894454236194,0.9886201400146096,-0.008208454662351854,313.9920754301539,0.9828803849017448,0.01319192824666443,313.99222911880884,0.9882123177679016,-0.06577929875498824,313.98339598660795,0.9721190162418406,-0.06377774143643405,314.01480683764925,0.9855771830627938,-0.018939653731460195,313.9926823438898,0.9888557443311913,22.119999999999997
313.9867945656092,0.9886278272273065,-0.008154767891438241,313.9909785012374,0.982877137910363,0.013133879959643626,313.9948953458293,0.9882099317618566,-0.06564982667200575,313.9875723365926,0.9720630238792706,-0.06320913045715768,314.01110319124007,0.9856373560610535,-0.01896557499644143,313.99222020775284,0.9888550059707155,22.130000000000003
313.98426946362156,0.9886341943350033,-0.008089863984014414,313.989384386531,0.9828753463155975,0.013163550900472734,313.99750417857285,0.9882075071424637,-0.0655677045029557,313.9917014742957,0.9720087574293537,-0.06257379445881038,314.00741875011533,0.9856963062690983,-0.018981327861882,313.99182871251764,0.9888541188711232,22.14
313.9818802219551,0.9886392549583399,-0.00801487117191597,313.9872799183077,0.982874962656614,0.013315084127611945,314.0000507509086,0.9882050611323774,-0.06552758198760945,313.99576342710293,0.9719564760285748,-0.06187850882427996,314.00376665013,0.9857538493912281,-0.018962261652939832,313.99151200365577,0.9888530872637062,22.15
313.97963143003886,0.9886430809048734,-0.007930673804342184,313.984738416866,0.9828758337511911,0.013612755599999905,314.0025309570384,0.9882026085163416,-0.06552314118289235,313.99973830722945,0.9719064288299364,-0.06112745055150949,314.00015969480694,0.9858098157813517,-0.018886430335169777,313.9912692417415,0.9888519155637262,22.160000000000004
313.9775229273373,0.9886457882492402,-0.007837862545996338,313.9819063146174,0.9828777278398417,0.014067341102752907,314.0049411690879,0.9882001615625481,-0.06554798207291522,314.003606660463,0.9718588497218404,-0.06032235039081868,313.9966103728285,0.9858640481822452,-0.01873783504829733,313.9910950802788,0.9888506085543829,22.17
313.9755511726242,0.9886475179992562,-0.007736734377085724,313.9789794359616,0.9828803715779535,0.014674593291776162,314.0072779546968,0.9881977301799213,-0.06559646769714493,314.00734995628943,0.9718139530597881,-0.0594630531922659,313.9931309979654,0.9859163992839499,-0.018508666184367063,313.99098086672575,0.9888491713868143,22.18
313.9737109721013,0.9886484143541844,-0.007627340198040446,313.97617288847187,0.9828834913312664,0.015415989409813074,314.00953779460974,0.9881953227831826,-0.06566440679658397,314.0109508706572,0.9717719299768318,-0.05854836445193161,313.98973363911233,0.9859667291013118,-0.01820025470187652,313.99091603723275,0.988847610132005,22.189999999999998
313.97199730194905,0.9886486038605964,-0.007509570884197405,313.9736890543883,0.9828868523610604,0.016261524691886485,314.0117169306094,0.9881929465287772,-0.06574947915058596,314.01439362529544,0.9717329457791881,-0.057577058033383935,313.98643019025224,0.9860149031653878,-0.017822648455234347,313.9908897696653,0.9888459318727699,22.200000000000003
313.9704069420126,0.9886481785717911,-0.0073832653118929645,313.9716889130777,0.9828902899819651,0.017174090028002166,314.0138113003455,0.9881906085731504,-0.06585134870424847,314.0176641196704,0.9716971390057653,-0.056548861294492436,313.98323219554527,0.9860607914382892,-0.017392925425043424,313.99089248165603,0.9888441451636781,22.21
313.96893965621007,0.9886471855331165,-0.007248326074548655,313.9702703637285,0.9828937286373257,0.01811468512451642,314.01581649388675,0.9881883165446013,-0.06597146393183735,314.02075002524055,0.9716646217898831,-0.05546528807692056,313.9801507618728,0.9861042683131822,-0.016932552453943102,313.99091699288664,0.9888422598470827,22.22
313.9675987780157,0.9886456239039683,-0.007104823114482098,313.9694569312918,0.9828971863266738,0.019047680248280983,314.0177279275116,0.9881860791724199,-0.06611258813628787,314.02364074775465,0.9716354813061548,-0.05433018549669666,313.9771964014168,0.9861452139707327,-0.016464215457569476,313.9909592741138,0.9888402871451066,22.230000000000004
313.9663911254703,0.9886434498019503,-0.006953071538312748,313.96919794864385,0.9829007645921951,0.019945331401542456,314.01954099577466,0.9881839064441729,-0.06627814009395878,314.0263272764439,0.9716097826642499,-0.05314992223297804,313.97437887423996,0.9861835160972706,-0.01600861172089136,313.99101852465435,0.9888382391997184,22.240000000000002
313.9653263023791,0.9886405877293951,-0.006793670982402429,313.96937953836624,0.9829046258434571,0.020790917560000708,314.02125131046853,0.9881818098416296,-0.06647145761748649,314.028801976661,0.9715875717303136,-0.05193320475821724,313.9717070133738,0.9862190724168212,-0.01558168837629762,313.9910967849587,0.9888361288887636,22.25
313.9644155367897,0.9886369466303309,-0.006627504148094767,313.9698445725221,0.9829089624064904,0.021580109226710015,314.022854896138,0.988179801632982,-0.06669509050957946,314.0310583636684,0.9715688777313529,-0.05069056971165398,313.96918867234547,0.9862517927709872,-0.015192704485416302,313.9911980326131,0.9888339692740571,22.259999999999998
313.9636702078422,0.9886324379563516,-0.006455693957468258,313.97041804525253,0.9829139620143414,0.022320440068311957,314.02434840731803,0.988177894400991,-0.06695022993513931,314.03309083872506,0.971553716438377,-0.04943362321270808,313.9668306377218,0.9862816011084027,-0.014843385077441157,313.99132704588703,0.9888317734174138,22.270000000000003
313.963100344289,0.9886269929346241,-0.006279529033641844,313.9709338246017,0.9829197750768901,0.023029046981850758,314.025729324048,0.9881761002565641,-0.06723635184815487,314.03489446287375,0.9715420916132775,-0.04817415665694332,313.96463868158276,0.9863084372933265,-0.014528233662194816,313.99148806065176,0.9888295539207252,22.28
313.96271325522076,0.9886205766586973,-0.006100367026576733,313.9712590102095,0.9829264884056709,0.023729103952109882,314.0269959518714,0.9881744298164058,-0.06755111772796027,314.036464806134,0.9715339958769589,-0.04692328134090746,313.9626175790127,0.9863322576482203,-0.014235908115252945,313.9916835822701,0.9888273230179448,22.29
313.96251255740987,0.9886131968649804,-0.0059195331784063256,313.9713121755581,0.982934109324631,0.02444551267585952,314.0281474218365,0.9881728917311642,-0.06789053872486395,314.03779792865095,0.9715294108540253,-0.045690680579161244,313.960771160574,0.9863530352250376,-0.013951418231794084,313.9919134557713,0.9888250922991338,22.299999999999997
313.9624976748168,0.9886049064972993,-0.0057382269449493505,313.97107325677894,0.982942561821955,0.025200529903387663,314.0291836253241,0.9881714918203662,-0.06824936883329347,314.0388904183969,0.9715283055812117,-0.044484103584080455,313.9591024347446,0.9863707593530754,-0.013658772661666381,313.99217428470956,0.9888228728944299,22.310000000000002
313.9626638480337,0.988595799731835,-0.005557451137916867,313.97058381288394,0.9829516950739811,0.026009986947789117,314.03010506198177,0.9881702329151333,-0.06862166331966149,314.0397395231287,0.9715306354945665,-0.043309150440087325,313.9576136753742,0.986385434282529,-0.013343669065976543,313.9924594699076,0.9888206752900789,22.32
313.96300272921013,0.9885860024597729,-0.005377972101734045,313.9699381778863,0.9829613024791878,0.026880632019387094,314.0309126876565,0.9881691150154651,-0.06900141866850007,314.0403433388973,0.9715363399697529,-0.04216936587145501,313.95630645666654,0.9863970775567575,-0.01299582225511322,313.99275962271173,0.9888185095124035,22.33
313.96350331693685,0.9885756586239203,-0.005200314586878132,313.9692670922226,0.9829711483471556,0.02780894088598276,314.03160771888116,0.9881681355261674,-0.06938319145584523,314.04070107396143,0.9715453411645435,-0.04106660904144036,313.95518179310835,0.9864057180228307,-0.01261060262162848,313.99306348190316,0.9888163852197878,22.340000000000003
313.96415322164404,0.9885649146604024,-0.005024791228185106,313.96871651988704,0.982980997484004,0.028781529722207613,314.0321914808074,0.9881672898859893,-0.06976261296796557,314.0408132561487,0.9715575427166274,-0.04000163122221218,313.95424012197844,0.9864113942942246,-0.012189765388474513,313.9933591018085,0.9888143117026775,22.35
313.9649399593292,0.9885539044247746,-0.00485155912122701,313.9684249562227,0.9829906438675069,0.029777030446430115,314.032665298587,0.9881665725113307,-0.07013672636535659,314.0406818648119,0.9715728295989217,-0.03897476022450879,313.9534813033476,0.9864141532135167,-0.011741200782474438,313.99363514372345,0.9888122979755647,22.36
313.96585213196573,0.9885427367824225,-0.004680695440576826,313.9685027655191,0.9829999336533912,0.030769098265734762,314.0330304104765,0.9881659775826646,-0.07050410535559419,314.0403105193395,0.971591068698324,-0.03798659047595849,313.9529046375697,0.9864140491289479,-0.011277782686538805,313.9938820769378,0.9888103527769874,22.369999999999997
313.9668803151705,0.9885314876085735,-0.00451227836783043,313.9690163849446,0.9830087796163401,0.03173005892888753,314.033287989561,0.9881654997523175,-0.07086473995684958,314.0397044980062,0.971612110117906,-0.03703855636036628,313.9525087778262,0.9864111432614162,-0.010815511646888026,313.9940931085603,0.9888084846615144,22.380000000000003
313.9680175020374,0.988520197081265,-0.004346461794396103,313.96997976292164,0.9830171652050602,0.032634621868389856,314.03343912203053,0.98816513485225,-0.07121972595210489,314.0388706814199,0.9716357899259888,-0.03613332574123087,313.9522916951434,0.9864055044279123,-0.010371272258466593,313.99426472591745,0.9888067017237916,22.39
313.96925916924033,0.9885088725807186,-0.004183532584478391,313.97135376059344,0.9830251380872768,0.03346311210197446,314.0334849157988,0.9881648803659098,-0.07157080461593704,314.03781743941613,0.9716619326158403,-0.03527494833329077,313.95225057344595,0.9863972090415211,-0.009960529243233582,313.99439676112394,0.9888050115985417,22.4
313.97060281431266,0.9884974963758817,-0.004023942788367395,313.97305351638295,0.9830327946328962,0.034203760503962094,314.03342658739854,0.988164735113663,-0.07191983256849996,314.03655438599515,0.9716903543611602,-0.03446875007252765,313.9523818095566,0.9863863423774365,-0.009595326385644335,313.9944920682272,0.9888034211846105,22.410000000000004
313.9720472379592,0.9884860367375021,-0.003868311748032098,313.9749621602066,0.9830402580249203,0.03485376553703032,314.03326559232426,0.9881646992527943,-0.07226826604770416,314.03509211540825,0.9717208659821863,-0.033720998150454984,313.95268099570507,0.986372998753821,-0.009282853172097824,313.99455576126695,0.9888019367369517,22.42
313.9735915808425,0.9884744606433649,-0.0037173994339004643,313.9769486133265,0.9830476535566411,0.035419000504491,314.03300373365136,0.9881647736483684,-0.0726167294723947,314.0334419382439,0.9717532755500815,-0.03303839564707515,313.95314291952826,0.9863572821648137,-0.009024777769430548,313.99459425862125,0.9888005638666266,22.43
313.97523427537965,0.9884627462199475,-0.003572056334026832,313.9788867414086,0.9830550850046689,0.035912498101253326,314.03264322720725,0.9881649594013769,-0.07296473484205324,314.0316155986633,0.9717873905572557,-0.03242748296089834,313.9537616515258,0.9863393066422486,-0.008817408262651916,313.9946142240388,0.9887993072648502,22.439999999999998
313.9769721769619,0.988450892886663,-0.0034331568875896855,313.9806728941425,0.9830626155949447,0.036351971649631554,314.03218683191443,0.9881652570623156,-0.07331058635487844,314.0296250293372,0.9718230192919043,-0.03189403754436256,313.95453059753345,0.9863191958035066,-0.008652617779441239,313.9946215593281,0.9887981710709302,22.450000000000003
313.9787998651525,0.9884389279426719,-0.0033015272309987456,313.98223935922437,0.9830702555892705,0.03675677586088022,314.0316377411713,0.9881656660020466,-0.07365147468061348,314.0274822383405,0.9718599716337918,-0.031442561005240205,313.955442586179,0.9862970827610856,-0.00851937348981336,313.99462062950266,0.9887971586882971,22.46
313.9807092848423,0.9884269087449725,-0.0031778787343837186,313.9835619351003,0.9830779592233199,0.03714477418435076,314.03099966974764,0.9881661840972287,-0.0739837486881073,314.02519921489704,0.9718980589095646,-0.031075921357986216,313.9564900263028,0.9862731087661553,-0.008405610151819636,313.99461379786885,0.9887962731524431,22.47
313.98268978402314,0.9884149201206941,-0.003062755693620824,313.9846607637087,0.9830856298375388,0.037529603159257685,314.0302767234413,0.9881668077303182,-0.07430330695482144,314.0227880236345,0.9719370936033742,-0.030795197120641438,313.9576649419396,0.9862474223946897,-0.008300155768304063,313.9946013097972,0.9887955167629836,22.480000000000004
313.9847285104049,0.9884030677856274,-0.0029565043414918066,313.98559447526503,0.9830931330354238,0.03791868406547443,314.02947331218354,0.9881675315536419,-0.07460605582186214,314.0202608234357,0.9719768886334367,-0.030599731541996647,313.958959094757,0.9862201779197333,-0.008194425502731736,313.9945815897502,0.9887948913596106,22.490000000000002
313.9868110535581,0.9883914687066604,-0.0028592680414382876,313.9864490243199,0.9831003149727019,0.03831227712319885,314.02859406314354,0.9881683491971768,-0.07488836744901214,314.01763005594796,0.9720172566285916,-0.030487391686931972,313.9603640190377,0.9861915335932366,-0.008083636786381042,313.99455182242326,0.988794398230109,22.5
313.98892234202424,0.988380239992266,-0.0027710060548066778,313.987322830525,0.9831070235429857,0.03870365497308512,314.02764373383326,0.9881692535831201,-0.0751474591242247,314.01490857754015,0.9720580095665822,-0.03045497589330247,313.96187116160837,0.986161650380041,-0.007967394188303969,313.9945087663416,0.9887940382943246,22.509999999999998
313.9910475593132,0.9883694879432742,-0.002691533821764085,313.98831069631075,0.9831131283220825,0.0390803320498708,314.0266270817647,0.9881702376336686,-0.07538164724571146,314.01210979125983,0.9720989584846781,-0.030498704829034873,313.96347179438453,0.9861306901492845,-0.007849577836360932,313.99444959328645,0.9887938119201959,22.520000000000003
313.99317303157045,0.9883592989139715,-0.002620577065892184,313.98948886958283,0.9831185372020438,0.03942612465894313,314.0255488210022,0.9881712949787996,-0.07559044714023032,314.00924770338565,0.9721399141307733,-0.030614726106015462,313.9651571193168,0.9860988146796753,-0.0077375813696728985,313.99437265023477,0.9887937190157383,22.53
313.9952868508329,0.9883497332212808,-0.0025578319409184694,313.99090359352516,0.9831232068184806,0.039723699799815534,314.0244135569912,0.9881724202708398,-0.07577450429937603,314.00633694227884,0.972180687903858,-0.030799557135263216,313.9669182334091,0.9860661846647657,-0.0076410410419466175,313.99427807924326,0.988793759121029,22.54
313.99737925275963,0.9883408228224148,-0.002503021790188677,313.9925644316549,0.9831271454470397,0.03995721072966994,314.02322576483425,0.9881736097349609,-0.07593537034297855,314.00339268297904,0.9722210930838688,-0.031050400698898493,313.968746093736,0.986032958989514,-0.007570265646036078,313.99416808864726,0.988793931408206,22.549999999999997
313.99944275828113,0.9883325730032074,-0.0024559417303168865,313.99444348712734,0.9831304087828239,0.04011463394090291,314.02198985446256,0.9881748612478218,-0.07607517694602949,314.0004304775454,0.9722609466402898,-0.03136529784061947,313.9706315699163,0.9859992943685661,-0.007534610649021377,313.99404692723226,0.9887942345894852,22.560000000000002
314.0014718336413,0.9883249675998346,-0.0024164864816365195,313.99648017798864,0.9831330889337813,0.040189458924333475,314.0207101271883,0.9881761740230002,-0.07619624432917524,313.99746600999407,0.9723000711492714,-0.03174310527105046,313.9725653916397,0.9859653450749667,-0.00754104789701227,313.99392054846356,0.9887946671011281,22.57
314.00346245600724,0.9883179766924808,-0.0023846567765278635,313.9985906315424,0.9831352986142208,0.040181513867907956,314.0193909060475,0.9881775484537072,-0.07630069973103902,313.99451488893726,0.9723382965298879,-0.03218330481951263,313.9745382186312,0.9859312629401583,-0.0075931270724723075,313.9937960164315,0.9887952271034423,22.58
314.0054114902134,0.9883115657451306,-0.0023605449864549013,314.00068024053223,0.9831371536831969,0.040096845555070065,314.01803655752377,0.9881789855622921,-0.07639015133514729,313.9915923459674,0.9723754616718789,-0.03268568484943511,313.97654062316013,0.9858971970826934,-0.0076904791065166775,313.9936807697391,0.9887959125727664,22.590000000000003
314.00731589552703,0.988305704488904,-0.002344302897232581,314.00265724723926,0.9831387557656518,0.03994670517322066,314.01665153499584,0.9881804864497467,-0.07646546977878846,313.9887129717438,0.9724114158101873,-0.03324995125376837,313.97856321247804,0.985863293546515,-0.00782889955660047,313.99358183373397,0.9887967212094853,22.6
314.0091721212786,0.9883003744661243,-0.002336097491566853,314.00444540375776,0.9831401782665722,0.039745823520867765,314.01524044390914,0.9881820517452089,-0.07652670053473815,313.9858905369079,0.9724460192483997,-0.03387532414045144,313.98059664630995,0.9858296955722459,-0.00800099233131777,313.9935050843959,0.9887976504380297,22.61
314.0109756158122,0.9882955740169543,-0.002336061788027752,314.00599376972065,0.9831414571850214,0.03951025918675978,314.01380804177563,0.9881836812127518,-0.07657311825677128,313.9831378412758,0.9724791435757789,-0.03456018648557815,313.9826317592924,0.9857965428737507,-0.00819724440428051,313.993454744682,0.9887986976828305,22.619999999999997
314.01272052430056,0.9882913201315747,-0.0023442487010911766,314.00728251546775,0.9831425881349066,0.03925516499318715,314.0123592598977,0.9881853732795306,-0.0766034053434883,313.98046669498694,0.9725106716672637,-0.03530183898142617,313.9846596309381,0.9857639711859887,-0.008407362309415634,313.9934330229276,0.9887998599083956,22.630000000000003
314.0143996698588,0.9882876470040605,-0.002360594239029354,314.0083238198455,0.9831435297379942,0.03899278630215278,314.01089911647296,0.9881871251930661,-0.07661592477496852,313.97788793735543,0.972540496923856,-0.03609638781635369,313.9866716031269,0.9857321115415746,-0.008621660134246178,313.993440099932,0.9888011338952635,22.64
314.0160047801825,0.9882846016227693,-0.0023848969057152026,314.0091580968462,0.9831442123960948,0.038730984766172635,314.0094326948702,0.9881889329426032,-0.0766090428585675,313.97541154055006,0.9725685226938687,-0.03693879325330046,313.9886594025442,0.9857010892760534,-0.008832294858434285,313.99347434850085,0.9888025158720651,22.65
314.0175269597118,0.9882822371879826,-0.002416813489435671,314.0098462146787,0.9831445512838294,0.03847249770155875,314.0079650567348,0.9881907916523223,-0.07658144753834609,313.9730467321261,0.972594661332452,-0.03782305217574471,313.9906151756629,0.9856710237566106,-0.00903416756849993,313.9935328112727,0.9888040017914778,22.660000000000004
314.01895727511345,0.9882806053612483,-0.002455873893592595,314.01045907348606,0.9831444609137668,0.03821498479460863,314.0065011550928,0.9881926958959075,-0.07653242123172388,313.9708021458326,0.9726188334419809,-0.0387425000087363,313.9925314712524,0.9856420263926198,-0.009225385100462554,313.99361175603184,0.9888055870542707,22.67
314.0202873596505,0.9882797486002093,-0.002501510706556874,314.0110661681599,0.9831438696188064,0.03795185213223176,314.00504579090375,0.9881946400897588,-0.07646202272058147,313.96868592529347,0.972640967456077,-0.03969017995316322,313.99440131034316,0.985614200454782,-0.009407217124854457,313.99370729559143,0.9888072665093056,22.68
314.0215100742111,0.9882796937329668,-0.0025530996656794556,314.0117248667919,0.9831427314691085,0.03767367507264687,314.00360350444174,0.9881966189648449,-0.07637115480587786,313.96670582768724,0.9726609994044899,-0.04065922521194267,313.9962181687357,0.9855876403516897,-0.009583592202163793,313.99381600767754,0.9888090347294906,22.689999999999998
314.0226199416988,0.9882804476125832,-0.0026100040578463696,314.01247197916445,0.98314103388569,0.03736999810175041,314.0021785535713,0.9881986278812728,-0.07626151439850645,313.964869214322,0.9726788730216136,-0.04164320195800497,313.9979759595092,0.985562430725529,-0.009760216186395445,313.99393536109875,0.9888108856438412,22.700000000000003
314.02361344921724,0.9882819955356065,-0.0026716176552731867,314.0133188123476,0.9831388002058749,0.037031219761472806,314.00077493547144,0.9882006630642142,-0.07613543281003451,313.96318306006066,0.9726945403614106,-0.04263636794891098,313.99966901553046,0.9855386464520799,-0.009943468083772767,313.994063961117,0.9888128130893885,22.71
314.0244890480702,0.9882843024246148,-0.0027373992289261477,314.01425023386446,0.9831360867868175,0.036650285749142746,313.99939629974045,0.9882027213679788,-0.07599563951608863,313.9616538119387,0.9727079624304232,-0.04363381374342526,314.001292071963,0.9855163526407165,-0.010139242574241706,313.9942016011043,0.9888148106272098,22.72
314.0252470404424,0.9882873166323078,-0.0028068944283833066,314.0152277814609,0.9831329757229337,0.036223938308052456,313.99804607873847,0.9882048005119413,-0.07584497822878035,313.9602872854837,0.9727191101282466,-0.04463147494028567,314.00284026626656,0.9854956046344066,-0.010351917599507307,313.9943491075723,0.9888168715424281,22.730000000000004
314.0258891638954,0.9882909755835286,-0.002879743014089887,314.01619614287614,0.9831295637565339,0.035753356769483255,313.9967274224165,0.9882068985300451,-0.0756861318418686,313.95908848563107,0.9727279650433128,-0.04562601995810004,314.0043091381976,0.9854764489140088,-0.010583594767770788,313.9945079656586,0.9888189891201673,22.740000000000002
314.02641813809083,0.9882952124288609,-0.0029556703434374183,314.0170918866187,0.9831259499471098,0.03524412085498528,313.9954433286586,0.9882090136135184,-0.07552137843050047,313.9580614464907,0.9727345202758056,-0.04661464141139545,314.0056945948264,0.9854589227365537,-0.010833710666565136,313.99467989295755,0.9888211565535657,22.75
314.02683707930777,0.9882999626839787,-0.0030344659486402767,314.0178531035527,0.9831222233406205,0.03470553010047546,313.9941966867302,0.9882111435603782,-0.07535243265104274,313.95720912766666,0.9727387809169394,-0.047594784598220426,314.00699298050256,0.9854430554012596,-0.011099069355530681,313.9948663746068,0.9888233669437777,22.759999999999998
314.02714906605206,0.9883051699001634,-0.0031159534175962877,314.0184284239286,0.9831184528732033,0.03414939783570513,313.99299025555376,0.9882132856967877,-0.07518037143191211,313.95653328230014,0.9727407641574756,-0.04856386318411113,314.0082010593628,0.9854288686112515,-0.011374265998640023,313.9950682242035,0.9888256133919574,22.770000000000003
314.0273566668931,0.9883107895681279,-0.0031999556515967566,314.01878418676824,0.9831146806679004,0.03358853823734044,313.99182672888026,0.9882154364838452,-0.07500566502815352,313.95603446649505,0.9727404991339913,-0.04951900538883733,314.00931608529646,0.9854163762927005,-0.011652426228110123,313.99528524803424,0.9888278888152896,22.78
314.02746171382523,0.9883167908562145,-0.0032862623201773624,314.0189087076656,0.9831109196347206,0.03303515162927312,313.99070875701324,0.9882175913603002,-0.07482829680338567,313.9557120487436,0.9727380263049117,-0.050456866450793336,314.0103357844538,0.9854055858608413,-0.011926142304181559,313.9955160771892,0.9888301860389748,22.79
314.0274652267216,0.9883231559550094,-0.0033746036327490523,314.0188131635748,0.9831071555395515,0.03249937492267215,313.9896388381896,0.9882197448211945,-0.07464794955727162,313.9555643041809,0.9727333966095104,-0.051373545779941805,314.0112583902284,0.9853964973156736,-0.012188452802955607,313.99575816756294,0.988832497704244,22.799999999999997
314.02736758331287,0.988329877284826,-0.003464635004385731,314.0185291206083,0.983103352962625,0.03198819486304213,313.9886193837509,0.9882218904965054,-0.07446422623484417,313.95558855596784,0.9727266703917908,-0.05226460352722499,314.0120826782398,0.9853891037845415,-0.012433722986690906,313.99600801939584,0.9888348159924051,22.810000000000002
314.0271687269396,0.9883369531074655,-0.0035559339432080367,314.01810318627446,0.9830994644844852,0.03150486753901262,313.98765260952484,0.9882240215443568,-0.07427687839947576,313.9557813166728,0.9727179162520243,-0.0531251886209243,314.01280793135066,0.9853833915221325,-0.012658298950813576,313.99626142264526,0.9888371329927816,22.82
314.0268686387151,0.988344382297373,-0.0036480097086483997,314.0175896839532,0.9830954407822774,0.031048908373869012,313.98674044892937,0.9882261306510187,-0.07408598923307295,313.95613842965463,0.9727072099796749,-0.053950248896921085,314.01343397464956,0.9853793393679002,-0.012860851556881308,313.9965139477262,0.9888394406107279,22.83
314.0264676963702,0.9883521590415556,-0.00374032423006306,314.0170425727001,0.9830912410570631,0.03061663174884748,313.9858845964209,0.988228210660046,-0.073892108845311,313.95665521986996,0.9726946336129263,-0.054734787924570885,314.01396112297715,0.9853769189269231,-0.013042364477694232,313.99676132002475,0.9888417303836595,22.840000000000003
314.0259671464166,0.9883602684086008,-0.0038323201202781266,314.0165077443861,0.9830868416404928,0.03020213433522873,313.98508637715105,0.9882302547295623,-0.07369629974640941,313.9573266069795,0.9726802747785421,-0.05547414216776416,314.0143901634353,0.9853760942081863,-0.013205792103544552,313.996999858982,0.9888439938489924,22.85
314.02536938744464,0.9883686833175136,-0.003923452316706764,314.01601692126275,0.9830822414567323,0.029798559497607114,313.9843467686909,0.9882322565681871,-0.07350010911982983,313.9581471430498,0.9726642261673715,-0.05616422500716463,314.01472233789576,0.985376822167159,-0.013355447697121783,313.9972268009503,0.9888462226361265,22.86
314.0246781589892,0.9883773634086003,-0.004013218051723843,314.0155839346482,0.9830774644224005,0.029399434258560994,313.98366644447816,0.9882342105923204,-0.07330545680397518,313.95911105968065,0.9726465854258328,-0.05680171051004303,314.014959308018,0.9853790528866547,-0.01349622080807844,313.9974404541639,0.9888484083744628,22.869999999999997
314.02389854152943,0.9883862558698245,-0.004101181318744973,314.01520384013895,0.9830725574604149,0.028999886995732457,313.98304573036984,0.9882361120834267,-0.07311447336474497,313.9602122303033,0.9726274551197418,-0.05738413585936476,314.0151030677931,0.9853827301194087,-0.013632751772609097,313.9976402633105,0.9888505430613396,22.880000000000003
314.0230368242829,0.9883952981260297,-0.004186988778610916,314.0148548693482,0.9830675855346022,0.028597558212519802,313.9824846480897,0.9882379569521087,-0.07292930378623581,313.96144413247833,0.9726069428609134,-0.05790990587272028,314.01515594354447,0.9853877918306561,-0.013768686831897168,313.9978266933027,0.9888526188780651,22.89
314.0221002785673,0.9884044218246847,-0.004270373867783268,314.01450289288067,0.9830626242016173,0.028193090953065797,313.9819830238474,0.9882397416594649,-0.07275191448871832,313.9627998007684,0.9725851614156782,-0.05837820714264863,314.0151205764359,0.9853941711024294,-0.013906115945790365,313.99800102265056,0.9888546284658704,22.9
314.0210966856368,0.988413557595451,-0.004351151225388196,314.01410743168594,0.9830577507560009,0.027790139142648662,313.9815404883384,0.9882414630598051,-0.07258392363754766,313.9642717419085,0.9725622287953123,-0.058788849874075566,314.0149998699986,0.9854017968569954,-0.01404527238789445,313.9981649689481,0.9888565649259096,22.910000000000004
314.02003401561103,0.9884226398052953,-0.004429201313230362,314.0136284881425,0.983053035292481,0.027394912202335787,313.98115656363893,0.9882431182433657,-0.07242648690667873,313.96585191595534,0.9725382680751773,-0.05914205850720792,314.0147969551486,0.9854105951228708,-0.014184529067145821,313.9983204047605,0.9888584217272753,22.92
314.0189199741981,0.9884316106840407,-0.004504447849325264,314.0130329607704,0.9830485336716733,0.027015346014122654,313.9808306849304,0.9882447042217413,-0.07228024867861417,313.9675317268616,0.9725134069968279,-0.05943825631518741,314.01451520767824,0.9854204892156818,-0.014320674103332643,313.99846900893897,0.9888601927989833,22.93
314.0177617193965,0.988440423220177,-0.004576833250272659,314.0122998618781,0.9830442823064234,0.026660033682812133,313.9805622222226,0.9882462178492412,-0.07214535757169367,313.96930204132707,0.9724877773711728,-0.05967786205222543,314.0141582482559,0.985431400642461,-0.014449417530472413,313.9986119954224,0.9888618724379874,22.939999999999998
314.01656565374304,0.9884490424760866,-0.004646294439820136,314.0114234403438,0.9830402960928953,0.026337082902453412,313.9803505020777,0.988247655822891,-0.07202155073109257,313.971153235926,0.9724615141199163,-0.05986114233521196,314.013729924935,0.9854432498250847,-0.014566042378465899,313.99874993243725,0.988863455401165,22.950000000000003
314.01533734876676,0.9884574452585695,-0.00471274339501168,314.0104140533915,0.983036569651919,0.026053080496804683,313.98019476416283,0.9882490145251468,-0.07190828581078021,313.97307531963855,0.9724347541903969,-0.05998812427772903,314.01323427817147,0.9854559559194135,-0.014666096830523969,313.99888271666975,0.9888649366293625,22.96
314.0140816205353,0.9884656182444032,-0.004776054649948987,314.0092965401427,0.9830330813840561,0.025812294660938137,313.9800941612497,0.9882502901811804,-0.07180489957368848,313.97505803753114,0.9724076353619099,-0.06005859398374061,314.0126756107886,0.9854694373578705,-0.014746027525755653,313.99900962492234,0.9888663116153337,22.97
314.012802680747,0.9884735548743805,-0.004836062412044078,314.0081065653603,0.9830297994280669,0.025616243763027475,313.9800477374913,0.9882514791734478,-0.071710764273696,313.97709099328773,0.9723802948711697,-0.060072170356788135,314.0120583830302,0.9854836118494414,-0.014803655608983838,313.9991294690847,0.9888675761277866,22.980000000000004
314.01150445780183,0.9884812516614182,-0.00489256573445509,314.00688555794045,0.9830266891089912,0.02546366298278408,313.98005436325,0.9882525779630478,-0.07162542851032332,313.9791637717414,0.9723528683994938,-0.06002843163004,314.0113872475424,0.9854983963796745,-0.014838438205627965,313.9992408802473,0.9888687263033676,22.990000000000002
314.0101908234406,0.9884887043668759,-0.004945342065121624,314.0056749337678,0.983023719931071,0.02535086461634637,313.98011273509786,0.9882535833256477,-0.07154871704702062,313.98126607083117,0.9723254888791241,-0.059927084073024176,314.010667014392,0.9855137072106805,-0.014851484361556175,313.99934252824323,0.988869758738646,23.0
314.008865970475,0.9884959047271853,-0.0049941657393670555,314.00451063084853,0.9830208719913756,0.025272424073435988,313.98022135409275,0.9882544927446953,-0.071480770738483,313.9833877581548,0.9722982857336148,-0.05976814576146204,314.009902633575,0.9855294598811326,-0.014845330045941262,313.99943341867584,0.9888706705820989,23.009999999999998
314.00753454499363,0.9885028381457508,-0.0050388293104744524,314.0034186203123,0.9830181400348695,0.0252220714651511,313.9803784823308,0.9882553043327765,-0.07142203322154533,313.9855189652237,0.9722713842990801,-0.05955210022089981,314.00909912505176,0.9855455695679852,-0.014823517277856312,313.999513060804,0.9888714594421262,23.020000000000003
314.00620183522756,0.9885094826956219,-0.005079164147882214,314.0024121349441,0.9830155351509193,0.025193651582965524,313.98058222984145,0.9882560170675421,-0.07137318436965708,313.9876500968888,0.9722449054986452,-0.05928001994413788,314.0082615612563,0.9855619516290522,-0.014790050025551657,313.9995816225129,0.9888721235710205,23.03
314.00487377155025,0.9885158095041768,-0.0051150564580028975,314.0014908494543,0.983013083904351,0.02518200380997469,313.98083051114,0.9882566307130652,-0.07133503160185768,313.98977186904176,0.9722189655168983,-0.058953620618394834,314.0073950321137,0.9855785217838663,-0.01474880994956581,313.9996399432281,0.9888726618649665,23.04
314.00355681315807,0.9885217844414547,-0.005146457812189876,314.0006421295909,0.9830108248183005,0.02518364394785636,313.98112115384663,0.9882571458198416,-0.0713083767917262,313.9918752237865,0.9721936759807508,-0.058575253593756905,314.0065045750758,0.9855951966562567,-0.014703018432714782,313.9996894435163,0.9888730738640409,23.049999999999997
314.00225777809175,0.9885273708129387,-0.005173388076258495,313.9998439857701,0.9830088032846899,0.025197139117444145,313.9814518552385,0.9882575636461474,-0.07129388761269913,313.99395139541673,0.9721691438870931,-0.058147830567672316,314.0055951751206,0.9856118946786468,-0.014654828274648101,313.99973198302825,0.9888733597522131,23.060000000000002
314.0009835410517,0.9885325325367565,-0.005195930558466658,313.9990693278657,0.9830070653161153,0.025223155298955947,313.98182033431686,0.9882578859221122,-0.07129197886521707,313.9959918067363,0.9721454716027945,-0.05767469253597147,314.0046717297707,0.9856285360920535,-0.014605093177063605,313.99976961512834,0.9888735204493293,23.07
313.99974080675935,0.9885372374704776,-0.005214220291430196,313.9982907664849,0.9830056513804893,0.025264169588505962,313.9822242883589,0.988258114771077,-0.0713027315130024,313.99798808790956,0.9721227565753272,-0.05715945464292531,314.0037390141104,0.9856450443929623,-0.014553346286214146,313.9998043673526,0.9888735572431738,23.08
313.9985357511131,0.9885414602392492,-0.005228427919756505,313.99748518003577,0.9830045910632491,0.02532390847277373,313.98266145808964,0.9882582526309516,-0.07132586162848079,313.9999320953129,0.9721010915497984,-0.056605829942962135,314.002801663295,0.9856613459716087,-0.014497979822780092,313.9998379572951,0.9888734721574083,23.090000000000003
313.9973738700959,0.988545184280316,-0.005238741207442243,313.9966375271226,0.9830038994674499,0.025406615125658553,313.9831296711291,0.9882583017823616,-0.07136072593824165,314.0018158738323,0.9720805637008214,-0.05601747726334615,314.0018642250237,0.9856773710162752,-0.014436589627904657,313.9998716118088,0.9888732676756171,23.1
313.99625980979647,0.9885484027406157,-0.005245346636818559,313.99574321465474,0.9830035754758796,0.02551624956478677,313.9836267550974,0.9882582646632168,-0.07140638725947132,314.0036317134166,0.972061254415483,-0.055397874674128045,314.00093105459354,0.9856930536941502,-0.014366431901265624,313.99990593786305,0.9888729465573387,23.11
313.9951972719765,0.9885511182630654,-0.005248414852492853,313.99480886553056,0.9830036025372444,0.025655755948166156,313.9841506462337,0.9882581435541427,-0.07146170322732,314.00537222448133,0.9720432385699034,-0.05475024869156964,314.00000640235413,0.9857083321513286,-0.01428491120578019,313.9999408708867,0.9888725122060037,23.119999999999997
313.99418910850346,0.988553341576056,-0.005248090408024713,313.9938512777101,0.983003951355755,0.025826493759522683,313.98469928077697,0.98825794057848,-0.0715254427495709,314.00703035675957,0.9720265838057948,-0.05407755168349221,313.99909434374393,0.9857231483319518,-0.014190035366462985,313.99997571351065,0.9888719682090119,23.130000000000003
313.99323747244284,0.9885550892779613,-0.005244488104024482,313.99289499104856,0.9830045841944622,0.026027918371326866,313.98527059496644,0.9882576579382122,-0.07159640246130942,314.00859953125905,0.9720113499517091,-0.05338250555226974,313.99819883176315,0.9857374481590676,-0.014080764307960049,314.0000092647104,0.9888713185217015,23.14
313.9923439691505,0.9885563811443545,-0.005237695276841652,313.99196872212053,0.9830054601716711,0.026257549768327677,313.9858625467649,0.9882572978353223,-0.07167350876139515,314.01007367796393,0.9719975885166297,-0.05266767253140429,313.99732364450057,0.9857511811729113,-0.013957207463487227,314.0000400006055,0.9888705674673495,23.15
313.99150990179766,0.9885572372642546,-0.00522778012939066,313.9911013176167,0.9830065403504635,0.026511214418890292,313.98647302896387,0.9882568625504357,-0.07175589433981591,314.0114473112387,0.9719853421112178,-0.0519355711714046,313.99647240262453,0.9857643007117647,-0.0138206473780728,314.00006629400144,0.9888697196451861,23.160000000000004
313.9907364413497,0.9885576756037984,-0.005214803723878123,313.9903178378556,0.9830077924971955,0.026783526515554306,313.9870998909073,0.9882563547573892,-0.0718429369959108,314.0127155486794,0.9719746444478136,-0.051188786300424415,313.9956485518919,0.9857767637310972,-0.013673393797603028,314.0000866081036,0.988868779930396,23.17
313.9900248720914,0.9885577101825564,-0.0051988339885758695,313.9896362648519,0.983009194143486,0.027068514338394585,313.9877409167677,0.9882557774445883,-0.0719342552020018,314.01387420536827,0.9719655201234033,-0.050430078231745605,313.9948553106747,0.9857885306227065,-0.013518493686126929,314.00009969023034,0.9888677536580867,23.18
313.98937664828617,0.9885573501616916,-0.00517995926685629,313.98906549853183,0.983010734282725,0.027360310422372972,313.9883938689937,0.988255133915008,-0.07202966484880247,314.01491971846986,0.971957985053684,-0.04966245581981868,313.99409566995973,0.985799565576437,-0.013359348362868647,314.0001047009561,0.9888666463473346,23.189999999999998
313.9887934413929,0.9885565999721856,-0.005158299760634358,313.98860457603774,0.9830124127907777,0.027653790431285553,313.9890564665865,0.9882544279434764,-0.07212911269989258,314.0158491849332,0.9719520465454075,-0.0488892141180156,313.99337241084015,0.9858098366706092,-0.013199293854965554,314.0001012141108,0.9888654637011858,23.200000000000003
313.988277092849,0.9885554603406629,-0.005134014304885307,313.98824347844703,0.9830142383984514,0.027945071079102803,313.98972640682325,0.9882536637766755,-0.07223257990070668,314.0166603426405,0.9719477040198211,-0.04811392157499381,313.99268801705944,0.98581931605288,-0.01304121466258881,314.0000892684373,0.9888642117906247,23.21
313.98782949130856,0.9885539299990931,-0.0051073021985953496,313.9879651605792,0.9830162251743456,0.028231803711731264,313.99040145215287,0.9882528458972137,-0.07233999546935119,314.01735153270545,0.9719449492297002,-0.04734036806699736,313.99204470999393,0.9858279801211013,-0.012887239062538452,314.00006922553433,0.9888628968706047,23.22
313.9874524121062,0.9885520079216539,-0.005078399817502841,313.98774849161555,0.9830183883042721,0.028513230187632955,313.9910794084715,0.9882519791022688,-0.0724511497874216,314.01792160521825,0.9719437670551324,-0.046572466234544495,313.9914443961791,0.9858358099754687,-0.012738560397977742,314.00004166654264,0.988861525288064,23.230000000000004
313.98714732839204,0.988549695518851,-0.005047572100177421,313.98757163811115,0.9830207397879187,0.028790003559419804,313.9917581685707,0.9882510681890183,-0.07256563914539822,314.01836993809655,0.9719441357928946,-0.04581414076863436,313.9908887197832,0.985842791237662,-0.0125954045856576,314.0000071984317,0.9888601035739102,23.240000000000002
313.98691522226613,0.9885469986606671,-0.005015100829935379,313.9874154470085,0.9830232847148082,0.02906380608394781,313.99243571213714,0.9882501179546398,-0.07268283579715967,314.01869639938343,0.9719460275181729,-0.04506920376358517,313.9903790276249,0.9858489145029942,-0.012457141694881775,313.9999662990285,0.9888586383510352,23.25
313.9867564525727,0.9885439290941918,-0.004981271085804307,313.98726610000125,0.9830260185333348,0.0293368387903905,313.99311012747654,0.9882491331176687,-0.07280189461453551,314.0189012718436,0.9719494085186273,-0.04434123873115549,313.98991636917333,0.9858541752499806,-0.012322520447255084,313.9999192137035,0.9888571360583618,23.259999999999998
313.9866706604675,0.9885405050776361,-0.004946357968130356,313.98711706527206,0.9830289259335521,0.029611261840005697,313.99377965496114,0.9882481181607137,-0.07292179523280554,314.0189852906654,0.9719542393667358,-0.04363351511744538,313.9895015140391,0.9858585736594809,-0.012189979350336305,313.99986582622853,0.988855603318782,23.270000000000003
313.9866567410879,0.9885367511951153,-0.0049106150635886804,313.98696964397976,0.9830319813023333,0.029888661575153408,313.9944426218585,0.988247077251814,-0.0730414052689487,314.01894966231157,0.9719604748474496,-0.04294892993337944,313.98913500444803,0.9858621145242682,-0.012057995535172169,313.9998056587768,0.9888540465712186,23.28
313.9867128813263,0.988532697380692,-0.004874267029833009,313.98683237172617,0.9830351507095267,0.030169644342256195,313.99509744233126,0.9882460142444406,-0.07315956350354975,314.01879602681737,0.9719680643199151,-0.04228999476278218,313.98881710276726,0.9858648071586003,-0.011925404779483175,313.9997378977509,0.9888524722545945,23.29
313.9868367014786,0.9885283773297778,-0.004837505658951589,313.9867194571653,0.9830383948458103,0.030453591284305057,313.995742639161,0.988244932756137,-0.07327516195361355,314.0185265143437,0.971976951572784,-0.041658858168740875,313.98854786147035,0.985866664855641,-0.011791655932227058,313.9996615100116,0.9888508866238631,23.299999999999997
313.98702535912065,0.9885238264831062,-0.004800491159132697,313.9866482057093,0.9830416727467327,0.030738612468709167,313.9963767785771,0.9882438363258047,-0.0733872235090113,314.0181437451769,0.9719870750412464,-0.04105736142707977,313.98832712313686,0.985867704706601,-0.01165695866376695,313.9995753591057,0.9888492957500089,23.310000000000002
313.98727576630324,0.9885190799822129,-0.004763357372874192,313.9866362610715,0.9830449457650235,0.031021705354724045,313.99699847025636,0.9882427281777763,-0.07349495738708484,314.01765086743086,0.9719983679517189,-0.040487114783309554,313.9881544679792,0.9858679472390189,-0.01152231044100582,313.99947836023676,0.9888477057960008,23.32
313.98758472175797,0.988514170795885,-0.004726219833166704,313.9866987687404,0.9830481807980957,0.0312990784006207,313.9976063455995,0.9882416116936688,-0.07359779018722507,314.0170515381957,0.9720107587559091,-0.03994958340644817,313.98802931878936,0.9858674162359025,-0.011389399662130994,313.9993696352364,0.9888461225568694,23.33
313.98794907143275,0.9885091283381506,-0.004689185742175074,313.9868460338936,0.9830513527707397,0.03156658559805445,313.9981991011785,0.9882404901764569,-0.0736953647817799,314.0163499423893,0.9720241713478477,-0.03944616454034189,313.98795085348314,0.9858661383740087,-0.011260407634604529,313.9992486804492,0.9888445518276451,23.340000000000003
313.9883658123678,0.9885039777060358,-0.004652363675277183,313.98708193398437,0.9830544457937136,0.031820208546662274,313.9987754335655,0.9882393670863998,-0.07378751369784423,314.0155507173529,0.9720385257149852,-0.03897824813264739,313.9879180575739,0.9858641429525562,-0.011137740049961306,313.99911539256135,0.9888429992193892,23.35
313.98883212102555,0.9884987396439461,-0.004615871728794673,313.9874034243012,0.9830574531637436,0.03205651100536995,313.99933408278014,0.9882382460410415,-0.07387420920811581,314.0146589905533,0.9720537387339764,-0.03854725067973709,313.98792970668086,0.9858614619836535,-0.011023727805045267,313.9989701589999,0.9888414700672092,23.36
313.9893453627337,0.9884934311563098,-0.00457984315016642,313.98780090229207,0.9830603757083944,0.03227299669516407,313.99987385401346,0.9882371307365678,-0.07395549900355443,314.01368026647697,0.9720697244600578,-0.03815461456768847,313.9879843840208,0.9858581299210114,-0.010920351733023897,313.99881379336216,0.9888399697062127,23.369999999999997
313.9899030066959,0.9884880666687522,-0.0045444280315779535,313.9882596648625,0.9830632194688882,0.03246832948541335,314.00039361762794,0.9882360251050916,-0.07403143632058026,314.0126203889279,0.9720863952845515,-0.03780178119406299,313.9880804454255,0.9858541836599415,-0.01082901699317292,313.99864748375836,0.9888385031955531,23.380000000000003
313.9905025504458,0.9884826595098389,-0.004509791570558268,313.9887619381833,0.9830659928863845,0.03264238010005795,314.00089233088113,0.9882349330000834,-0.07410202115919332,314.011485503326,0.9721036622242426,-0.03749013401055497,313.9882160718152,0.9858496622660682,-0.010750420647489062,313.9984726894978,0.9888370753184303,23.39
313.99114136875437,0.9884772234747418,-0.004476108760222728,313.98928934989215,0.9830687034089655,0.0327961093521361,314.001369037926,0.9882338581963716,-0.07416715370110573,314.01028196245164,0.9721214356448191,-0.0372209258906008,313.9883892691986,0.9858446070657582,-0.010684518554843248,313.9982909732038,0.9888356907660595,23.4
313.99181665697057,0.9884717742143738,-0.004443556424637419,313.9898252191332,0.9830713549261851,0.03293129791511711,314.00182293498193,0.9882328044687843,-0.07422661101880798,314.0090162698934,0.9721396259119692,-0.036995201554408164,313.98859786867285,0.9858390612844012,-0.010630602617956475,313.9981038845852,0.9888343538617174,23.410000000000004
313.9925252988153,0.988466330264773,-0.004412304155613072,313.9903566904575,0.9830739456174011,0.03305019352436385,314.0022533268874,0.9882317752775808,-0.07428004707556887,314.0076950423454,0.9721581436807574,-0.03681372658409194,313.98883956140594,0.9858330700464107,-0.010587456503494085,313.99791284420866,0.9888330686527269,23.42
313.9932638002788,0.9884609135172713,-0.004382505157951445,313.99087600895854,0.9830764672069668,0.03315510062989771,314.0026596270998,0.9882307737684515,-0.0743270193436456,314.006324990757,0.9721769003296891,-0.036676931407766886,313.98911191612785,0.9858266800135048,-0.010553582478423532,313.9977190660129,0.9888318390944263,23.43
313.9940283273936,0.9884555491223227,-0.0043542883305834465,313.9913811578403,0.9830789048814744,0.03324800007457094,314.00304137941924,0.9882298029298019,-0.07436703094978313,314.0049128826302,0.97219580796071,-0.036584879667035275,313.9894124316039,0.9858199390229873,-0.010527446025438033,313.9975235185661,0.9888306686822308,23.439999999999998
313.9948147062345,0.9884502648074039,-0.004327753048359575,313.991875442046,0.9830812386966152,0.033330237163444895,314.0033982362651,0.9882288651995421,-0.07439958723891055,314.00346550431817,0.9722147799779598,-0.03653726463950036,313.9897384841613,0.9858128958164589,-0.010507714940739089,313.99732691215144,0.9888295606356019,23.450000000000003
313.9956184984647,0.9884450897514588,-0.004302966736040211,313.99236643432,0.9830834455633348,0.03340233650711076,314.0037299586756,0.9882279628582975,-0.0744242523378376,314.001989698727,0.972233730870739,-0.036533434281172034,313.9900874326362,0.9858055996780987,-0.010493443868478898,313.99712977625285,0.988828517898047,23.46
313.99643515242826,0.9884400531690501,-0.004279965921092279,313.99286425767764,0.9830855018960399,0.033463949477226536,314.00403637286024,0.9882270979507668,-0.07444070571895109,314.0004923087627,0.972252576719918,-0.03657243829865782,313.99045658339116,0.985798099982515,-0.010484196301936552,313.99693251121187,0.98882754313712,23.47
313.99726011646914,0.9884351828393017,-0.0042587602388939605,313.99337955559804,0.9830873860952927,0.033513945116778465,314.0043173919239,0.9882262722070795,-0.07444877880025376,313.9989802338843,0.9722712351255927,-0.0366530931087865,313.99084324278897,0.9857904459234573,-0.010480072171723719,313.9967355173699,0.988826638652436,23.480000000000004
313.99808895225055,0.9884305037559449,-0.004239338749514685,313.9939215142623,0.9830890810305042,0.03355063199448051,314.0045729724189,0.988225487278723,-0.07444847934539021,313.99746037355084,0.9722896255326327,-0.03677405225860592,313.9912446822098,0.985782686061667,-0.010481650830159582,313.99653927255406,0.9888258065596414,23.490000000000002
313.99891742918777,0.9884260371139634,-0.004221677513273747,313.9944961710472,0.9830905758605771,0.03357204928441868,314.00480309262156,0.9882247447385424,-0.0744399870272786,313.9959396272212,0.9723076696647466,-0.03693387402104928,313.99165819052536,0.9857748680535884,-0.0104898604670973,313.99634440956197,0.9888250485144587,23.5
313.9997416755402,0.9884217997276701,-0.004205747372280881,313.9951052174593,0.9830918666959577,0.033576307888041265,314.00500781770313,0.9882240460807407,-0.07442363568263713,313.99442483780155,0.9723252916691691,-0.037131077128409296,313.992081056607,0.9857670385609397,-0.010505794188552853,313.9961517678195,0.9888243660806267,23.509999999999998
314.0005581406383,0.9884178039741626,-0.004191520610519516,313.9957455567406,0.9830929566813915,0.03356191320728878,314.00518725628274,0.9882233928781629,-0.07439987560285322,313.99292277279403,0.9723424186592426,-0.03736417937153489,313.9925106043085,0.985759242798564,-0.010530503411698087,313.9959624321229,0.9888237604539453,23.520000000000003
314.0013636515436,0.9884140582189678,-0.0041789758974137255,313.9964095641004,0.98309385492009,0.033528020360557305,314.0053415387031,0.988222786703654,-0.07436922584302368,313.9914401242968,0.9723589810761365,-0.03763171134491093,313.9929441574838,0.9857515244439995,-0.010564801682064803,313.99577768098203,0.9888232325542605,23.53
314.0021553186155,0.9884105676450703,-0.0041681005765166375,313.99708602355,0.9830945746530882,0.033474599322439375,314.00547086047845,0.9882222290514172,-0.07433222209462662,313.9899833581963,0.9723749130143964,-0.03793221004484027,313.9933791099512,0.9857439258183394,-0.010609104661951842,313.99559892204934,0.9888227829334799,23.54
314.00293049773853,0.9884073353165799,-0.004158890276433401,313.9977615982117,0.9830951311075758,0.03340247495760064,314.00557550401817,0.9882217213370129,-0.0742893701036538,313.98855875186916,0.9723901526921802,-0.03826419194415047,313.99381285552914,0.9857364872532236,-0.01066333510438331,313.9954276404625,0.9888224121435114,23.549999999999997
314.00368673366256,0.9884043633510359,-0.004151345981300028,313.99842248279043,0.9830955394279867,0.03331324528494844,314.00565579517917,0.9882212648187172,-0.07424110907057174,313.98717231877833,0.9724046427768066,-0.03862611298083143,313.9942428754918,0.9857292472716983,-0.01072689894333034,313.9952652567882,0.9888221201843548,23.560000000000002
314.00442162779706,0.9884016539532436,-0.004145469476293475,313.999056147127,0.9830958122760601,0.03320910382730442,314.0057121684375,0.9882208605975217,-0.07418779279575627,313.98582974249456,0.9724183306017875,-0.03901632492211431,313.9946667210779,0.9857222427690756,-0.010798732500196334,313.9951130624505,0.9888219069640256,23.57
314.00513280043805,0.9883992102327269,-0.004141257305494251,313.99965281951893,0.9830959585894947,0.033092581893324015,314.0057451451644,0.9882205095384912,-0.07412968413403204,313.9845363766963,0.9724311682753435,-0.03943303332900491,313.9950820134909,0.9857155084703548,-0.010877418354280825,313.99497212933153,0.9888217720226007,23.58
314.0058178529951,0.9883970366311535,-0.004138694889957224,314.0002064756008,0.9830959826716268,0.032966256663812886,314.0057553119023,0.9882202121134792,-0.07406697163105389,313.98329719804264,0.9724431128250927,-0.03987426587669919,313.995486478881,0.9857090771110824,-0.010961344128229904,313.99484325811426,0.9888217147161877,23.590000000000003
314.00647431133143,0.9883951389454877,-0.004137751629918434,314.0007152937503,0.9830958842741868,0.0328324759588254,314.0057433203653,0.9882199685584127,-0.07399979614151686,313.9821168155983,0.9724541261980504,-0.04033785809170928,313.99587796583666,0.9857029788947732,-0.011048878439481305,313.99472692662556,0.9888217340329561,23.6
314.0070997013105,0.9883935239450877,-0.004138377403101833,314.00118144690276,0.9830956591765951,0.032693126374796,314.0057099091624,0.9882197787946491,-0.0739282863201031,313.9809994614086,0.9724641752606292,-0.040821456882277896,313.9962544453842,0.9856972418546304,-0.011138548077851973,313.9946233156649,0.9888218286851213,23.61
314.0076915299091,0.9883921986682339,-0.004140501305940669,314.0016103739019,0.9830953008410908,0.03254949149789296,314.0056558603506,0.988219642350335,-0.07385260298516523,313.97994898107356,0.9724732316539508,-0.041322544686412284,313.9966140459704,0.9856918913109656,-0.011229174107352715,313.9945323864896,0.9888219971089447,23.619999999999997
314.0082474363097,0.9883911695049441,-0.004144032775034799,314.00200956942234,0.983094801902348,0.03240219935955532,314.005581999434,0.9882195585963325,-0.07377297017330488,313.9789688620246,0.972481271721502,-0.041838479436174414,313.9969550184801,0.98568695005206,-0.01131996566608751,313.99445388081466,0.9888222375567189,23.630000000000003
314.00876521078726,0.9883904412174555,-0.004148864837088225,314.0023871787183,0.9830941564019013,0.03225128332134693,314.00548917364097,0.9882195265889343,-0.07368970508485898,313.97806225237565,0.9724882764729623,-0.04236654864362851,313.9972757887097,0.985682437791585,-0.011410544489102985,313.9943874499557,0.9888225479127978,23.64
314.0092429080283,0.9883900160533161,-0.004154879029589157,314.00275052731376,0.9830933611122483,0.03209632469564172,314.0053782519234,0.9882195453057911,-0.07360323139300481,313.97723193264625,0.9724942315118605,-0.04290402381629381,313.9975749573671,0.9856783715303217,-0.011500913028684091,313.9943327064854,0.988822925877566,23.65
314.0096789226768,0.9883898930935603,-0.004161951236965454,314.0031049239367,0.9830924170264668,0.03193665958731955,314.0052500815094,0.9882196135672693,-0.07351407702557593,313.9764803440386,0.9724991269632299,-0.04344821826179521,313.9978512475981,0.985674764832723,-0.011591364945953461,313.9942893017193,0.9888233689674392,23.660000000000004
314.0100720271078,0.9883900678858345,-0.004169957732721998,314.00345274970766,0.9830913297719963,0.03177161826298658,314.00510555307477,0.9882197302723772,-0.07342286196504903,313.97580957901135,0.972502957509781,-0.043996533971765485,313.9981035749514,0.9856716285503511,-0.011682357592054065,313.9942569644582,0.9888238744228788,23.67
314.010421371427,0.988390532490702,-0.004178780443424031,314.0037931328503,0.9830901097761521,0.03160075117557022,314.00494551384764,0.9882198940841963,-0.07333026830305775,313.97522138128045,0.9725057224642448,-0.04454649268949141,313.9983309949048,0.9856689702792997,-0.011774364257981045,313.9942355526456,0.9888244393923621,23.68
314.01072654013063,0.9883912758200216,-0.00418831083946744,314.0041220397723,0.9830887715213156,0.031424019959272076,314.0047708545038,0.9882201037444506,-0.0732370047494458,313.9747171175419,0.9725074256970296,-0.04509575436221259,313.9985327378476,0.9856667949027719,-0.011867736846624568,313.99422500171016,0.9888250606564275,23.689999999999998
314.0109874198993,0.9883922843065819,-0.004198452086445855,314.0044329256449,0.9830873322208323,0.031241915029080414,314.0045824222715,0.9882203579948641,-0.07314376892313605,313.9742977680467,0.9725080758170807,-0.0456421171411215,313.9987081566072,0.9856651040485019,-0.011962587550021048,313.9942253503947,0.9888257350875983,23.700000000000003
314.01120421848503,0.9883935427518288,-0.004209119228245722,314.00471773629505,0.9830858104121509,0.031055490610412184,314.0043811078263,0.988220655419876,-0.07305121518845992,313.9739639266008,0.972507686027192,-0.04618350156510729,313.9988567789226,0.9856638969930523,-0.012058717120018384,313.99423665035613,0.9888264591904592,23.71
314.0113773891648,0.9883950352163371,-0.00422023751630377,314.00496807924856,0.9830842243016943,0.030866317198884566,314.0041678018441,0.9882209945252836,-0.072959923600579,313.9737157722885,0.9725062742325227,-0.046717926083216454,313.9989782724617,0.9856631699383764,-0.012155591571568954,313.99425892742295,0.9888272295615798,23.72
314.0115074985347,0.988396745881785,-0.004231739205443242,314.0051764468191,0.9830825901924864,0.030676353118294232,314.00394343844823,0.9882213738168839,-0.07287038548728794,313.97355306004704,0.9725038628597368,-0.0472434776816056,313.9990724623132,0.9856629170969743,-0.01225237406243394,313.9942921299382,0.9888280424295907,23.730000000000004
314.01159520762366,0.988398659729494,-0.00424355970887738,314.00533729607025,0.9830809213255622,0.030487766036250884,314.0037089300382,0.9882217914859053,-0.07278299901264602,313.9734751206666,0.9725004787484871,-0.04775828025102913,313.9991393309859,0.9856631297875958,-0.012348000914016749,313.99433607710245,0.9888288941151077,23.740000000000002
314.0116412530067,0.9884007629375778,-0.004255633478570295,314.00544777746416,0.9830792275489413,0.030302725288442398,314.0034652324612,0.988222245566291,-0.07269807915880604,313.9734808984922,0.9724961529705546,-0.04826047425165267,313.99917898342665,0.9856637977012571,-0.012441292577256959,313.99439040731704,0.9888297808467615,23.75
314.01164635237234,0.9884030430091707,-0.004267890320448641,314.00550803412824,0.9830775148210893,0.03012319837309551,314.0032132798406,0.9882227339347004,-0.07261587436239549,313.9735689231474,0.972490920504301,-0.04874820089679691,313.99919169949385,0.9856649078160832,-0.012531078086091461,313.9944546040122,0.9888306985772295,23.759999999999998
314.01161126118217,0.9884054885943331,-0.0042802531057132024,314.005521149809,0.983075786121239,0.029950788313352128,314.00295407147115,0.9882232543891502,-0.07253659313272676,313.9737373660871,0.9724848200176353,-0.04921960667186793,313.99917789897523,0.985666445482465,-0.012616318284773158,313.9945279827332,0.9888316433511732,23.770000000000003
314.01153677267075,0.9884080890768733,-0.004292636695155357,314.00549258937326,0.9830740421941988,0.029786621061991432,314.0026885414762,0.9882238044130882,-0.07246043177909932,313.9739840500229,0.9724778934701225,-0.04967285613799317,313.9991381590787,0.9856683940613401,-0.012696205145411378,313.9946097169685,0.9888326111212697,23.78
314.01142377450554,0.9884108340008845,-0.004304948648650468,314.00542939209026,0.9830722827916991,0.029631307135631467,314.0024176239791,0.9882243814899622,-0.07238759991991763,313.97430650547636,0.9724701858597787,-0.05010615753929333,313.9990731969416,0.985670734743334,-0.01277022859273675,313.99469891563547,0.9888335978401963,23.79
314.01127322990004,0.9884137124367293,-0.00431709146807253,314.00533914371573,0.9830705080792529,0.029484976644371164,314.0021422531032,0.9882249830245778,-0.07231834044634877,313.9747019519278,0.9724617448613511,-0.050517798954325115,313.99898385213913,0.9856734470913376,-0.012838197041987642,313.99479464890874,0.9888345992766606,23.799999999999997
314.01108632870614,0.9884167124057958,-0.004328965824344812,314.0052289485768,0.9830687197119896,0.029347374372247232,314.00186331952426,0.9882256064217407,-0.07225293950415126,313.97516738264574,0.9724526205369407,-0.050906182941213796,313.99887110417575,0.9856765090405076,-0.012900216554488093,313.99489605153406,0.9888356112913552,23.810000000000002
314.0108644496413,0.988419820447729,-0.004340474585531452,314.00510453177213,0.9830669218277326,0.029218006568115032,314.00158167047044,0.9882262490862562,-0.07219172982095125,313.9756995552615,0.9724428650104557,-0.05126986645487123,313.9987360375029,0.9856798967174067,-0.012956626771703526,313.99500230991424,0.9888366298369573,23.82
314.0106092169479,0.9884230214084987,-0.004351527073797887,314.0049696016044,0.9830651214607814,0.029096307753467686,314.0012981097223,0.9882269085015722,-0.0721350773971375,313.97629501062005,0.9724325323229217,-0.05160758720742279,313.9985798590101,0.9856835849825824,-0.013007912019911354,313.99511276542296,0.9888376508661438,23.83
314.01032251927984,0.988426298466,-0.004362042589990995,314.0048255242902,0.9830633287074253,0.02898180836429432,314.0010133976129,0.9882275822297788,-0.07208336376038801,313.9769501010566,0.9724216781431061,-0.05191828626285913,313.9984038805336,0.9856875472497068,-0.013054596168483784,313.995226875662,0.988838670331592,23.840000000000003
314.0100064341565,0.9884296334036515,-0.004371953251612715,314.0046714020301,0.9830615560638909,0.028874269031374473,314.00072829447504,0.9882282679116083,-0.07203696600201244,313.9776609998221,0.972410359550486,-0.052201114062276566,313.99820946638334,0.9856917560281553,-0.013097140246991216,313.99534424029,0.9888396843699482,23.85
314.0096632468491,0.9884330070988175,-0.004381205182938019,314.0045044763674,0.9830598175987775,0.028773771490539522,314.0004434737466,0.9882289633450776,-0.07199622683146573,313.978423719934,0.9723986349267321,-0.052455427411256896,313.9979980683248,0.9856961825612879,-0.013135856921764633,313.9954645751936,0.9888406892098431,23.86
314.0092954126078,0.9884364001448024,-0.004389758652336216,314.0043208308141,0.9830581280427364,0.02868075194423651,314.00015965231285,0.9882296662495611,-0.07196143239450635,313.9792340953256,0.9723865636663314,-0.05268077140414602,313.9977712255794,0.9857007977307455,-0.013170855012948644,313.99558767374486,0.9888416810799079,23.869999999999997
314.0089054433423,0.988439793497109,-0.004397586561736602,314.0041161845577,0.9830565014643671,0.028595967699964323,313.9998774601641,0.9882303745803603,-0.07193279452772297,313.9800878185477,0.9723742059957285,-0.052876855323092165,313.99753049485963,0.9857055718755913,-0.01320201956968627,313.9957133809729,0.9888426565767118,23.880000000000003
314.00849586984896,0.9884431691130203,-0.004404672112166293,314.0038867902609,0.9830549502771396,0.02852041960463779,313.9995975490142,0.9882310862141344,-0.07191043855852146,313.9809804407689,0.9723616227201205,-0.05304352853708402,313.9972774853514,0.9857104749731694,-0.013229028116506728,313.9958415289927,0.9888436122048396,23.89
314.00806922292395,0.9884465104315623,-0.004411005736907761,314.00363016271035,0.9830534843290739,0.028455220266410553,313.9993205271296,0.9882317991061844,-0.07189440219603276,313.98190739062625,0.9723488749702527,-0.053180747363128326,313.9970138587142,0.9857154770008241,-0.013251403683987452,313.99597191117624,0.98884454474483,23.9
314.0076279578175,0.9884498027047591,-0.0044165818973350675,314.00334563831507,0.9830521104061999,0.028401457272263394,313.9990470245004,0.9882325111331696,-0.07188464218566547,313.98286399307653,0.9723360239130424,-0.05328855397790824,313.9967413115896,0.9857205479358995,-0.013268587151160097,313.99610423049603,0.9888454510692062,23.910000000000004
314.0071744164604,0.9884530330813377,-0.004421396199166479,314.00303462232665,0.9830508323980719,0.02836004639712338,313.9987776276692,0.9882332202503914,-0.07188104761821087,313.983845507098,0.9723231303536867,-0.05336705984837212,313.99646154061935,0.9857256581174587,-0.013280027060446769,313.99623812535333,0.9888463283264451,23.92
314.00671084635087,0.988456190506995,-0.004425443195323592,314.0027005367926,0.9830496513805238,0.028331616506468656,313.9985129231786,0.9882339243345087,-0.0718834621116847,313.9848471351161,0.9723102544824579,-0.05341643669387282,313.99617627742754,0.9857307782462833,-0.013285265754168881,313.99637311792117,0.9888471737570085,23.93
314.0062394005544,0.9884592654127325,-0.004428715470455978,314.00234845623237,0.983048566360478,0.028316430322614362,313.9982534323998,0.9882346213408232,-0.07189170155680044,313.98586406070524,0.9722974554406392,-0.05343692100509809,313.99588725363816,0.9857358793848738,-0.013284009877739419,313.9965086787156,0.9888479847853272,23.939999999999998
314.00576217547695,0.9884622493194887,-0.00443120345784611,314.001984535127,0.9830475751035099,0.02831435189718791,313.9979996984277,0.9882353092246358,-0.07190557629881121,313.9868914957162,0.9722847910311484,-0.053428820069310934,313.9955962183663,0.985740933138309,-0.013276179118826309,313.99664423951003,0.988848759111786,23.950000000000003
314.0052811919781,0.9884651343519404,-0.004432896858396169,314.00161530529374,0.9830466750441691,0.028324875802497304,313.99775219918587,0.9882359860198904,-0.07192490666479887,313.98792468027625,0.9722723174653337,-0.05339253305869129,313.9953048857449,0.9857459116542452,-0.01326192245374019,313.9967792062494,0.9888494944367695,23.96
314.0047985086907,0.9884679128164209,-0.004433786196936164,314.0012469212137,0.9830458643618131,0.02834719135254154,313.99751136915035,0.9882366498391728,-0.07194953405459495,313.9889589204913,0.9722600889289089,-0.05332856609343708,313.9950149873979,0.9857507881654957,-0.013241605272938458,313.99691302362123,0.9888501889205856,23.97
314.00431616536105,0.988470576844731,-0.004433865751745083,314.0008845224641,0.9830451423943904,0.028380289360014826,313.9972776210733,0.9882372989523532,-0.07197932315896484,313.9899896544239,0.9722481575819538,-0.05323755634272606,313.9947281849847,0.9857555362665918,-0.01321576493336054,313.9970452008844,0.988850840723542,23.980000000000004
314.0038362395084,0.9884731181911123,-0.00443313575169177,314.00053172626656,0.983044510217735,0.028423084740053686,313.9970513025355,0.9882379317865868,-0.07201415752323935,313.9910123955406,0.9722365730525055,-0.05312027804995626,313.99444615765594,0.9857601308180811,-0.013185047305554852,313.99717531186883,0.988851448373885,23.990000000000002
314.00336084642527,0.9884755282251224,-0.004431604848018389,314.00019043231276,0.9830439705628101,0.02847453661186669,313.99683273939394,0.9882385467690282,-0.07205392734730186,313.9920228081158,0.9722253825812465,-0.052977656089537,313.9941704796152,0.985764547765667,-0.013150132898594721,313.99730304663285,0.9888520105838299,24.0
314.00289213917705,0.9884777980598641,-0.0044292915333272445,313.99986080975344,0.9830435275674395,0.02853375255362146,313.9966222357818,0.9882391427200437,-0.0720985183946674,313.99301670723173,0.9722146307321283,-0.05281075994164843,313.99390272506616,0.9857687639593498,-0.013111661452316195,313.9974281727201,0.9888525262495613,24.009999999999998
314.0024322708293,0.9884799188476204,-0.004426224965508602,313.9995415834529,0.9830431862797674,0.028600058661728673,313.9964200306609,0.9882397183813572,-0.07214779313791715,313.99399005877854,0.9722043592476837,-0.052620797667001104,313.99364436326556,0.9857727575151455,-0.013070170630194323,313.99755054807383,0.9888529944512334,24.020000000000003
314.00198333778775,0.9884818821859099,-0.004422444601550546,313.9992304893949,0.9830429518306949,0.028673032078366818,313.99622634126916,0.9882402727306192,-0.07220157744959342,313.9949389606031,0.9721946070490262,-0.05240909481849435,313.9933967935055,0.9857765082672342,-0.013026052797820927,313.9976700564659,0.9888534147289229,24.03
314.00154737979886,0.9884836805271028,-0.004417998961647238,313.9989248862271,0.9830428286890712,0.028752483476661175,313.9960413848446,0.9882408049027651,-0.07225964729309459,313.9958597179133,0.9721854100911623,-0.05217707034025453,313.99316136260467,0.985779997406241,-0.012979536630767497,313.9977866204109,0.9888537865307222,24.04
314.00112634217606,0.9884853075915998,-0.00441294352360559,313.99862234078245,0.9830428199996422,0.028838405350259878,313.99586533517765,0.9882413139540878,-0.0723217231772147,313.99674878672454,0.9721768013629912,-0.0519262139729833,313.9929393124348,0.9857832076600961,-0.012930698456403066,313.9979001365949,0.9888541097646466,24.049999999999997
314.00072196248107,0.9884867586812776,-0.004407338342609322,313.9983211745661,0.9830429267554852,0.028930889443463458,313.99569836605866,0.988241799176807,-0.07238746904705133,313.99760279271135,0.9721688106702728,-0.05165805688091041,313.992731797412,0.9857861236557528,-0.01287949474666979,313.99801047587545,0.9888543844306963,24.060000000000002
314.0003358649561,0.9884880308718302,-0.00440124539634041,313.99802090614935,0.9830431477980099,0.029030030002689725,313.9955406295543,0.9882422599417845,-0.07245649893855814,313.99841858775994,0.9721614646356277,-0.0513741460445218,313.99253988449635,0.9857887317383284,-0.01282581269646002,313.9981174316247,0.988854610804825,24.07
313.99996942831876,0.9884891230448266,-0.00439472625051692,313.99772238128537,0.9830434795686883,0.029135826193899584,313.9953922560072,0.9882426954625978,-0.0725283891785578,313.9991931934153,0.9721547864815044,-0.05107602995061353,313.9923645357013,0.9857910199711044,-0.012769531837275642,313.9982207326435,0.9888547892549711,24.08
313.9996238613074,0.9884900357772918,-0.004387840090620979,313.9974278119442,0.9830439162745674,0.029248098698687462,313.99525337576034,0.988243105110109,-0.07260269169384712,313.9999238762852,0.9721487961025245,-0.05076524578865581,313.99220664307563,0.9857929783163857,-0.012710584118209321,313.99832003024744,0.9888549204250269,24.090000000000003
313.9993001837952,0.9884907710852514,-0.004380642669102104,313.99714051608066,0.9830444505503219,0.0293664338336619,313.9951240974326,0.9882434884124645,-0.07267895175667033,314.00060812918923,0.9721435098484493,-0.05044331493186267,313.9920669762299,0.9857945986355006,-0.012649006630070913,313.998414924095,0.9888550051428541,24.1
313.99899924567643,0.9884913321031623,-0.004373185893413297,313.9968645272872,0.9830450741203047,0.029490165201585438,313.9950044861954,0.9882438447405261,-0.07275672351200838,314.00124369000963,0.9721389404518365,-0.05011174594981217,313.99194621731914,0.9857958745079412,-0.012584973178556167,313.9985049751019,0.9888550443282985,24.11
313.99872176463964,0.9884917226921054,-0.004365518375296258,313.9966041133645,0.9830457783778433,0.02961838953811745,313.99489460722015,0.9882441737010826,-0.07283558217759187,314.00182856054244,0.9721350970280397,-0.04977204063368686,313.9918449435512,0.9857968013217935,-0.012518809917563295,313.99858973126976,0.988855038993191,24.119999999999997
313.9984683072809,0.9884919470907212,-0.004357686483578049,313.9963632298355,0.9830465551300476,0.02975001258396439,313.99479448223065,0.9882444749009229,-0.07291513291663777,314.0023610064974,0.972131985147553,-0.04942570228097942,313.9917636271873,0.9857973763641672,-0.012450985846588769,313.9986687535143,0.9888549905173009,24.130000000000003
313.9982394024234,0.9884920096017642,-0.004349735808931676,313.99614505152755,0.9830473970115918,0.029883828318593895,313.99470408950305,0.98824474810412,-0.072995018601494,314.002839557498,0.9721296066913223,-0.049074247745973534,313.9917026355416,0.9857975985499058,-0.012382082157165486,313.99874166732263,0.9888549001884124,24.14
313.99803548445755,0.9884919143997609,-0.004341712857505509,313.9959516472832,0.9830482978984973,0.030018605700300727,313.99462340731367,0.9882449931533895,-0.07307491094090277,314.0032630447835,0.9721279599954339,-0.04871921195867424,313.9916622309814,0.9857974685120173,-0.012312747478662431,313.9988081627528,0.9888547696622488,24.15
313.9978569122275,0.9884916654668965,-0.004333666332588779,313.99578378478617,0.9830492530736455,0.030153177074350924,313.99455237049096,0.9882452100487313,-0.0731545104800005,314.00363058235774,0.9721270399958024,-0.048362150937428156,313.99164257092696,0.9857969886921031,-0.012243643314944576,313.9988679944343,0.9888546005025485,24.160000000000004
313.9977040256911,0.9884912666428803,-0.004325648141634492,313.9956409435729,0.9830502589785084,0.030286512402461316,313.9944908921399,0.9882453989474301,-0.0732335332912129,314.0039415292874,0.9721268383005147,-0.04800463802314821,313.99164369036066,0.985796163159499,-0.012175393159460179,313.99892100739623,0.9888543945490036,24.17
313.99757705148676,0.9884907217602985,-0.004317713945544628,313.99552148418326,0.9830513128821223,0.03041777681149711,313.9944388636413,0.9882455600067703,-0.07331170321061026,314.0041955462547,0.9721273433345187,-0.04764825559460798,313.991665536809,0.9857949977017051,-0.012108534675684287,313.9989671241531,0.9888541536413062,24.18
313.9974761595933,0.9884900348939448,-0.0043099227009324725,313.99542297345033,0.9830524124673065,0.03054635144444931,313.99439615465246,0.9882456936199632,-0.0733887396378945,314.00439252015394,0.9721285404843104,-0.04729458151165074,313.9917079178694,0.9857934997339556,-0.012043486591271932,313.99900631887647,0.9888538798031181,24.189999999999998
313.99740138778384,0.9884892106172769,-0.00430233574464725,313.99534262689434,0.9830535550858536,0.030671831792356507,313.9943626131069,0.9882458001015777,-0.07346434977275461,314.0045326206439,0.9721304123873116,-0.046945171039468055,313.9917705711745,0.985791678299219,-0.01198053398434842,313.9990386044806,0.9888535750581006,24.200000000000003
313.99735266051215,0.9884882542659951,-0.004295015420561085,313.99527773810485,0.9830547375930181,0.03079398766042829,313.99433808693783,0.9882458800021097,-0.07353822417849826,314.0046162435951,0.9721329387871804,-0.0466015357602582,313.9918530944279,0.9857895440681983,-0.011919836253435434,313.9990640197081,0.9888532416138842,24.21
313.9973297700264,0.988487172109013,-0.004288023065523202,313.99522604306566,0.9830559556854637,0.03091270895550403,313.99432242407875,0.9882459338720551,-0.07361003456386765,314.0046440299409,0.9721360971125648,-0.046265127756970024,313.99195499787726,0.9857871093393308,-0.011861444283445662,313.99908259038756,0.9888528815861152,24.22
313.9973323008227,0.9884859714624381,-0.004281417315730508,313.99518608447886,0.9830572037357506,0.031027939796964315,313.9943154507393,0.9882459621832672,-0.0736794426557762,314.00461682797544,0.9721398622600699,-0.04593731927811637,313.99207572180575,0.9857843876770696,-0.011805337843028273,313.99909434234746,0.9888524971824242,24.230000000000004
313.9973597240779,0.9884846607038186,-0.0042752522300031045,313.99515731585774,0.9830584748750918,0.03113960011705596,313.994316993129,0.9882459656435264,-0.07374610130840058,314.0045356933538,0.9721442068112903,-0.04561939144044825,313.9922145665673,0.9857813940927422,-0.011751470338769242,313.99909927558775,0.9888520907944109,24.240000000000002
313.9974113221035,0.988483249147478,-0.00426957596234501,313.99514012755,0.9830597609105972,0.03124753478450716,313.99432685573373,0.9882459448033286,-0.07380967113956213,314.00440192679343,0.9721491013945308,-0.0453125282037144,313.99237078004245,0.9857781450445519,-0.011699806825608046,313.99909737719423,0.9888516646297063,24.25
313.99748624500535,0.9884817468450495,-0.0042644299151294515,313.9951357296332,0.9830610530700812,0.03135146606429906,313.9943448430393,0.988245900370454,-0.07386982718527932,314.00421701752197,0.9721545146124618,-0.04501781072199835,313.99254354014704,0.9857746579854277,-0.011650364469539326,313.99908859550993,0.9888512209879255,24.259999999999998
313.9975835106832,0.9884801643361443,-0.004259848578890676,313.9951458266255,0.983062342002063,0.0314509794390011,313.9943707378077,0.9882458329740407,-0.07392627331796485,314.00398266212767,0.9721604131144636,-0.04473622412211394,313.99273191985003,0.9857709514534555,-0.011603237683533616,313.99907290470634,0.9888507621686838,24.270000000000003
313.9977020426045,0.9884785123349059,-0.004255859761192791,313.9951723182187,0.9830636187688441,0.03154552861300561,313.9944043228009,0.9882457434005112,-0.07397874890097823,314.0037007457086,0.9721667620306907,-0.04446865938649294,313.9929349396469,0.9857670450718772,-0.01155860916281961,313.999050278955,0.9888502904715967,24.28
313.9978406886902,0.9884768014486212,-0.004252485433444473,313.9952169219425,0.9830648748465082,0.031634468874091604,313.9944453590572,0.988245632436288,-0.07402703766136247,314.00337336072363,0.9721735248997285,-0.044215926533398564,313.9931515500686,0.9857629590969423,-0.011516744367243027,313.9990207569986,0.988849808196279,24.29
313.9979982590884,0.9884750419461982,-0.004249742898130058,313.9952808348628,0.9830661029524863,0.031717107969809685,313.99449360761474,0.9882455008677938,-0.07407096768984403,314.00300273158854,0.9721806639579684,-0.043978760265588376,313.9933806666637,0.9857587145083381,-0.011477972516058258,313.9989844292369,0.9888493175503619,24.300000000000004
313.998173526174,0.9884732435729483,-0.0042476461391356924,313.9953644863622,0.9830672968800434,0.03179276449021866,313.9945487860641,0.9882453496387357,-0.07411041144083291,314.00259129007986,0.972188140356641,-0.04375783051448509,313.9936211350162,0.9857543330091891,-0.011442654708224033,313.9989414377265,0.9888488207414756,24.310000000000002
313.99836524343544,0.9884714154793485,-0.004246206805885352,313.99546740802344,0.9830684520775737,0.031860832088895966,313.99461061199605,0.9882451796928206,-0.07414527907787005,314.00214161878193,0.9721959143788478,-0.043553746205951836,313.99387174823664,0.9857498368451983,-0.011411147751200416,313.998892027838,0.9888483199772512,24.32
313.9985721832476,0.9884695662174793,-0.004245435334798159,313.9955882336298,0.983069564986549,0.03192082952528339,313.994678803001,0.9882449920523979,-0.07417551181907481,314.00165641338504,0.9722039455119054,-0.0433670567666023,313.9941312644533,0.9857452482620683,-0.011383766763603344,313.998836496599,0.9888478173733345,24.33
313.9987930802124,0.9884677038514431,-0.004245341178157222,313.9957247902461,0.9830706332897883,0.03197244069856367,313.994753054946,0.9882447878184593,-0.07420107528259248,314.00113850153633,0.9722121928814101,-0.043198250994068106,313.994398406812,0.98574059004808,-0.011360752682429046,313.9987752185224,0.9888473150453716,24.340000000000003
313.9990266878182,0.9884658360749071,-0.00424593317029978,313.995874371462,0.9830716552494059,0.032015531328442405,313.9948330636976,0.9882445681706384,-0.07422194839567342,314.0005908239888,0.9722206153959262,-0.043047751031758404,313.99467184598535,0.9857358849915144,-0.011342247740204557,313.9987086326925,0.988846815017024,24.35
313.99927174066687,0.9884639704176914,-0.004247218818123797,313.996034023647,0.983072629541298,0.03205014228283527,313.994918503399,0.9882443342099271,-0.0742381178492126,314.00001635919745,0.9722291719640175,-0.042915904084154216,313.9949502701369,0.9857311562423711,-0.011328286881990404,313.9986371911078,0.9888463193119532,24.36
313.9995268978141,0.988462114381121,-0.004249203774689631,313.99620083220543,0.9830735546758486,0.032076468726890676,313.995009069917,0.9882440871946011,-0.0742495725522891,313.9994181798721,0.9722378216389362,-0.042802973378947756,313.99523231495675,0.9857264265889308,-0.011318798991523063,313.9985613845094,0.9888458297698512,24.369999999999997
313.9997908372022,0.988460275594749,-0.0042518905804414114,313.996372246866,0.9830744287496587,0.03209481258276124,313.9951044373945,0.9882438283042946,-0.0742563014139821,313.9987993964247,0.9722465238356552,-0.04270912875260427,313.99551661613526,0.985721719000334,-0.01131362467028086,313.99848169072425,0.988845348138426,24.380000000000003
314.0000621612272,0.9884584618840319,-0.0042552776790710225,313.99654628986735,0.9830752493627907,0.03210553582341451,313.99520430169844,0.9882435587972835,-0.07425829777973904,313.99816313811806,0.9722552385478996,-0.04263443949538895,313.9958018268536,0.9857170559031426,-0.011312540760333441,313.9983985746651,0.9888448762573695,24.39
314.00033941562555,0.9884566812774535,-0.004259358479155861,313.99672169908547,0.9830760135360118,0.03210900709413076,313.99530833697173,0.9882432797745594,-0.07425555943137577,313.99751257191684,0.9722639265651795,-0.04257887020901413,313.99608656531086,0.9857124597239191,-0.011315290384832408,313.99831247541607,0.9888444156904203,24.4
314.0006211461337,0.9884549419281633,-0.004264120438683474,313.99689791502203,0.9830767177107941,0.0321055566743919,313.9954162390813,0.9882429924157563,-0.07424809856890523,313.996850827084,0.9722725494004456,-0.04254227930032921,313.9963695021795,0.9857079519849283,-0.011321616666929362,313.99822381914726,0.9888439680013166,24.410000000000004
314.0009058418286,0.9884532519857494,-0.004269544859069601,313.99707502875816,0.9830773580803398,0.03209544228227849,313.99552772561765,0.9882426978218655,-0.07423594402872169,313.99618105173334,0.9722810696156381,-0.042524423500250944,313.9966492906409,0.9857035540275766,-0.011331290317981583,313.9981329803716,0.9888435346618122,24.42
314.00119201067355,0.9884516194110197,-0.004275606885158176,313.9972535477458,0.9830779308378516,0.03207883155964876,313.9956424707239,0.988242397172521,-0.0742191534836137,313.9955063751276,0.972289450857858,-0.04252496275927136,313.9969246363497,0.9856992864698321,-0.011344130481974083,313.99804034651635,0.9888431169596918,24.43
314.00147816063196,0.9884500517711942,-0.004282275940072122,313.9974342006339,0.9830784324248012,0.03205580707637319,313.9957601702668,0.9882420914900722,-0.07419781344276405,313.9948298699768,0.9722976580040558,-0.04254347116820603,313.997194262452,0.9856951690253665,-0.011360013318516948,313.997946266266,0.98884271618274,24.439999999999998
314.0017628374403,0.9884485560511251,-0.004289516755123135,313.9976176770366,0.983078860027469,0.03202638217707731,313.99588049838934,0.9882417818755106,-0.07417204701539441,313.99415459013966,0.9723056573057193,-0.04257944750236489,313.9974569445671,0.9856912203226951,-0.011378872615916552,313.99785111413365,0.9888423334347719,24.450000000000003
314.0020446246081,0.9884471384823263,-0.00429729014796574,313.9978043673015,0.9830792116596995,0.03199053601078372,313.9960031726822,0.9882414693511855,-0.07414201169258118,313.99348353292226,0.9723134164250461,-0.04263232727203314,313.9977114932966,0.985687458447755,-0.011400686916679597,313.997755251718,0.9888419697276184,24.46
314.00232220007763,0.9884458044361171,-0.004305554464470986,313.9979942063707,0.9830794865766846,0.03194825022863233,313.99612784556456,0.9882411550180885,-0.07410789823816334,313.99281962022667,0.9723209046519753,-0.04270149289006448,313.99795677171585,0.9856839000396086,-0.011425460512304739,313.9976590793605,0.9888416259811256,24.47
314.0025942795642,0.9884445583648509,-0.0043142665399755736,313.99818653065324,0.9830796851094502,0.03189955318795239,313.99625421290324,0.9882408399772112,-0.07406992514328208,313.9921656985509,0.9723280929041879,-0.04278628346289688,313.9981916953733,0.9856805608330211,-0.011453199533504353,313.997563010317,0.9888413029311703,24.480000000000004
314.0028597109889,0.9884434038304106,-0.0043233827978522935,313.99838010404824,0.9830798086648562,0.0318445566499827,313.99638197056504,0.9882405251722608,-0.0740283330809203,313.99152453898915,0.9723349540164826,-0.04288600081579302,313.9984152147999,0.9856774551158832,-0.011483884361998847,313.99746748367164,0.9888410013136296,24.490000000000002
314.00311739893243,0.9884423435772268,-0.004332859707247703,313.99857318300286,0.9830798594773273,0.03178348163508365,313.996510792693,0.9882402117042286,-0.07398337825135017,313.99089878067883,0.9723414626684326,-0.042999912505460494,313.99862636798224,0.9856745962717881,-0.011517448173023366,313.99737295142285,0.9888407217723956,24.5
314.00336634240824,0.9884413796533822,-0.00434265419504604,313.9987636856631,0.9830798403605834,0.031716670933323546,313.99664035343017,0.9882399005168219,-0.07393532350939633,313.9902909685023,0.9723475956014169,-0.04312725370293949,313.99882424538055,0.9856719960565952,-0.011553761608546848,313.9972798655691,0.9888404647673913,24.509999999999998
314.00360561597586,0.9884405135637722,-0.004352723645869224,313.99894937403576,0.983079754624883,0.03164458076408773,313.9967703703671,0.9882395926323899,-0.07388443281897554,313.98970353423607,0.972353331618621,-0.043267226063870165,313.9990079899284,0.9856696651410073,-0.0115926254204172,313.99718867810896,0.9888402305745706,24.520000000000003
314.00383433196794,0.9884397464054566,-0.004363025490112942,313.9991281012088,0.9830796053322155,0.03156776993357033,313.99690051764674,0.9882392889946398,-0.07383096570763621,313.98913872114696,0.9723586517658964,-0.043418994715872454,313.999176832015,0.9856676127488525,-0.01163377230957499,313.997099802298,0.9888400195618721,24.53
314.00405167826335,0.9884390790030115,-0.004373516883530272,313.9992980325483,0.9830793955445704,0.0314868614689758,313.99703051285985,0.9882389904686362,-0.07377517726655838,313.98859867824666,0.9723635392955894,-0.043581685999080876,313.9993300894855,0.9856658468379432,-0.011676879187478197,313.99701362556357,0.9888398319132649,24.54
314.00425689940045,0.9884385119806567,-0.004384153974851396,313.9994577497913,0.9830791279101544,0.03140251092503337,313.997160073597,0.9882386979194441,-0.0737173159323696,313.9880853471863,0.9723679797388844,-0.043754386712989486,313.9994671151673,0.9856643739192167,-0.011721586181310566,313.99693049659015,0.9888396676287489,24.550000000000004
314.00444927769075,0.9884380458076704,-0.004394891402272148,313.99960640718444,0.9830788044978792,0.03131536718415948,313.99728891744877,0.9882384120548438,-0.07365762570532905,313.98760053766006,0.9723719608696324,-0.043936144493029405,313.9995873668347,0.9856631990567354,-0.011767516865332447,313.99685069949106,0.9888395267083242,24.560000000000002
314.00462815210534,0.9884376807832506,-0.00440568192726387,313.9997437314844,0.9830784271283873,0.0312260365927767,313.9974167837296,0.9882381335826155,-0.07359634725841963,313.9871458708522,0.9723754727766948,-0.04412597007003399,313.9996903897178,0.9856623258676868,-0.011814304622943968,313.99677447963694,0.9888394089680216,24.57
314.0047928993885,0.9884374169706207,-0.004416476480347183,313.9998699438882,0.983077997291295,0.031135056272062648,313.99754341175384,0.9882378632105396,-0.0735337257009926,313.98672281713925,0.9723785078639434,-0.04432284254232423,313.99977579901116,0.9856617567032427,-0.011861612878035898,313.9967020307414,0.9888393141318873,24.58
314.0049429718306,0.9884372541062014,-0.004427224161091985,313.9999856689521,0.9830775163934622,0.031042884109480855,313.9976685625598,0.9882376014104696,-0.07347001279695181,313.9863326772389,0.9723810607055725,-0.044525717660414355,313.9998433148564,0.9856614922868407,-0.011909149808699313,313.996633494861,0.9888392419239673,24.590000000000003
314.00507789726805,0.9884371914847401,-0.00443787265008136,314.000091726406,0.9830769860072618,0.030949892086468003,313.9977919754618,0.9882373488115435,-0.0734054691829377,313.98597656335915,0.9723831281546147,-0.04473353611171748,313.99989270986856,0.985661532256762,-0.011956679382507883,313.99656898822406,0.9888391918843387,24.6
314.0051972790836,0.9884372278569062,-0.004448369124386947,314.0001889750149,0.9830764080360925,0.030856382125176725,313.99791341149813,0.9882371058069727,-0.07334036769560372,313.98565542747434,0.9723847092344249,-0.04494523444129389,313.9999238791008,0.985661874442694,-0.012004018291161673,313.9965086141444,0.9888391635530784,24.61
314.00530081509254,0.9884373613384638,-0.004458660898401688,314.00027811740443,0.9830757849626485,0.030762606105413925,313.9980326317069,0.9882368727899683,-0.07327499226252421,313.9853700424748,0.9723858051025084,-0.045159755219444334,313.9999367700795,0.9856625154083088,-0.01205103104591726,313.9964524371933,0.988839156286294,24.619999999999997
314.00538829754305,0.9884375893577335,-0.00446869656818403,314.00035956994543,0.9830751199316754,0.030668793387930916,313.99814941885023,0.9882366501537417,-0.07320963568401019,313.98512102101733,0.9723864190866928,-0.045376058339035866,313.99993143527826,0.9856634504512627,-0.012097615263878023,313.99640053485615,0.9888391693481089,24.630000000000003
314.0054596131158,0.9884379086511402,-0.004478426606516913,314.00043337167267,0.9830744166672144,0.03057518083983087,313.99826355569013,0.988236438212862,-0.07314459741492518,313.98490880610007,0.9723865565042678,-0.04559312741731981,313.9999079971351,0.9856646736031963,-0.012143686341213225,313.99635298461845,0.9888392020946306,24.64
314.00551478069735,0.988438315312189,-0.004487804278383128,314.0004992103081,0.983073679720871,0.0304820370217026,313.9983748032647,0.9882362372818981,-0.07308017691013274,313.9847336710622,0.9723862247705011,-0.04580997657432726,313.99986668303495,0.9856661772680161,-0.012189156608735945,313.99630985105136,0.9888392536979975,24.65
314.005553913607,0.988438804861812,-0.004496786236024306,314.0005563962374,0.9830729138925205,0.03038968470667614,313.99848296605984,0.9882360475967767,-0.07301667029722016,313.98459571015866,0.9723854332539509,-0.046025653822066886,313.99980775534516,0.9856679529453315,-0.012233920005122141,313.9962712116404,0.9888393232383638,24.660000000000004
314.0055771818235,0.9884393723837209,-0.004505332656262219,314.00060404467274,0.9830721244785767,0.030298505050618214,313.99858782683754,0.9882358694720671,-0.07295436039466965,313.98449485741094,0.9723841932041213,-0.04623924483030015,313.999731598871,0.9856699910495959,-0.012277841654699624,313.9962371180425,0.9888394098878677,24.67
314.0055848686451,0.9884400126419477,-0.004513407240498779,314.0006411537218,0.9830713166926972,0.030208939260210448,313.99868921180735,0.9882357029864113,-0.07289351893004259,313.9844308866073,0.9723825177514621,-0.046449869160766065,313.99963863340014,0.9856722805483875,-0.012320751123664443,313.9962076348288,0.9888395126346786,24.68
314.0055773140293,0.9884407202153069,-0.00452097707739474,314.000666825585,0.9830704956657828,0.030121475248323818,313.9987869254552,0.9882355483757361,-0.07283439544905858,313.98440338302623,0.9723804217988534,-0.0466566817734913,313.9995293661759,0.9856748095049879,-0.012362441193938416,313.9961827749137,0.9888396304669659,24.689999999999998
314.0055549145936,0.9884414896318562,-0.004528012185132008,314.0006803576365,0.9830696662804652,0.03003662344688488,313.99888079399057,0.9882354057186838,-0.07277722175196386,313.9844117999892,0.972377921913089,-0.046858870767325006,313.9994043918976,0.9856775650783814,-0.012402680737665107,313.9961625512113,0.988839762280914,24.700000000000003
314.0055181236148,0.9884423154401337,-0.004534485145223506,314.0006813725404,0.9830688327573243,0.02995489595589839,313.998970665347,0.9882352750152544,-0.07272220634807079,313.98445541173345,0.9723750362525321,-0.04705565436731858,313.9992643227554,0.9856805337041153,-0.012441222074064678,313.9961469378931,0.9888399070646924,24.71
314.0054674321431,0.9884431922723822,-0.004540370599001719,314.0006698963197,0.9830679989859139,0.029876775684000753,313.99905638745776,0.988235156265448,-0.07266954000121842,313.9845333511139,0.9723717844585998,-0.04724628318419087,313.9991098758866,0.9856837007325805,-0.012477818135428524,313.9961358833023,0.9888400637144855,24.72
314.00540336900144,0.98844411486592,-0.004545645018749853,314.00064638438016,0.9830671682764929,0.02980269216132625,313.99913782998016,0.9882350494692644,-0.07261939462068023,313.98464460960304,0.9723681875110746,-0.04743003946117307,313.9989418034106,0.985687051152449,-0.012512239633113922,313.99612928412483,0.9888402310344937,24.730000000000004
314.0053265007861,0.9884450780346454,-0.004550286433059232,314.0006116564517,0.9830663436082939,0.029733004858725116,313.99921488429516,0.9882349544694193,-0.07257192991571677,313.9847880372911,0.972364267583416,-0.04760623933347394,313.9987609274117,0.9856905688672367,-0.012544289771253724,313.9961270112183,0.9888404079209014,24.740000000000002
314.0052374129798,0.9884460766316381,-0.004554274381055524,314.00056680550784,0.9830655275467676,0.02966798734102074,313.99928742005994,0.988234871108628,-0.07252729228648358,313.9849623711623,0.9723600479704171,-0.04777423810036514,313.9985681049562,0.9856942374187407,-0.01257381528203862,313.9961289096118,0.9888405932698934,24.75
314.0051367666113,0.9884471054814823,-0.004557590324362657,314.0005130936725,0.983064722574608,0.02960783227124423,313.99935535037935,0.9882347992296061,-0.07248562036949152,313.9851662256695,0.9723555528711716,-0.04793343323780153,313.998364245584,0.9856980399870394,-0.012600711330287045,313.9961348243345,0.9888407858856697,24.759999999999998
314.00502522270966,0.9884481593304008,-0.004560217784424124,314.0004518090929,0.9830639312572654,0.029552658082947166,313.9994185666344,0.9882347385964267,-0.0724470472557911,313.9853981115853,0.9723508073890745,-0.04808327343628179,313.9981502938174,0.9857019590287739,-0.012624922739587652,313.99614457458694,0.9888409845724303,24.770000000000003
314.0049035367363,0.9884492327928269,-0.004562142937561964,314.0003841358236,0.9830631563257035,0.029502522324827155,313.9994770036537,0.9882346890518054,-0.07241169716369604,313.9856564454273,0.9723458372424452,-0.048223260107158536,313.9979272466519,0.9857059768197255,-0.012646437861586927,313.9961579795697,0.9888411881343754,24.78
314.0047724641529,0.9884503203229091,-0.004563355210035751,314.0003110497337,0.9830624006763985,0.0294574433457443,313.99953057454195,0.9882346502811733,-0.07237968987515177,313.9859395588837,0.9723406687283559,-0.048352954914188936,313.99769611857437,0.9857100754548164,-0.012665279379920652,313.9961748713978,0.9888413955596741,24.79
314.00463283596713,0.9884514162269777,-0.0045638476442327386,314.0002332534489,0.9830616674540962,0.029417423647815896,313.9995792358517,0.9882346219699611,-0.07235113408118285,313.98624570823864,0.972335328577943,-0.04847198353930991,313.99745795905386,0.9857142364863907,-0.01268149082264667,313.996195082186,0.9888416056525265,24.800000000000004
314.0044855020733,0.9884525146938211,-0.004563617264858,314.0001511633401,0.9830609600518116,0.029382465733159217,313.99962292241145,0.9882346038822423,-0.07232612738189294,313.98657308379813,0.9723298438840637,-0.04858003643579328,313.9972138525418,0.9857184416476518,-0.012695124300820145,313.99621845696333,0.9888418173091174,24.810000000000002
314.0043313879118,0.9884536098641419,-0.00456266539935081,314.0000649225347,0.9830602821108297,0.029352591286790762,313.9996615907736,0.9882345957820899,-0.0723047518500965,313.9869197910385,0.9723242418842629,-0.0486768688282457,313.99696486599845,0.9857226726718031,-0.012706225794783869,313.9962448536732,0.9888420294256313,24.82
314.00417140003657,0.9884546959160427,-0.004560997677884643,313.99997450500956,0.9830596370241653,0.029327845346821695,313.9996951974906,0.9882345973549351,-0.07228707181313458,313.98728391658517,0.972318549924602,-0.04876230146576373,313.9967120838752,0.985726911292048,-0.012714827797313413,313.9962741173448,0.9888422409902374,24.83
314.00400648277457,0.9884557671665396,-0.004558623850272099,313.99987976763714,0.9830590282675902,0.029308298806575143,313.9997237208387,0.9882346082075664,-0.07227313052559858,313.98766349993616,0.9723127953511421,-0.04883621459669338,313.9964566081146,0.9857311394224494,-0.012720943795975999,313.99630611883555,0.9888424510830899,24.840000000000003
314.00383759933925,0.9884568181534853,-0.0045555574655485286,313.99978060632486,0.9830584589030935,0.029294042576312546,313.9997471608178,0.9882346281040572,-0.07226294795114607,313.98805652403655,0.9723070052929124,-0.048898546462320044,313.99619954065923,0.9857353391579293,-0.012724567660059253,313.99634071608887,0.9888426586923579,24.85
314.00366567517113,0.9884578437406448,-0.004551815414234354,313.99967700806104,0.9830579315788824,0.029285170068412615,313.9997655391517,0.9882346567298383,-0.0722565207625008,313.98846097183133,0.9723012066980814,-0.04894928877793809,313.9959419834516,0.9857394929551287,-0.012725677932069872,313.9963777541339,0.9888428628981951,24.86
314.0034916545971,0.9884588391693427,-0.004547417562144921,313.99956916801955,0.9830574483638685,0.029281765520824014,313.99977885584053,0.9882346936916986,-0.07225382345054475,313.98887478856363,0.9722954260445816,-0.04898848146076551,313.9956850209431,0.9857435836324073,-0.012724245184588472,313.9964170779997,0.9888430628727404,24.869999999999997
314.00331644417116,0.9884598001047677,-0.0045423861095577455,313.9994575416059,0.9830570108304247,0.02928388231204887,313.99978713260793,0.988234738675069,-0.07225480832431817,313.9892959194765,0.972289689340109,-0.04901620961732368,313.99542972009397,0.9857475945507028,-0.012720243055551847,313.9964584939726,0.9888432577881319,24.880000000000003
314.003140912674,0.9884607226359725,-0.00453674513347484,313.9993428444575,0.9830566199716285,0.02929152628036085,313.99979043462537,0.9882347912867382,-0.07225940883829585,313.989722328664,0.9722840220136063,-0.04903260053081715,313.9951771303734,0.9857515094326716,-0.012713659283535256,313.9965018083391,0.9888434469084929,24.89
314.00296592888645,0.9884616032580643,-0.004530520404527631,313.99922601340865,0.9830562762840189,0.029304644881296932,313.9997888053405,0.988234851133495,-0.07226754291966331,313.9901519613693,0.9722784486620601,-0.0490378221548235,313.9949283012504,0.9857553129052673,-0.012704506129963444,313.9965468144712,0.9888436294979466,24.9
314.0027923238163,0.9884624388401482,-0.004523739158108124,313.99910815444434,0.9830559799331087,0.029323122183422812,313.99978230992457,0.9882349177434857,-0.07227911629559315,313.9905828005373,0.9722729930866719,-0.04903208311329338,313.9946842297207,0.9857589899571618,-0.01269282712289425,313.9965932928268,0.9888438049126005,24.910000000000004
314.0026209095847,0.9884632265612131,-0.004516429911273834,313.9989904776423,0.9830557307533849,0.02934677720025472,313.9997710352729,0.9882349908021415,-0.07229402471142918,313.99101284796416,0.9722676781843421,-0.0490156334537055,313.99444589528866,0.9857625264813242,-0.012678699509303571,313.99664101094965,0.9888439725085625,24.92
314.0024524416533,0.9884639638745126,-0.004508622645842852,313.99887416705695,0.9830555284965783,0.0293753705625722,313.99975506828065,0.9882350698376088,-0.07231215614887058,313.99144018084974,0.9722625256944659,-0.04898876389391168,313.99421422498546,0.9857659089133015,-0.012662237933512765,313.99668973638336,0.9888441318259095,24.93
314.0022876754836,0.98846464843989,-0.004500348991488918,313.9987603026502,0.9830553728316629,0.02940861953112181,313.99973451756676,0.9882351545353184,-0.07233339193506405,313.991862895245,0.9722575563074495,-0.048951808081601905,313.99399014584196,0.9857691246833674,-0.012643585854191342,313.99673924958574,0.9888442824047183,24.939999999999998
314.0021273287641,0.988465278105968,-0.004491642317288963,313.9986497952332,0.9830552635103693,0.029446208839125382,313.9997094700266,0.9882352444234169,-0.07235760896078787,313.9922791626048,0.9722527894838495,-0.0489051410879943,313.9937745149248,0.9857721618548034,-0.012622911865929544,313.9967893439291,0.988844423785066,24.950000000000003
314.0019721191834,0.9884658508816538,-0.004482537960591944,313.9985433083968,0.983055200284428,0.029487811543257407,313.9996800560027,0.9882353391086931,-0.07238467746226787,313.99268721093694,0.9722482433820295,-0.04884918091414518,313.9935681543179,0.9857750095760471,-0.012600398050884823,313.99683981278537,0.9888445555990142,24.96
314.0018227077702,0.9884663649610733,-0.004473073272792611,313.9984412715235,0.9830551829883264,0.029533104036348755,313.9996463841143,0.9882354381979356,-0.07241445991208523,313.99308536250413,0.9722439348581595,-0.048784384725173824,313.9933718336321,0.9857776578094033,-0.012576230169642062,313.99689046244106,0.9888446776625935,24.97
314.0016797555535,0.9884668187378172,-0.004463287710879049,313.99834387978717,0.9830552114565512,0.02958177855797312,313.9996086064279,0.9882355412979331,-0.07244680991008443,313.993471977271,0.972239879321528,-0.04871124885026242,313.9931862874957,0.9857800974214739,-0.012550587852073766,313.9969411120968,0.9888447896998501,24.980000000000004
314.0015438669025,0.9884672108583699,-0.0044532226543376,313.99825115921095,0.9830552854408332,0.029633549866759774,313.99956685328624,0.9882356480941167,-0.07248157218337328,313.9938455283081,0.97223609087923,-0.04863030275741566,313.9930121630813,0.9857823203640165,-0.012523638466627702,313.9969916067816,0.988844891526815,24.990000000000002
314.00141562730005,0.9884675402648522,-0.00444292113051026,313.9981630057021,0.9830554046101464,0.02968815690847177,313.99952125503216,0.9882357581932749,-0.07251858036813869,313.99420458294094,0.972232582046791,-0.04854210604084047,313.99285007257924,0.9857843194930862,-0.012495530989614513,313.9970417786103,0.9888449830515034,25.0
314.0012955466825,0.9884678062520115,-0.004432427539952061,313.9980793021564,0.9830555682196828,0.02974536365004502,313.99947200717986,0.988235871280839,-0.07255765590055462,313.9945477650479,0.9722293639651987,-0.04844724013624044,313.9927005757063,0.9857860887498939,-0.012466395392136493,313.99709147261217,0.9888450641819306,25.009999999999998
314.0011841161001,0.988468008509964,-0.004421787015598332,313.99799995749265,0.9830557752763645,0.0298049457349628,313.99941926179594,0.9882359870422397,-0.07259860801678208,313.9948738304642,0.9722264461838714,-0.04834630606135061,313.9925641622148,0.985787623160807,-0.012436346318515003,313.99714053381615,0.9888451350100814,25.020000000000003
314.00108173217,0.9884681471455659,-0.004411045193895844,313.99792499773406,0.9830560243733317,0.029866682976903834,313.9993631926708,0.9882361050842658,-0.07264123708024538,313.99518161042903,0.972223836805346,-0.04823991763754199,313.99244125189233,0.9857889187469192,-0.012405486151646663,313.9971887943371,0.9888451956279403,25.03
314.0009887537366,0.9884682227037855,-0.004400247528196302,313.9978545790197,0.9830563137726988,0.029930347683195,313.99930397359475,0.9882362250137062,-0.07268533458163211,313.99547004928746,0.9722215424129331,-0.04812869546458109,313.99233221205316,0.9857899726144805,-0.012373913596000662,313.9972360992042,0.9888452461274919,25.04
314.00090548298436,0.9884682361285217,-0.004389438968339957,313.99778901362765,0.9830566412400407,0.02999569131018579,313.99924182180587,0.9882363465946339,-0.07273068535707738,313.99573818563954,0.9722195679260304,-0.048013264661164755,313.9922373575379,0.985790783045327,-0.012341729195259908,313.9972822805323,0.988845286600721,25.050000000000004
314.0008321465519,0.9884681887697282,-0.004378663502917932,313.9977287309403,0.9830570042099073,0.03006244112709191,313.99917691109454,0.9882364694338376,-0.07277707202453208,313.995985171191,0.9722179168171533,-0.04789425185229996,313.9921569332227,0.9857913492255914,-0.012309043915318339,313.997327157522,0.9888453174155658,25.060000000000002
314.00076891441796,0.9884680823014897,-0.004367964205045989,313.99767430346765,0.983057399951335,0.030130292709643434,313.9991094586987,0.9882365932167485,-0.07282427609285504,313.9962102896047,0.9722165909672479,-0.047772281403528495,313.99209111401916,0.9857916714265628,-0.012275982209637111,313.9973705752024,0.9888453387559957,25.07
314.0007158999019,0.9884679186935275,-0.004357382683079313,313.9976263037194,0.9830578255678475,0.03019891160816299,313.99903968185635,0.9882367176287974,-0.07287208017999716,313.9964128999472,0.9722155908103787,-0.04764797391461687,313.9920400048741,0.9857917510046865,-0.01224268753688574,313.9974123656883,0.9888453508979643,25.08
314.0006731596632,0.9884677001292757,-0.004346959263707578,313.9975852781824,0.983058278080212,0.030267936683722147,313.9989677760817,0.988236842276773,-0.07292027244936981,313.996592512093,0.9722149151166963,-0.04752194847902149,313.9920036757522,0.9857915902207047,-0.012209320521728372,313.99745236109464,0.9888453542094103,25.090000000000003
314.0006407314751,0.9884674289595768,-0.004336733175050031,313.99755168226216,0.9830587545091956,0.030336994286806036,313.99889398033656,0.9882369669247487,-0.07296864660984477,313.9967487301716,0.9722145613541582,-0.04739481741180324,313.9919821091622,0.9857911924205157,-0.012176054663325147,313.99749041936474,0.9888453491502567,25.1
314.00061855867784,0.9884671076777491,-0.004326742409334173,313.99752582823675,0.9830592521238348,0.030405704929626118,313.9988184901351,0.9882370912581553,-0.07301700302484632,313.99688127141815,0.9722145253991517,-0.047267188509092686,313.99197521764853,0.9857905618543149,-0.012143073883047233,313.9975264113562,0.9888453359964573,25.11
314.0006065846119,0.9884667388590337,-0.004317023860217078,313.9975078462221,0.9830597681931663,0.030473699132863005,313.9987415444391,0.9882372150410662,-0.07306514649416714,313.9969899850249,0.9722148018982153,-0.04713966354177992,313.99198287877294,0.9857897036765941,-0.012110562102265802,313.9975602208408,0.9888453152999197,25.119999999999997
314.0006046959579,0.9884663251712806,-0.004307613322785383,313.99749767116026,0.9830603002344961,0.03054062576605741,313.99866333876275,0.9882373379589122,-0.07311289069033655,313.99707483328984,0.9722153839786616,-0.04701283524289436,313.99200491762394,0.9857886240365723,-0.012078698950853353,313.99759174450463,0.9888452875205671,25.130000000000003
314.0006127416237,0.9884658693678255,-0.004298545676650362,313.99749505583105,0.9830608457651301,0.030606165392235686,313.9985841120679,0.9882374597757666,-0.07316005372225229,313.9971358727659,0.9722162636102979,-0.046887285801294656,313.9920410543432,0.9857873298069054,-0.012047652410328895,313.9976209177765,0.9888452531183224,25.14
314.0006305327438,0.9884653742981746,-0.004289854565531553,313.99749960988686,0.9830614025506436,0.03067003193598801,313.99850408159244,0.9882375802557027,-0.0732064570260883,313.997173291963,0.9722174314607384,-0.04676358384904842,313.9920910090722,0.9857858287645466,-0.01201757145700307,313.99764767608514,0.9888452126450934,25.15
314.0006578426798,0.9884648429329379,-0.004281572397256758,313.99751085189894,0.9830619682738556,0.030731977687702968,313.9984234645744,0.988237699241436,-0.07325192758347898,313.99718735479473,0.97221887718478,-0.046642280695656964,313.9921543970057,0.9857841294098861,-0.011988583609693224,313.9976719806879,0.9888451666527877,25.160000000000004
314.0006943881335,0.9884642783780775,-0.004273729931798123,313.9975282614037,0.983062540617585,0.03079178996741115,313.9983424782518,0.9882378164970396,-0.07329629570333498,313.9971784571317,0.9722205892073701,-0.04652390656228003,313.99223081584717,0.9857822410571818,-0.011960794929723392,313.997693792842,0.988845115693313,25.17
314.0007398669204,0.9884636838998396,-0.004266356166837726,313.9975513439608,0.9830631171818943,0.03084928445247242,313.9982613398626,0.9882379317865868,-0.07333939391275117,313.99714707024856,0.9722225551576719,-0.04640896606280545,313.99231979333547,0.9857801736536992,-0.011934290633995556,313.99771308671905,0.9888450603185769,25.18
314.00079392019614,0.9884630629140702,-0.00425947797157743,313.9975796441648,0.983063695401333,0.030904301007380397,313.9981802883686,0.9882380449527931,-0.07338106028428278,313.99709375967467,0.9722247615073425,-0.046297936697539,313.99242082222725,0.985777937870141,-0.011909138773417044,313.9977298623189,0.9888450010804872,25.189999999999998
314.00085615134344,0.988462419004023,-0.004253119720548736,313.99761282371423,0.983064272627694,0.030956693675293342,313.998099519284,0.9882381558383739,-0.07342113732685344,313.9970191851943,0.972227194076943,-0.046191265087429156,313.99253332531447,0.9857755448293589,-0.011885394524399205,313.9977440938132,0.988844938622936,25.200000000000003
314.0009261070854,0.9884617558883038,-0.004247303087630829,313.9976506484006,0.9830648460472575,0.031006319001486787,313.99801927157057,0.9882382642860449,-0.07345947642212348,313.99692408199576,0.9722298378189053,-0.04608936320829179,313.99265672538917,0.9857730062872119,-0.011863106319569786,313.9977557812019,0.9888448734058466,25.21
314.00100331525846,0.9884610773888128,-0.0042420469087292734,313.99769297509647,0.98306541292906,0.031053033531236285,313.9979397407425,0.9882383701385213,-0.07349593671539782,313.99680927952215,0.9722326770345645,-0.045992609143965246,313.9927903927699,0.9857703344517076,-0.011842321365414047,313.99776492448495,0.988844806073111,25.22
314.00108726592606,0.9884603873808785,-0.00423736704445471,313.9977397517554,0.9830659703766254,0.03109669214173918,313.99786114403776,0.9882384732385189,-0.07353038733381016,313.9966756637697,0.9722356953741592,-0.04590134407369009,313.99293364530166,0.9857675418925723,-0.011823088094559734,313.9977715365767,0.988844737176637,25.230000000000004
314.00117743026516,0.9884596897540769,-0.0042332764030097335,313.99779095235425,0.9830665155762335,0.03113714136980187,313.9977836769706,0.988238573428753,-0.07356270960450718,313.9965242149893,0.9722388760538635,-0.04581587528472936,313.9930857833385,0.9857646416316811,-0.011805459844204481,313.9977756303913,0.9888446672683324,25.240000000000002
314.0012732416795,0.9884589883659273,-0.00422978491730202,313.99784655086984,0.9830670458796774,0.031174226918191647,313.99770755677895,0.988238670551939,-0.0735927981637406,313.99635596998496,0.9722422017834428,-0.04573647466605842,313.99324607225196,0.9857616469621976,-0.011789494856115829,313.99777723175725,0.9888445969001046,25.25
314.0013741146864,0.9884582869849012,-0.004226899705152504,313.99790645622113,0.9830675588870196,0.031207797825832193,313.99763295725324,0.9882387645294348,-0.07362056317505136,313.99617200326253,0.9722456549109424,-0.04566337870836502,313.9934137599226,0.9857585712677154,-0.0117752544374175,313.9977763794173,0.9888445265318769,25.259999999999998
314.0014794826897,0.9884575892548051,-0.004224625366824878,313.9979704862458,0.9830680523638354,0.031237713140116335,313.99756007390766,0.9882388552825982,-0.07364592811108543,313.9959734647319,0.9722492174950309,-0.04559679302297954,313.9935880767396,0.9857554282935467,-0.011762800508304451,313.99777313794266,0.9888444568075415,25.270000000000003
314.0015887413201,0.9884568986698458,-0.004222963962138706,313.9980383546889,0.9830685244067262,0.031263852759414304,313.9974890805326,0.9882389427327868,-0.07366882975359385,313.99576156085584,0.9722528714496891,-0.045536889329254863,313.99376823560135,0.9857522317850039,-0.01175218947133051,313.9977675719045,0.9888443880950368,25.28
314.0017012862084,0.9884562185639457,-0.004221915307998914,313.99810965819125,0.9830689732778062,0.03128612076923008,313.9974201509184,0.9882390267227161,-0.0736892181934327,313.99553751694805,0.9722565985442095,-0.04548380846718655,313.9939534144236,0.9857489954873992,-0.011743468532980944,313.9977597717026,0.9888443209462705,25.29
314.00181653187184,0.9884555521000566,-0.004221477047056448,313.9981838632777,0.9830693975702152,0.03130445294855331,313.9973534588555,0.9882391072523863,-0.07370705683056308,313.9953025960243,0.9722603806202287,-0.04543765851452519,313.99414280861333,0.9857457333269043,-0.011736671412173797,313.9977498406507,0.988844255729181,25.300000000000004
314.0019338739411,0.988454902277284,-0.004221644716368919,313.9982603584037,0.9830697961253628,0.03131882260813292,313.99728913468675,0.9882391842431548,-0.07372231904677493,313.9950580988023,0.9722641995193833,-0.04539851742281913,313.99433559608656,0.9857424588679722,-0.011731814661832478,313.9977378949772,0.9888441929036914,25.310000000000002
314.0020527269335,0.9884542719558197,-0.004222411816061261,313.9983384929898,0.983070167867415,0.03132923642028168,313.99722735220246,0.9882392576950219,-0.07373498820568691,313.99480532599966,0.9722680372279979,-0.045366428875061655,313.9945309372679,0.9857391856750556,-0.011728894603529562,313.9977240509102,0.9888441329297247,25.32
314.0021724864798,0.9884536638551612,-0.004223769717778189,313.99841759043335,0.9830705119688069,0.031335736086954384,313.9971682200216,0.9882393276079874,-0.07374505654365444,313.9945456160361,0.9722718760941178,-0.04534140529831118,313.99472802756435,0.9857359271317482,-0.01172788855362927,313.99770843759205,0.9888440760832349,25.33
314.00229258598387,0.9884530805772638,-0.004225707779118628,313.998497000155,0.9830708275192176,0.03133839333551325,313.9971118902109,0.9882393939034091,-0.07375252627886168,313.99428030733117,0.9722756986466483,-0.045323424097916024,313.9949260274007,0.985732696440784,-0.01172875543635871,313.99769118416526,0.9888440227321603,25.340000000000003
314.0024124210763,0.9884525246083218,-0.004228213046106209,313.99857616265655,0.9830711137738388,0.03133730074429789,313.99705847138915,0.9882394565812871,-0.07375740628404533,313.99401073830455,0.9722794879209031,-0.045312429163824476,313.9951241146928,0.9857295064431786,-0.01173143823609282,313.9976724326864,0.9888439732444394,25.35
314.00253142516107,0.9884519983258919,-0.004231270276076163,313.99865458349757,0.9830713699051058,0.03133256757242986,313.9970080938993,0.9882395156416213,-0.07375971541377085,313.99373822852493,0.9722832273500888,-0.04530833011742976,313.9953215023389,0.9857263697990879,-0.01173587012806674,313.99765232521213,0.9888439278960259,25.36
314.0026490127554,0.9884515039864269,-0.004234861914788432,313.9987318983536,0.9830715952509669,0.031324309751343454,313.99696084463653,0.9882395710844117,-0.07375948028624837,313.993464097561,0.9722869009099919,-0.04531100306472509,313.9955173857459,0.9857232984452307,-0.011741975704518293,313.99763099088494,0.9888438868708893,25.369999999999997
314.00276463614955,0.9884510437039041,-0.004238968142201438,313.99880782096966,0.9830717892321268,0.031312645714590255,313.996916810496,0.9882396228310162,-0.07375673750151675,313.99318964613036,0.9722904931551523,-0.04532029134945873,313.9957109953032,0.9857203041374659,-0.011749677718471588,313.9976085588473,0.9888438503529985,25.380000000000003
314.002877747634,0.9884506194284546,-0.004243566941132736,313.9988821431604,0.9830719511865337,0.03129769472976095,313.9968761000967,0.9882396709600768,-0.07375153364144364,313.99291613724876,0.9722939892912057,-0.04533600818917668,313.99590157889133,0.9857173980890747,-0.01175889953602197,313.9975851582414,0.9888438186183076,25.39
314.00298781838563,0.9884502329125244,-0.004248634188806548,313.9989547087868,0.9830720807004054,0.03127957356232893,313.99683875688623,0.9882397154715936,-0.07374392748790969,313.99264483393193,0.9722973752110574,-0.04535793780495526,313.9960884018818,0.9857145909707601,-0.01176956820169221,313.99756091820984,0.9888437917588011,25.4
314.00309435735437,0.98844988570019,-0.004254143931496373,313.99902540074453,0.9830721774427159,0.03125839564161122,313.99680486775986,0.9882397563655667,-0.07373398669553219,313.99237694264264,0.9723006375310529,-0.04538583768086631,313.9962707646286,0.9857118929106468,-0.011781613212290027,313.99753596789503,0.9888437698664636,25.410000000000004
314.0031968734902,0.9884495790879766,-0.004260068453185641,313.9990940628945,0.9830722414134654,0.031234276899042103,313.99677447616506,0.9882397936419961,-0.07372179111894142,313.9921136509927,0.9723037636994949,-0.04541944232975242,313.99644798497684,0.9857093134942817,-0.0117949683561218,313.99751042352506,0.9888437529412951,25.42
314.00329493240275,0.988449314110611,-0.004266378710418505,313.9991605390977,0.9830722727781666,0.03120733993836866,313.9967476038257,0.9882398273795239,-0.07370742948550438,313.99185609004087,0.9723067419966429,-0.04545846517611461,313.9966194332451,0.9857068614029145,-0.011809568034565145,313.9974844271566,0.9888437411672648,25.43
314.0033880997016,0.9884490915374601,-0.004273044492508033,313.99922460815714,0.9830722718678454,0.031177714869689815,313.9967242941894,0.9882398574995078,-0.0736910016135089,313.9916053531442,0.972309561534713,-0.04550260156873256,313.9967844972429,0.9857045449560764,-0.01182534664899768,313.9974581079322,0.9888437344523882,25.439999999999998
314.003475997656,0.9884489118600637,-0.004280034673291933,313.9992859708062,0.9830722394273101,0.031145544313690928,313.99670456897996,0.9882398840805904,-0.07367261508488744,313.99136245825554,0.9723122123302229,-0.04555153028697467,313.99694259976246,0.9857023717498611,-0.011842235535440835,313.9974315949941,0.9888437327966652,25.450000000000003
314.00355828630813,0.9884487753028203,-0.004287317462888273,313.99934428874377,0.9830721762013689,0.031110992576073852,313.9966884499211,0.9882399072014136,-0.07365238302703289,313.9911284044769,0.9723146853401626,-0.045604917306573435,313.99709319857794,0.9857003482952058,-0.011860158059989957,313.9974050303991,0.9888437362000958,25.46
314.0036346445869,0.9884486818568253,-0.0042948604763561405,313.99939917162203,0.9830720833486124,0.031074241477361444,313.9966758935653,0.9882399268619776,-0.07363042744007485,313.9909041155064,0.9723169724981676,-0.045662414669892765,313.9972358039371,0.9856984809221887,-0.011879029618814306,313.99737854328947,0.9888437444787108,25.47
314.0037048080808,0.9884486312745278,-0.00430263112277266,313.99945022909344,0.9830719619448745,0.03103549285501487,313.9966669216363,0.9882399431409246,-0.07360687143323498,313.9906904584891,0.9723190667506905,-0.04572366500485836,313.9973699435789,0.9856967748757315,-0.011898753959729641,313.9973522498935,0.9888437575405257,25.480000000000004
314.0037685312647,0.9884486231160352,-0.00431059639925105,313.9994970708103,0.9830718133142589,0.030994965227277186,313.99666149068656,0.9882399560382545,-0.07358184255210333,313.99048822516625,0.9723209619846566,-0.04578830001864764,313.9974952152068,0.9856952346773186,-0.011919226860625628,313.9973262922678,0.9888437752935556,25.490000000000002
314.0038256063867,0.9884486567544564,-0.00431872316558322,313.9995393584714,0.9830716387808688,0.030952890457017004,313.99665957899225,0.9882399656326097,-0.07355547166954618,313.990298150726,0.9723226530998085,-0.045855942380577316,313.99761123401555,0.9856938639441373,-0.011940333677180911,313.99730077372635,0.9888437975538316,25.5
314.00387584458156,0.9884487314061768,-0.004326978052692241,313.9995768188333,0.983071439668808,0.030909508747493875,313.996661121382,0.9882399719239903,-0.07352788965842981,313.9901208949528,0.9723241360810498,-0.0459262079815686,313.9977176851643,0.9856926659316564,-0.011961955473575467,313.9972758104973,0.9888438240453997,25.509999999999998
314.0039191136433,0.9884488461397644,-0.00433532755417988,313.9996092697338,0.9830712173849361,0.030865061970045553,313.99666609613195,0.9882399750696805,-0.07349922850071261,313.989957042227,0.9723254078537574,-0.04599870518099213,313.9978142713036,0.9856916428101883,-0.011983968409419371,313.99725149298024,0.9888438545842907,25.520000000000003
314.0039553002528,0.988448999886654,-0.0043437381178741356,313.9996366070802,0.9830709732533569,0.030819788659853405,313.99667441634693,0.9882399749910382,-0.07346962239653711,313.98980710152506,0.972326466392297,-0.046073038572443284,313.9979007475572,0.985690796026608,-0.012006249870465183,313.99722792448927,0.9888438889865353,25.53
314.00398432886385,0.9884491914358058,-0.004352176145829239,313.99965881786096,0.9830707085981738,0.030773919845746935,313.9966860168556,0.988239971845348,-0.07343920665513796,313.9896715064196,0.9723273106838516,-0.04614880898374214,313.99797693901365,0.9856901264852125,-0.012028679694750403,313.99720516959553,0.9888439268841952,25.54
314.0040061428169,0.988449419440828,-0.004360608131646955,313.999675967134,0.9830704248262466,0.030727674880008313,313.9967008107627,0.9882399656326097,-0.07340811658574982,313.98955061507917,0.9723279407284211,-0.046225615736398676,313.9980426882526,0.9856896340051422,-0.012051145690238619,313.9971833057844,0.9888439680013166,25.550000000000004
314.00402072322527,0.9884496824092917,-0.0043690008893454285,313.9996881720036,0.9830701233444354,0.03068126143837236,313.99671873289685,0.9882399563528236,-0.07337648971579146,313.9894447291196,0.9723283573941346,-0.046303060411388014,313.99809789032713,0.9856893178629598,-0.012073541795605793,313.9971624105415,0.9888440120619454,25.560000000000002
314.00402810786215,0.988449978692045,-0.004377321599132946,313.9996955755972,0.983069805725113,0.030634873851948373,313.9967396746391,0.9882399441632739,-0.07334446357268172,313.9893540559016,0.97232856259811,-0.04638074910861564,313.99814249276375,0.9856891766117901,-0.01209577114559644,313.99714252260935,0.9888440587901279,25.57
314.0040283533872,0.9884503064832135,-0.0043855381278243176,313.9996983340538,0.9830694734578959,0.030588696443376497,313.9967635273704,0.9882399290639607,-0.07331217790202357,313.98927872738193,0.9723285591255942,-0.04645829320007243,313.99817647807134,0.9856892080813209,-0.012117744844881163,313.99712369364505,0.9888441078179259,25.58
314.00402153534645,0.9884506638237617,-0.004393619120388409,313.9996966035126,0.9830691281979134,0.030542905194905927,313.9967901824717,0.9882399110548842,-0.07327977134032793,313.98921881896473,0.9723283506299634,-0.04653531309560993,313.9981998812322,0.985689409377802,-0.012139381968056648,313.9971059753055,0.9888441587774006,25.590000000000003
314.00400778594576,0.988451048605055,-0.004401534228816985,313.9996905010778,0.9830687717658076,0.030497669416473083,313.99681950960036,0.9882398902146864,-0.07324738141501358,313.98917433064986,0.9723279417050662,-0.046611440502405545,313.998212772211,0.9856897768840461,-0.012160607107360716,313.99708939341923,0.9888442113006137,25.6
314.003987275164,0.9884514585742022,-0.004409254386767314,313.999680104819,0.9830684058994648,0.030453156749936205,313.99685140013725,0.9882398667006518,-0.07321514676259144,313.9891451681824,0.9723273377043645,-0.046686319931272625,313.9982152734457,0.9856903064402878,-0.01218134853345861,313.997073986729,0.9888442650196267,25.61
314.00396017297993,0.9884518913625517,-0.004416751855335943,313.99966547979403,0.9830680326677962,0.03040953650523171,313.99688570201585,0.9882398404341384,-0.07318320047411198,313.9891311996056,0.9723265447771048,-0.04675961095612566,313.9982075423566,0.9856909933441831,-0.012201536356229288,313.9970597939774,0.988844319658486,25.619999999999997
314.0039267249187,0.9884523444910328,-0.004424000406153761,313.9996466520262,0.9830676539742008,0.030366976324217837,313.99692228489334,0.9882398115724305,-0.07315167453153355,313.98913221755856,0.9723255698683186,-0.046830988213980254,313.99818978883775,0.9856918319890915,-0.012221100685551706,313.99704684099305,0.9888443747572682,25.630000000000003
314.00388715761864,0.9884528154146804,-0.0044309754129335435,313.999623634527,0.9830672717220772,0.03032564801894829,313.99696099670314,0.9882397801941702,-0.07312069315316995,313.9891479392766,0.9723244205741339,-0.04690014291126328,313.9981622402739,0.9856928165875134,-0.012239970405162344,313.9970351536044,0.988844429948035,25.64
314.00384177326447,0.9884533015386627,-0.0044376538514699455,313.9995964663312,0.9830668879803374,0.0302857217333986,313.9970017071024,0.9882397463780003,-0.07309037723005865,313.9891780254421,0.9723231051779477,-0.046966782823812815,313.9981251590325,0.985693940628511,-0.012258073785726447,313.9970247447256,0.9888444849548326,25.65
314.00379085515425,0.9884538002432152,-0.004444014345413275,313.9995651994852,0.9830665045696233,0.03024736677750519,313.9970442640246,0.9882397101239202,-0.07306084099868465,313.9892220613334,0.9723216325419094,-0.04703063530949845,313.9980788774453,0.9856951972394286,-0.012275337871766785,313.99701561435677,0.988844539317738,25.660000000000004
314.00373472435916,0.9884543089103537,-0.004450037166269491,313.9995299510932,0.9830661233933338,0.03021074578889171,313.99708849367937,0.9882396715892149,-0.07303219204098041,313.9892795945271,0.9723200121792652,-0.04709144429560097,313.9980237103531,0.9856965791858909,-0.01229169154701984,313.9970077754121,0.9888445927607972,25.67
314.0036737208369,0.9884548249452468,-0.0044557041418526655,313.9994908772944,0.9830657461065984,0.03017601139671268,313.997134244,0.9882396308525263,-0.07300453128432585,313.9893501160465,0.9723182540373256,-0.047148972538277614,313.9979600425612,0.9856980785100857,-0.012307066147507041,313.9970012278916,0.9888446448240872,25.68
314.0036082034317,0.9884553457744342,-0.00446099879360629,313.9994482122973,0.9830653743645462,0.030143302885497075,313.99718136292,0.9882395879924968,-0.0729779518924563,313.98943306036244,0.972316368533638,-0.04720300086940694,313.9978882938572,0.9856996872542008,-0.012321397913819719,313.99699595888103,0.9888446952316543,25.689999999999998
314.00353854987446,0.988455868868979,-0.00446590624505574,313.9994022293452,0.9830650096567938,0.030112743693031057,313.99722967664894,0.9882395430877686,-0.07295254148364666,313.9895278242433,0.9723143665198137,-0.047253331209209104,313.9978088665377,0.9857013969178453,-0.012334631056475283,313.99699194255186,0.9888447437075445,25.700000000000003
314.00346511900926,0.9884563917498107,-0.004470413221808273,313.9993532667395,0.9830646533902011,0.030084439742279784,313.9972790331202,0.9882394962169841,-0.07292837991252718,313.9896337290539,0.9723122591730129,-0.04729978430678068,313.99772221537256,0.9857031988197698,-0.012346717755917232,313.9969891530757,0.9888447898838194,25.71
314.0033883074535,0.9884569119806018,-0.004474508005779259,313.99930168880456,0.9830643069716279,0.03005847527119191,313.99732925854346,0.9882394474587854,-0.07290554148826774,313.9897500773079,0.9723100579235997,-0.04734220199955981,313.9976288301141,0.9857050840978647,-0.01235762122787133,313.9969875517097,0.9888448334845252,25.72
314.00330851182457,0.9884574271642049,-0.004478180709834795,313.99924787287654,0.9830639716424215,0.030034917836934197,313.9973802008521,0.9882393969704572,-0.07288409497457772,313.98987615266805,0.9723077744551426,-0.047380448719636335,313.9975292005144,0.9857070435283022,-0.012367315110274377,313.9969871126255,0.9888448741417234,25.730000000000004
314.00322614762626,0.9884579349569013,-0.004481423140470395,313.999192209303,0.9830636486439288,0.030013815813774193,313.99743168625565,0.9882393448306415,-0.07286410137152191,313.9900111822441,0.9723054206320703,-0.047414409987441675,313.99742383381704,0.9857090678872543,-0.012375783463274207,313.9969877970803,0.9888449116714448,25.740000000000002
314.00314163036245,0.9884584330612763,-0.004484228935132294,313.9991350493968,0.9830633392174967,0.02999520339731481,313.99748354096386,0.9882392911179806,-0.07284561724279678,313.99015437429483,0.9723030084273275,-0.04744399467121399,313.9973132547565,0.9857111477700337,-0.012383018316944733,313.99698955341717,0.9888449457977357,25.75
314.0030553944236,0.9884589192226585,-0.0044865936537649915,313.9990767314593,0.9830630445217158,0.029979102272572552,313.99753561291,0.9882392359897592,-0.07282869138845414,313.99030491822816,0.9723005498500312,-0.04746913574015327,313.9971980230496,0.985713273771953,-0.012389020897428433,313.99699234289335,0.9888449763366267,25.759999999999998
314.0029678553135,0.9884593912576135,-0.004488514687263704,313.9990175417454,0.9830627656324202,0.029965524116094745,313.99758775002755,0.9882391795246195,-0.07281336706308542,313.99046198460087,0.9722980569092982,-0.04748979026442129,313.9970786634309,0.9857154363074654,-0.012393796722366438,313.99699611385194,0.988845003012164,25.770000000000003
314.0028794474226,0.9884598470575067,-0.004489991532116985,313.9989577534984,0.983062503625444,0.029954475600194166,313.99763977852615,0.9882391218012035,-0.07279967975763739,313.9906247062678,0.9722955415780732,-0.04750593790883152,313.99695575310847,0.9857176259718836,-0.012397356213969783,313.99700081463584,0.9888450256403785,25.78
314.0027905862547,0.9884602845991888,-0.004491025424216571,313.9988975879154,0.9830622595766213,0.02994595422275352,313.9976915463391,0.9882390629767962,-0.07278765719941223,313.99079225378586,0.9722930156846129,-0.04751758168600421,313.9968298517991,0.9857198331796608,-0.012399713472876925,313.99700640650246,0.9888450441292853,25.79
314.0027017062003,0.9884607019628048,-0.004491619613499996,313.9988372401702,0.9830620343962732,0.029939954979538233,313.9977429013999,0.9882390032086816,-0.07277731935206752,313.99096374115896,0.9722904909486578,-0.047524747203211246,313.99670151921964,0.9857220487069693,-0.01240088259972632,313.99701283779484,0.9888450582949154,25.800000000000004
314.0026132416497,0.9884610973531659,-0.004491779226629285,313.99877691844813,0.9830618289119643,0.02993646619400097,313.9977936916419,0.9882389425755023,-0.07276867730652413,313.9911383012419,0.9722879788729163,-0.04752748190922121,313.99657131508695,0.9857242633299809,-0.01240088014744137,313.9970200568559,0.9888450679532996,25.810000000000002
314.0025255892204,0.9884614691104346,-0.0044915110838958825,313.998716817923,0.9830616437857465,0.02993547201939891,313.99784376499855,0.9882388812345427,-0.0727617343900583,313.9913150668896,0.9722854906707203,-0.04752585358798917,313.99643981660904,0.985726468005727,-0.012399722668945483,313.99702801202875,0.9888450731044379,25.82
314.0024391644161,0.9884618157314965,-0.004490823607673114,313.99865715979195,0.9830614796796713,0.02993694576648099,313.99789299112706,0.9882388193430872,-0.07275648616630172,313.99149317095697,0.9722830373021976,-0.047519949605501675,313.9963075835028,0.9857286540529578,-0.012397429169447013,313.9970366516564,0.9888450736563456,25.83
314.00235434496767,0.9884621358628362,-0.0044897268224161875,313.9985981782635,0.9830613369247648,0.029940852405605192,313.99794121796083,0.9882387570584206,-0.0727529204352414,313.9916717651498,0.9722806293295834,-0.047509875403466635,313.99617515799383,0.985730812609564,-0.012394022332581738,313.9970459240819,0.9888450696090226,25.840000000000003
314.0022715086059,0.9884624283219083,-0.004488232217340893,313.9985401335693,0.9830612158520529,0.02994714523058216,313.9979883368808,0.9882386944591849,-0.07275101612412768,313.991850020025,0.9722782769895646,-0.04749575374615824,313.99604308230795,0.9857329355368739,-0.01238952790734162,313.9970557518198,0.9888450608704846,25.85
314.00219101417497,0.9884626920900147,-0.004486352517554754,313.99848331196443,0.9830611166270482,0.029955764190597003,313.9980341958204,0.9882386317026646,-0.0727507466147505,313.9920270872885,0.9722759900124198,-0.047477723967261944,313.9959118986708,0.9857350148770752,-0.012383977160359758,313.9970660832131,0.988845047532716,25.86
314.00211320163265,0.9884629263087413,-0.004484101729830805,313.99842801271535,0.9830610391669946,0.029966634222131108,313.99807868616074,0.9882385689461444,-0.07275207863434721,313.9922021751989,0.9722737777305348,-0.047455941216719366,313.9957821143257,0.9857370426723554,-0.012377407488981623,313.9970768407764,0.9888450295957167,25.869999999999997
314.0020383920501,0.9884631302835213,-0.004481495005286278,313.9983745481002,0.983060983471892,0.02997966775107943,313.99812169928276,0.9882385062682664,-0.07275497225560269,313.99237449201513,0.972271648861371,-0.047430573448108096,313.9956542365162,0.9857390116883396,-0.012369863647407536,313.9970879599384,0.988845007059487,25.880000000000003
314.00196688761196,0.9884633034587007,-0.0044785485936088415,313.9983232173854,0.9830609492934709,0.029994763858711384,313.9981631265674,0.9882384439049574,-0.07275938311483346,313.9925432836979,0.9722696117244971,-0.04740180443126191,313.9955287549945,0.9857409150523717,-0.012361397133621416,313.997099376128,0.9888449800160112,25.89
314.0018989905028,0.9884634454317868,-0.004475279705735293,313.99827430682603,0.9830609363007055,0.030011808281670868,313.99820288111954,0.9882383819348598,-0.07276526130289557,313.99270783391,0.9722676739883857,-0.047369829986495485,313.99540612453046,0.9857427460726551,-0.012352064963248335,313.9971110376882,0.9888449486492586,25.9
314.00183494624775,0.9884635559392004,-0.004471706605399095,313.9982280766538,0.98306094416257,0.030030680084289007,313.99824085432016,0.9882383204366156,-0.07277255247427677,313.99286744516513,0.972265842742756,-0.04733485798460439,313.9952867998941,0.9857444985999709,-0.012341929056483243,313.9971228542193,0.988844913051214,25.910000000000004
314.00177500037165,0.988463634842028,-0.0044678484718090735,313.9981847480657,0.9830609724652818,0.030051248322427775,313.9982769809979,0.9882382596461518,-0.07278119895618852,313.99302145767894,0.9722641244985751,-0.047297108346865124,313.99517121836413,0.9857461670276787,-0.012331057464233481,313.99713477406436,0.988844873313862,25.92
314.0017193983997,0.9884636821402696,-0.004463725308101878,313.99814450322395,0.9830610207950589,0.03007337954983186,313.9983111525337,0.9882381997207528,-0.07279113753038184,313.99316924936903,0.9722625250433692,-0.0472568107855699,313.99505976474603,0.9857477461108566,-0.012319518850477615,313.9971467326521,0.9888448296211715,25.93
314.0016683291972,0.9884636979550292,-0.004459358032889521,313.99810747224444,0.9830610885726058,0.030096938652167768,313.99834332548,0.9882381407390608,-0.07280230165133152,313.99331025470605,0.972261049658256,-0.047214204804026653,313.994952823845,0.9857492309663017,-0.012307384331479163,313.9971586783256,0.9888447822490967,25.939999999999998
314.00162196274295,0.9884636825427623,-0.004454768205616767,313.9980737462083,0.9830611753013837,0.030121790515101988,313.99837341294153,0.9882380828583605,-0.07281462144623603,313.99344392701147,0.9722597028285681,-0.047169537437093914,313.99485074548414,0.985750617253389,-0.012294723184287933,313.99717053359944,0.9888447312896219,25.950000000000003
314.0015804690159,0.988463636298838,-0.004449978026561134,313.99804339017345,0.9830612802365846,0.030147800024301025,313.99840137147083,0.9882380261572938,-0.07282802371501766,313.9935697573088,0.9722584883885419,-0.047123061744870645,313.99475384450415,0.9857519011740716,-0.012281605912096203,313.99718225973083,0.9888446770187012,25.96
314.00154398022175,0.9884635597468531,-0.004445010245285356,313.9980164301631,0.9830614027161565,0.03017483289947047,313.99842713589646,0.9882379707931457,-0.0728424297121382,313.9936873120256,0.9722574095936606,-0.047075036059541206,313.99466243574574,0.985753079472881,-0.012268098726597598,313.99719380506286,0.9888446197122883,25.97
314.0015126096798,0.9884634535528796,-0.0044398879775423145,313.9979929052119,0.9830615419125349,0.0302027590305114,313.9984506844945,0.9882379169232004,-0.07285775847387527,313.9937961764402,0.9722564689036229,-0.047025721725910186,313.99457678157626,0.9857541492560671,-0.012254266613343261,313.99720511793856,0.9888445596463371,25.980000000000004
314.00148643293625,0.9884633185290267,-0.004434634613727496,313.9979728413432,0.983061696998155,0.030231446639246692,313.9984719738175,0.9882378647047425,-0.07287392570923025,313.99389601123494,0.9722556681993749,-0.04697538234824734,313.99449710938063,0.9857551083533174,-0.012240172718670629,313.99721615961516,0.9888444970048167,25.990000000000002
314.00146550665056,0.9884631556191935,-0.004429273681557693,313.99795626458007,0.9830618669799394,0.030260763947499228,313.9984909821417,0.9882378142164141,-0.07289084601811245,313.99398649594315,0.9722550086384218,-0.04692428002451231,313.9944236290527,0.9857559549560383,-0.012225878349703423,313.99722686552144,0.988844432063681,26.0
314.0014498497094,0.9884629658955066,-0.004423828571428395,313.99794320094566,0.9830620507820538,0.0302905775090137,313.9985076877431,0.9882377656155,-0.07290843067315488,313.9940673666511,0.9722544907995163,-0.0468726776058198,313.994356532995,0.9857566876173548,-0.012211445426636602,313.99723719691474,0.9888443651908686,26.009999999999998
314.0014394809993,0.9884627505583207,-0.004418322627961321,313.99793368947485,0.9830622473286641,0.030320752209456604,313.9985220906218,0.9882377189806422,-0.07292658983789846,313.99413841599807,0.9722541144656259,-0.04682083342435417,313.99429596113697,0.9857573056138292,-0.01219693586966513,313.9972471021381,0.9888442966623331,26.020000000000003
314.0014343627471,0.9884625109184084,-0.004412778966909349,313.9979277561907,0.98306245546118,0.030351149598338057,313.99853419077783,0.988237674390483,-0.07294523367588415,313.9941994931761,0.972253878840966,-0.04676900279967956,313.9942420359165,0.9857578087646025,-0.012182410985912728,313.997256555363,0.9888442267540284,26.03
314.0014344760663,0.9884622483827135,-0.004407220292061448,313.99792544012803,0.9830626738554977,0.03038163205920727,313.99854398821117,0.9882376320023072,-0.0729642712415608,313.99425046622844,0.9722537825509991,-0.0467174357792747,313.99419482729826,0.9857581972505338,-0.01216793330864559,313.99726550493244,0.988844155833893,26.04
314.0014397265243,0.9884619644579125,-0.004401668849468903,313.9979267803216,0.983062901353027,0.03041205697137888,313.9985514829218,0.9882375918947566,-0.07298361269846933,313.994291278602,0.9722538234977469,-0.04666637789168801,313.994154422738,0.9857584716142013,-0.012153567823414865,313.99727391210376,0.9888440841778807,26.050000000000004
314.00145003857483,0.9884616607147956,-0.004396146518992857,313.9979317637598,0.9830631366296642,0.03044228254820662,313.99855671835735,0.9882375541464737,-0.07300316931924278,313.994321911446,0.9722539991491667,-0.046616067133917305,313.9941208397269,0.9857586331216206,-0.012139378902700462,313.99728175104843,0.98884401215393,26.060000000000002
314.0014652800121,0.988461338791829,-0.004390674539661696,313.99794037743106,0.9830633784440623,0.03047217033920061,313.99855971624163,0.9882375188361009,-0.07302285459469834,313.99434240246217,0.9722543061774309,-0.046566733971409875,313.99409407826494,0.9857586832196666,-0.012125430305911053,313.997288995938,0.9888439400379947,26.07
314.00148533751695,0.9884610003737831,-0.004385273555444825,313.99795256928905,0.9830636254721179,0.030501581893870956,313.9985604982984,0.9882374860422801,-0.07304258201565322,313.99435280820364,0.9722547408929917,-0.04651860209121748,313.99407410336977,0.985758624078652,-0.012111785792455308,313.99729562094393,0.9888438681980132,26.08
314.00151004111046,0.9884606471810474,-0.0043799636610264295,313.9979682482526,0.9830638765552404,0.03053038626807965,313.99855910797527,0.9882374558436539,-0.07306226729110878,313.99435327947816,0.9722552990998924,-0.04647188463622109,313.994060862568,0.9857584582306078,-0.01209850666945695,313.9973016002378,0.9888437969099393,26.090000000000003
314.0015392397004,0.988460280976754,-0.00437476417293664,313.9979872972175,0.9830641305348392,0.030558459190001414,313.9985555887198,0.9882374283188643,-0.07308182945734266,313.9943439670936,0.9722559759510799,-0.04642678721775111,313.99405426840383,0.9857581883884245,-0.012085651178683519,313.9973069209054,0.9888437265417116,26.1
314.00157272553474,0.9884599035454059,-0.004369693675325294,313.9980095600446,0.9830643861695674,0.030585683060123776,313.9985499839797,0.9882374034679113,-0.07310119087790877,313.9943250972617,0.9722567662377808,-0.046383502643502016,313.99405421593036,0.9857578178075711,-0.012073273883475125,313.99731157003237,0.9888436573692838,26.11
314.0016103097481,0.9884595166964397,-0.004364770019961945,313.9980348545717,0.9830646423835909,0.03061195278952067,313.99854238065006,0.9882373813694375,-0.0731202728072689,313.9942969150453,0.972257664389501,-0.046342214683307556,313.99406058270955,0.9857573501052348,-0.012061423829530746,313.9973155347045,0.9888435896686099,26.119999999999997
314.0016517657021,0.9884591222535395,-0.004360010143140779,313.9980629986366,0.9830648980183191,0.030637170795617896,313.9985328221785,0.9882373621020848,-0.0731390020453453,313.9942597032091,0.9722586643293379,-0.04630309355021049,313.9940731938299,0.9857567892603218,-0.012050144544908227,313.9973188278361,0.9888435238076281,26.130000000000003
314.0016968667582,0.9884587220653223,-0.004355429974133089,313.99809377104225,0.9830651519151615,0.03066124867027132,313.9985213737364,0.9882373456658533,-0.07315730650115232,313.9942138010706,0.972259759691013,-0.04626629740677269,313.9940918568887,0.9857561394325979,-0.01203947526616675,313.9973214494272,0.9888434600622924,26.14
314.0017453485048,0.9884583179804053,-0.004351044526734805,313.9981269896265,0.9830654029982839,0.030684107179766846,313.99850810049526,0.9882373321393852,-0.07317511741098053,313.9941595667986,0.9722609437465267,-0.04623197010560992,313.9941163794833,0.9857554051435471,-0.012029449099153124,313.9973233994777,0.9888433987085565,26.15
314.001796965417,0.9884579118616532,-0.0043468676246238855,313.9981624462038,0.9830656501918524,0.03070567292866406,313.9984930893502,0.9882373215226807,-0.07319236933839679,313.9940973774127,0.9722622094785038,-0.04620024043623684,313.99414653422866,0.9857545912763725,-0.012020095471286737,313.99732469090185,0.9888433400223745,26.160000000000004
314.0018514341966,0.9884575055612451,-0.004342912038681626,313.9981999456005,0.983065892420033,0.03072588086191349,313.99847642719635,0.9882373138157396,-0.07320899906515214,313.9940276853364,0.9722635497248806,-0.04617122363137708,313.99418207624876,0.9857537030759961,-0.012011439518488317,313.99732532369967,0.9888432841877154,26.17
314.00190849043213,0.9884571009206744,-0.004339189303897579,313.9982393056543,0.9830661286069913,0.03074467176273934,313.998458200929,0.988237309018562,-0.07322495002755013,313.9939509241422,0.972264956961873,-0.0461450191074981,313.9942227431763,0.9857527456064801,-0.012003502698251164,313.99732532369967,0.9888432315725176,26.18
314.00196783193894,0.9884566997600632,-0.0043357096278220306,313.99828035721447,0.9830663577596499,0.03076199058456131,313.9984384974433,0.9882373072097901,-0.0732401667709864,313.9938675651048,0.9722664235933529,-0.04612171121796622,313.9942682551528,0.9857517242936057,-0.01199630462885487,313.9973247038161,0.9888431822687659,26.189999999999998
314.00202915653233,0.9884563038639148,-0.004332482073661056,313.9983229311305,0.9830665788849311,0.030777788119072738,313.9984174036345,0.9882373083107817,-0.07325459938631702,313.9937781172005,0.9722679419508481,-0.04610136925304662,313.9943183148287,0.985750644924873,-0.011989861250151605,313.9973234769631,0.9888431366443987,26.200000000000003
314.0020921620278,0.9884559149739898,-0.004329514331407695,313.99836685825164,0.9830667910725138,0.03079201849412337,313.99839502812154,0.9882373122428945,-0.0732682035098585,313.99368310825685,0.97226950407651,-0.04608404518043821,313.9943726248545,0.9857495132877816,-0.011984187888922299,313.99732166896933,0.9888430947914005,26.21
314.0021565462406,0.988455534771497,-0.0043268129009370136,313.99841195641574,0.9830669934948334,0.0308046441779539,313.99837145779964,0.9882373190847707,-0.07328093921429574,313.99358306610134,0.9722711020848344,-0.04606977741104887,313.9944308528983,0.9857483351698316,-0.011979296806591695,313.9973193056631,0.9888430568937406,26.22
314.0022219880996,0.9884551648664072,-0.004324383046232342,313.9984580564721,0.9830671852415687,0.030815633477078688,313.99834677956403,0.9882373287577683,-0.0732927710086819,313.99347853741233,0.9722727280903166,-0.046058588539530286,313.9944926841193,0.985747116358523,-0.011975197812299589,313.997316412873,0.9888430231353882,26.230000000000004
314.0022881854202,0.9884548068010158,-0.004322228749611501,313.9985049502353,0.9830673657334243,0.030824958868207575,313.99832110203363,0.9882373412618869,-0.07330366894753064,313.9933700877193,0.9722743740627643,-0.046050486850588074,313.99455776869445,0.9857458631839335,-0.011971898875972066,313.9973130164274,0.988842993608328,26.240000000000002
314.00235483601773,0.988454462033914,-0.004320352803274346,313.99855242952,0.9830675343083487,0.030832605338636847,313.99829453382745,0.9882373565184845,-0.07331360863081604,313.9932582825517,0.9722760322251889,-0.04604546556582674,313.99462577429193,0.9857445814335634,-0.011969403676036548,313.9973091421549,0.988842968496529,26.25
314.0024216377076,0.9884541319293025,-0.004318756900850294,313.99860027312917,0.9830676903870464,0.03083856621605373,313.9982671835645,0.9882373744489189,-0.07332257009488055,313.993143687439,0.9722776947282582,-0.04604350510321481,313.99469635108875,0.9857432770757716,-0.011967710986350561,313.99730484171243,0.988842947891976,26.259999999999998
314.0024882883051,0.9884538177676785,-0.004317441454303257,313.9986482338426,0.9830678334729789,0.030842842334497324,313.99823913814004,0.98823739505319,-0.07333053781243494,313.9930269056124,0.9722793539396719,-0.04604457081761968,313.9947691317707,0.985741956259777,-0.011966817128486684,313.9973001409285,0.9888429317946691,26.270000000000003
314.0025545045122,0.9884535207387106,-0.004316405868574252,313.99869607745177,0.9830679632351199,0.030845446204554063,313.998210506173,0.9882374181740132,-0.07333750069255833,313.9929085026015,0.9722810023356462,-0.04604861601342786,313.9948437840058,0.9857406249539389,-0.011966712293305117,313.9972950785458,0.9888429203885772,26.28
314.0026199841443,0.9884532419341161,-0.004315648450033859,313.998743569748,0.9830680793424439,0.030846399511240435,313.99818139628235,0.9882374438113887,-0.0733434520806982,313.99278906278664,0.972282632573257,-0.04605557893192472,313.99491994048,0.985739288945757,-0.01196738176709617,313.99728970622124,0.9888429136737006,26.29
314.00268446278983,0.988452982353003,-0.0043151663607084575,313.99879047652286,0.9830681815466813,0.03084573311400298,313.9981519170871,0.9882374718866741,-0.07334839086776246,313.99266915169727,0.9722842374904407,-0.046065387270224835,313.99499723387896,0.9857379538418721,-0.011968807157722725,313.99728404978345,0.9888429116500392,26.300000000000004
314.0027476571506,0.9884527429036515,-0.004314955755601529,313.9988365635676,0.9830682696823192,0.030843483710561906,313.9981221554825,0.9882375022425849,-0.07335231816284321,313.99254935371374,0.972285810250682,-0.046077954415496725,313.99507533187096,0.9857366254297839,-0.011970965781549004,313.9972781608892,0.9888429143175929,26.310000000000002
314.00280930281525,0.9884525243928279,-0.004315011645372353,313.9988816226969,0.9830683435838447,0.030839698841145673,313.9980922200875,0.988237534879121,-0.07335524062049295,313.99243019666363,0.9722873442344979,-0.04609318245758304,313.9951538846329,0.985735309316133,-0.011973830663440571,313.9972720782814,0.9888429216763618,26.32
314.00286913537207,0.9884523275311279,-0.004315328125204847,313.99892545873695,0.9830684030857448,0.03083442854810002,313.9980621977973,0.9882375696389982,-0.07335716933163258,313.99231224607627,0.9722888331479536,-0.04611096294215565,313.99523254234174,0.9857340105649818,-0.011977371762906799,313.9972658407027,0.9888429336343613,26.33
314.0029269281826,0.9884521529383191,-0.004315898237486263,313.99896790253706,0.9830684482707761,0.03082772871204436,313.99803219723094,0.988237606443574,-0.07335811760536713,313.9921960109281,0.9722902709864907,-0.04613117536440554,313.9953109726656,0.9857327344212521,-0.011981557813314591,313.99725949981007,0.9888429501915914,26.340000000000003
314.00298245460846,0.98845200112197,-0.004316714109128492,313.9990087849466,0.983068479056182,0.03081966021783267,313.9980023270073,0.9882376451355639,-0.07335810429626209,313.99208201904673,0.9722916521072712,-0.04615368942850792,313.9953888432727,0.9857314859490064,-0.011986353869603426,313.9972530943462,0.9888429712560673,26.35
314.00303548801105,0.9884518724934777,-0.004317766905794294,313.9990479888614,0.9830684955247191,0.030810284784358037,313.99797265229796,0.9882376856363256,-0.0733571504770671,313.9919707605576,0.9722929711930053,-0.04617836655393243,313.99546585681327,0.9857302696697289,-0.011991724373641542,313.99724665013963,0.9888429967358048,26.36
314.00308582063855,0.9884517673520404,-0.004319047014992374,313.99908537115374,0.9830684978419002,0.030799669134748117,313.9979432817217,0.9882377277885749,-0.07335528276599228,313.9918626878842,0.9722942233242959,-0.04620505912228799,313.9955416809555,0.985729090104904,-0.011997634380368419,313.99724020593305,0.9888430264468342,26.369999999999997
314.00313328251207,0.9884516858935619,-0.004320544046077377,313.9991208407427,0.9830684862559947,0.03078788166020876,313.99791430217385,0.9882377715136692,-0.07335253110852395,313.9917582723011,0.9722954040158102,-0.046233611983632975,313.99561603584107,0.9857279514142971,-0.012004046492438586,313.99723381338345,0.9888430602971712,26.380000000000003
314.0031776847662,0.988451628185718,-0.004322246830249892,313.9991542675123,0.9830684609325157,0.030774994088102185,313.9978858005496,0.9882378166543241,-0.07334892766833266,313.9916579285299,0.9722965091077636,-0.04626386396278531,313.9956886416115,0.9857268575768146,-0.012010923925577809,313.9972274983193,0.9888430981948311,26.39
314.0032188763086,0.9884515942000133,-0.00432414369519906,313.9991855603815,0.9830684222852453,0.030761081481947006,313.9978578637441,0.9882378630532551,-0.07334450904545729,313.9915620524411,0.9722975349106081,-0.04629564861247751,313.99575921840824,0.9857258122096437,-0.012018228056298142,313.99722129948333,0.9888431398638601,26.4
314.003256706047,0.988451583785068,-0.004326222282007499,313.99921461525753,0.983068370727966,0.030746220573340033,313.9978305569288,0.9882379105531777,-0.07333931405812089,313.99147100220347,0.9722984781326884,-0.046328794213356714,313.99582752135535,0.9857248187491127,-0.012025920874182878,313.997215242704,0.9888431852122735,26.410000000000004
314.0032910795487,0.9884515966790837,-0.004328469865567683,313.99924132804773,0.9830683066744602,0.030730492264073546,313.99780394527505,0.9882379590754495,-0.07333338596091485,313.9913851359855,0.9722993359164135,-0.04636312678660488,313.9958933055766,0.9857238802698307,-0.012033962529601597,313.99720936672406,0.9888432339641176,26.42
314.0033218646079,0.9884516325223103,-0.004330873263034406,313.9992655946594,0.9830682307040229,0.030713983294213494,313.99777811567805,0.9882380084627863,-0.07332676911752266,313.99130475540306,0.9723001058744286,-0.04639846858762868,313.9959563611782,0.9857229994846886,-0.012042311333710167,313.99720369737196,0.9888432859354229,26.43
314.00334898567854,0.9884516908481409,-0.00433341906269362,313.9992873240114,0.9830681433959497,0.030696781237864925,313.99775313330923,0.9882380585579034,-0.0733195090007199,313.99123016207176,0.9723007860534437,-0.04643464036552469,313.9960164782663,0.9857221787448579,-0.012050925597664457,313.9971982733905,0.9888433409422206,26.439999999999998
314.0033723861008,0.9884517710973603,-0.0043360934866411354,313.9993064250226,0.9830680454122922,0.03067897867336746,313.99772904161614,0.9882381092035162,-0.07331165441055841,313.9911615822033,0.9723013749342333,-0.046471462116234416,313.9960734644383,0.9857214202206512,-0.012059760567264148,313.9971931206081,0.9888433987085565,26.450000000000003
314.00339200921525,0.9884518726199245,-0.004338882573877686,313.99932283263513,0.9830679373323455,0.030660671515217106,313.9977059057702,0.9882381602423402,-0.07330325414709003,313.9910992608605,0.9723018714678081,-0.046508753835699364,313.99612714478263,0.9857207259015217,-0.012068770262166448,313.99718825193895,0.9888434590504617,26.46
314.0034078172487,0.9884519946874286,-0.004341772226082706,313.999336481791,0.9830678199009182,0.030641954843870764,313.99768379094286,0.9882382115957334,-0.07329435922855075,313.99104336770216,0.9723022749668995,-0.04654633476670599,313.9961773793701,0.9857200970534848,-0.012077909315099805,313.9971837061259,0.988843521691982,26.47
314.00341979131474,0.9884521364966682,-0.004344748207614321,313.9993473334554,0.9830676937800616,0.03062292624190264,313.99766274058163,0.9882382630277687,-0.0732850206731766,313.9909940535362,0.9723025852868191,-0.04658402641150591,313.99622402827146,0.9857195349425563,-0.012087131132650187,313.99717949608316,0.9888435862651792,26.480000000000004
314.00342793141317,0.9884522971714199,-0.004347796237056892,313.9993553876283,0.9830675597145843,0.030603680789769633,313.99764279813417,0.9882383144598041,-0.07327529060829567,313.99095143146843,0.9723028026445996,-0.046621651778660865,313.9962669690487,0.9857190404730329,-0.012096389121403567,313.99717564763915,0.988843652586084,26.490000000000002
314.00343227531727,0.9884524757713469,-0.004350901941447241,313.9993606312983,0.9830674184492941,0.03058431273388956,313.99762398532425,0.9882383656559127,-0.07326522116123606,313.9909155957538,0.9723029276913372,-0.046659036136197755,313.99630611424607,0.9857186141874928,-0.012105638527159623,313.9971721737081,0.9888437203787426,26.5
314.0034328419134,0.988452671291998,-0.004354051130917264,313.99936310350006,0.9830672707289997,0.03056491465260204,313.99760636732327,0.9882384165374524,-0.07325486445932586,313.9908866029452,0.9723029615121934,-0.04669600776476371,313.9963413938989,0.9857182562667954,-0.012114835208789278,313.9971690872044,0.9888437893672012,26.509999999999998
314.00342966897483,0.9884528826665894,-0.004357229661372627,313.9993628432683,0.9830671172985088,0.03054557578809032,313.9975899441313,0.9882384669471385,-0.07324427373898526,313.99086447189364,0.9723029055540495,-0.04673240097024632,313.99637273804257,0.9857179667109406,-0.012123936251305928,313.9971663881279,0.9888438592755059,26.520000000000003
314.00342283204753,0.9884531087838136,-0.004360423526040295,313.999359915661,0.98306695890263,0.030526380378303054,313.9975747591958,0.9882385167276864,-0.07323350112754237,313.9908492025991,0.9723027616616797,-0.04676805382430844,313.99640011169487,0.9857177451582098,-0.012132902418150387,313.99716408939287,0.9888439298277028,26.53
314.0034124066778,0.9884533484735923,-0.004363618992789846,313.9993543727245,0.9830667963689278,0.03050741182714982,313.99756081251684,0.9882385657218119,-0.07322259986141737,313.9908407385087,0.9723025320777503,-0.046802809670698324,313.99642349736456,0.9857175908851654,-0.012141696311977184,313.9971622039136,0.9888440007478382,26.54
314.0033985061848,0.9884536005177614,-0.004366802604133465,313.99934629252834,0.9830666305249668,0.030488748534305603,313.99754814754203,0.9882386138508725,-0.07321162206793835,313.99083902306944,0.9723022193343039,-0.04683651863155975,313.9964428775606,0.9857175028066512,-0.01215028237465456,313.99716073169003,0.9888440716679736,26.550000000000004
314.00338122500125,0.9884538636625382,-0.004369961222999713,313.999335753142,0.9830664621155554,0.03047046806540631,313.99753676427133,0.9882386609575838,-0.07320061765624923,313.99084392432445,0.9723018263612758,-0.04686903836058705,313.996458269774,0.9857174800183702,-0.012158626274193233,313.9971596727222,0.9888441424041398,26.560000000000002
314.0033606764464,0.9884541366149593,-0.0043730822158286,313.9993228456467,0.9830662919682581,0.030452642147814166,313.99752666270484,0.9882387068846613,-0.07318963875367812,313.9908553480189,0.9723013563779774,-0.04690023479618016,313.99646970898715,0.9857175208925884,-0.012166696130888863,313.9971590140959,0.9888442126803828,26.57
314.00333701161253,0.9884544180517852,-0.004376153315250282,313.9993076481119,0.9830661209106398,0.03043534084081321,313.99751784284246,0.9882387514748204,-0.07317873416027686,313.9908731056429,0.9723008128569244,-0.04692998065513456,313.9964772476735,0.9857176236207117,-0.012174463130393304,313.9971587687253,0.9888442821287644,26.58
314.003310381592,0.9884547066266243,-0.004379162848953898,313.99929025161873,0.983065949770265,0.030418631701570192,313.99751030468417,0.9882387946494189,-0.07316795045791309,313.9908970275376,0.9723001996323528,-0.04695815919841649,313.9964809383065,0.9857177862132872,-0.012181897845287167,313.9971589236962,0.9888443505653154,26.590000000000003
314.0032809374771,0.9884550009806181,-0.004382099693913807,313.9992707342367,0.9830657793746983,0.03040258061917367,313.9975040482301,0.9882388363298146,-0.07315733533754658,313.9909268874913,0.972299520719359,-0.04698466121854277,313.9964808683419,0.9857180066808618,-0.012188974526578487,313.9971594790086,0.9888444176220971,26.6
314.00324884924663,0.9884552997477847,-0.0043849533221633485,313.9992492000585,0.9830656104687481,0.030387247644438536,313.99749905175634,0.9882388763587228,-0.07314693205376872,313.9909624781432,0.9722987804224156,-0.04700938805220101,313.99647714272663,0.9857182824914044,-0.012195666812204069,313.9971604217482,0.988844483207125,26.61
314.00321430576605,0.988455601563923,-0.00438771380079485,313.9992257531769,0.983065443879979,0.03037269199414059,313.9974953152629,0.9882389145788592,-0.07313678164298675,313.9910035167286,0.9722979831906834,-0.04703225007393947,313.9964698489164,0.9857186112937428,-0.012201951405456893,313.9971617390009,0.9888445469524607,26.619999999999997
314.0031774770143,0.9884559050755175,-0.004390371837733394,313.99920051069614,0.9830652803531991,0.030358967880821038,313.997492817026,0.9882389509902237,-0.07312692514160787,313.99104973933373,0.9722971336903552,-0.04705316820247725,313.9964591268404,0.9857189901941275,-0.012207805622701181,313.99716343076653,0.9888446086741349,26.630000000000003
314.0031385707431,0.9884562089361765,-0.00439291878173681,313.9991735767089,0.9830651205504602,0.030346125346825632,313.99749151359805,0.9882389854355318,-0.07311739914967098,313.9911008443429,0.9722962367323124,-0.04707207239439408,313.9964450989368,0.9857194161179488,-0.012213209845657345,313.9971654712167,0.9888446680961939,26.64
314.003097775818,0.9884565118280034,-0.004395346759716991,313.99914510735437,0.9830649651338143,0.030334210264304627,313.9974914049791,0.9882390179147835,-0.07310823804903079,313.99115651128943,0.972295297308296,-0.047088903903595575,313.9964279051348,0.9857198861714569,-0.012218145682188267,313.9971678474372,0.9888447250346684,26.65
314.00305531887744,0.9884568124687204,-0.004397648447871044,313.99911523274824,0.9830648147653127,0.030323260999056433,313.9974924477214,0.9882390482706943,-0.0730994740033578,313.9912164197067,0.9722943204462198,-0.047103613021848,313.9964077028547,0.9857203972800426,-0.012222597805513016,313.9971705465137,0.9888447793055891,26.660000000000004
314.0030113887868,0.988457109597421,-0.004399817209002597,313.99908412204127,0.983064670024251,0.030313311746683967,313.99749462010135,0.9882390764246219,-0.07309113695813838,313.99128023027697,0.972293311282513,-0.04711616058508841,313.996384667008,0.9857209460073775,-0.012226552728064374,313.99717354261776,0.9888448306330022,26.67
314.00296621218456,0.9884574019923792,-0.004401847229843105,313.99905193137255,0.983064531407168,0.030304389196438297,313.9974978786712,0.9882391023765664,-0.07308325353158263,313.9913475659807,0.9722922750259491,-0.04712651872657974,313.99635897250624,0.9857215290979933,-0.012230001866845018,313.9971768228351,0.9888448789249232,26.68
314.00291997793613,0.9884576884710502,-0.004403733337956774,313.9990188429042,0.9830643994933587,0.03029651419929681,313.99750217998337,0.9882391259692431,-0.07307584812371644,313.9914180686491,0.9722912169214739,-0.04713466861744556,313.996330794261,0.9857221429347022,-0.01223293847807134,313.9971803613373,0.9888449239973828,26.689999999999998
314.00287293156646,0.9884579678936314,-0.0044054710932881005,313.99898501277534,0.9830642747793621,0.03028969926584594,313.99750748059034,0.9882391472812945,-0.0730689418072895,313.9914913801138,0.972290142177861,-0.04714060272613531,313.99630032467485,0.9857227842620357,-0.012235359496387153,313.9971841322959,0.9888449657583964,26.700000000000003
314.00282526194104,0.9884582391630629,-0.00440705683393564,313.9989506231482,0.9830641576789606,0.030283955238593938,313.9975137587682,0.9882391661554359,-0.07306255454595936,313.991567085653,0.9722890560400559,-0.047144323312114156,313.99626775615053,0.985723449281947,-0.01223726430872122,313.99718812279656,0.9888450040239948,26.71
314.0027772145848,0.9884585012285892,-0.0044084875846044655,313.99891581715025,0.9830640486059363,0.030279284619658082,313.9975209493457,0.9882391826703096,-0.07305670186701525,313.9916448270982,0.9722879637168321,-0.04714584317901807,313.99623328109067,0.9857241345581079,-0.012238656593500964,313.99719230701083,0.9888450387021932,26.72
314.00272897836317,0.9884587530964452,-0.00440976114815371,313.9988807639321,0.9830639478913153,0.03027568740903838,313.9975290088751,0.9882391967472735,-0.07305139707956221,313.99172420857866,0.9722868703084473,-0.04714518492149873,313.99619710938913,0.9857248364733311,-0.012239539416082572,313.997196646196,0.9888450696090226,26.730000000000004
314.0026807799146,0.9884589938262935,-0.004410876105596563,313.9988456066213,0.9830638559488799,0.030273158602500252,313.9975378939089,0.9882392083076851,-0.07304665127452112,313.9918048342239,0.9722857808428146,-0.047142380172068524,313.9961594509397,0.9857255514104292,-0.012239920746392128,313.9972011274379,0.9888450967444831,26.740000000000002
314.0026328269911,0.9884592225383494,-0.004411831770326503,313.9988104883452,0.9830637730268995,0.030271688191574553,313.99754756099946,0.9882392174301868,-0.07304247221553659,313.99188630816326,0.9722847002755034,-0.047137471860565654,313.99612051563616,0.9857262759330738,-0.012239809167426953,313.99720572490793,0.9888451200165898,26.75
314.002585308458,0.9884594384169416,-0.004412628188117299,313.9987755522314,0.9830636993736434,0.030271263665674848,313.99755794497537,0.9882392241147786,-0.07303886544806903,313.99196825337714,0.9722836333812228,-0.04713051120153397,313.99608049588124,0.9857270066049372,-0.012239215101398079,313.99721041277763,0.9888451393333582,26.759999999999998
314.00253845095375,0.9884596407176366,-0.004413266091349239,313.99874092839565,0.983063635237381,0.030271867509980125,313.99756900238907,0.9882392283614604,-0.07303583319030266,313.99205029284593,0.9722825848261659,-0.04712155769422292,313.9960396190599,0.9857277398088318,-0.012238150196659015,313.99721517813276,0.9888451546947882,26.770000000000003
314.0024924244572,0.9884598287565529,-0.004413746899009134,313.9987067469539,0.983063580700869,0.030273479707552092,313.9975806680691,0.9882392301702323,-0.07303337433314536,313.992132030699,0.9722815590956654,-0.04711067987574265,313.9959980775748,0.9857284721084294,-0.012236627327705741,313.99721998223066,0.98884516610088,26.78
314.0024474367204,0.988460001942418,-0.004414072716690316,313.99867313802207,0.98306353592962,0.030276076071256968,313.9975928985679,0.9882392295410942,-0.07303148554932086,313.99221310876777,0.9722805604941938,-0.04709795306159879,313.99595609881095,0.9857292004291209,-0.012234661208247951,313.997224812157,0.9888451735516336,26.79
314.0024036577221,0.9884601597445113,-0.004414246290818869,313.99864024472754,0.9830635009236343,0.030279628243765504,313.99760562871415,0.9882392265526885,-0.07303016129336876,313.9922931688836,0.9722795931453637,-0.04708346009884757,313.99591385767974,0.9857299213345783,-0.012232267778137813,313.99722962916917,0.9888451770470488,26.800000000000004
314.0023612574411,0.9884603017175975,-0.004414270917106096,313.99860818417466,0.9830634756829116,0.030284103697552966,313.9976188150601,0.9882392212050151,-0.07302939158346025,313.9923718528778,0.9722786609557551,-0.047067291366095755,313.9958715640751,0.9857306319310513,-0.012229465429512445,313.99723440743855,0.9888451765871258,26.810000000000002
314.0023204058564,0.9884604274983644,-0.004414150440548513,313.9985770864793,0.9830634602074523,0.030289464900860052,313.99763239243447,0.9882392135767163,-0.07302916643776655,313.99244882143273,0.9722777675787441,-0.04704954251403551,313.9958294278909,0.9857313291439308,-0.012226273780651435,313.99723913405103,0.988845172263849,26.82
314.0022812351737,0.988460536791176,-0.004413889301201626,313.9985470817573,0.983063454331743,0.03029567265384926,313.99764631738964,0.988239203667792,-0.07302947254718262,313.99252375408173,0.9722769164145021,-0.047030315218599454,313.9957876240385,0.9857320102603262,-0.01222271428904809,313.997243783178,0.9888451641692032,26.83
314.0022439153718,0.9884606293823192,-0.004413492396858619,313.99851828711303,0.9830634579730276,0.030302681084370328,313.99766052475417,0.9882391915568846,-0.07303029327532713,313.99259634920907,0.9722761106461687,-0.04700971642780562,313.9957463274295,0.9857326723864875,-0.012218809638338185,313.9972483289911,0.9888451523031884,26.840000000000003
314.0022085597701,0.9884607051328804,-0.004412965083050355,313.99849080663915,0.9830634708830366,0.0303104426521948,313.99767497108047,0.9882391773226363,-0.07303161198581881,313.9926663051991,0.972275353167507,-0.04698785685544728,313.9957057304666,0.9857333131712429,-0.01221458435137121,313.9972527456617,0.988845136757789,26.85
314.0021753005742,0.988460763978746,-0.004412313173045384,313.99846475743993,0.9830634928962569,0.03031890731497694,313.9976895911972,0.9882391610436893,-0.07303340871500005,313.99273333928716,0.9722746466552477,-0.04696485248740314,313.9956659905701,0.9857339300825612,-0.01221006417713913,313.99725700736144,0.9888451176249898,26.86
314.00214425110346,0.9884608059341634,-0.00441154289207616,313.9984402305965,0.9830635237644193,0.03032802002613643,313.9977043416567,0.988239142798686,-0.07303566349921331,313.9927972064104,0.9722739933882293,-0.04694082232217212,313.9956272651604,0.9857345209501299,-0.012205276703847617,313.99726110117604,0.9888450950887601,26.869999999999997
314.00211550579047,0.9884608310739321,-0.004410660831565291,313.99841731719,0.9830635631564978,0.03033772657313205,313.99771915728763,0.9882391226662685,-0.07303835304752476,313.99285766150604,0.9722733954644301,-0.04691588912402843,313.9955897116579,0.9857350837844959,-0.01220024890663111,313.99726501419127,0.9888450692410842,26.880000000000003
314.002089159068,0.9884608395512132,-0.0044096738575779846,313.99839609528993,0.9830636107414666,0.030347969407266195,313.9977339946423,0.988239100725079,-0.07304145295990845,313.9929144783624,0.9722728546201079,-0.04689017565724625,313.9955534699917,0.9857356165962062,-0.012195009599837759,313.9972687076644,0.988845040173947,26.89
314.0020652675957,0.9884608315868433,-0.004408589248143368,313.99837662995424,0.9830636661882999,0.03035868847772398,313.9977488102732,0.9882390771324022,-0.0730449377272464,313.9929674684697,0.9722723723744884,-0.04686380920503013,313.99551868009115,0.9857361177575263,-0.012189588823958191,313.99727218159535,0.9888450080713176,26.9
314.00204392580616,0.9884608074586493,-0.004407414464385636,313.9983589732293,0.9830637291659717,0.03036982456772961,313.9977635607327,0.988239051888238,-0.07304878184042062,313.99301642446704,0.9722719498850767,-0.04683691705058461,313.99548544690305,0.9857365858215814,-0.01218401600641179,313.9972754101558,0.9888449731171653,26.910000000000004
314.00202517147255,0.9884607675156957,-0.004406157287845364,313.99834316414984,0.9830637991779433,0.030381319294546384,313.9977781808494,0.988239025149871,-0.0730529575721289,313.9930612143976,0.9722715880200019,-0.04680962723026929,313.9954539103567,0.9857370193414964,-0.012178320574617943,313.9972783933456,0.9888449354954593,26.92
314.0020090423679,0.9884607121675989,-0.00440482559161066,313.99832922873907,0.9830638758931887,0.03039311177332032,313.9977926488996,0.9882389969959434,-0.07305743608597698,313.99310168745353,0.9722712874303605,-0.046782067780443755,313.9954241579078,0.985737417232115,-0.0121725313429248,313.99728110533636,0.9888448953901686,26.93
314.0019955762653,0.9884606418880896,-0.004403427386090938,313.99831719302017,0.9830639588151691,0.030405144455353816,313.9978068997117,0.9882389675837397,-0.0730621874364785,313.99313774937997,0.972271048405529,-0.046754365984312554,313.9953962770121,0.9857377785891405,-0.012166676512609272,313.99728353321376,0.9888448528932782,26.939999999999998
314.0019847731648,0.9884605572078882,-0.004401970910564453,313.99830707000467,0.9830640474473459,0.030417356455792882,313.99782091156203,0.9882389369919021,-0.07306718167814713,313.993169287071,0.9722708708731632,-0.04672664837192517,313.9953703551254,0.9857381026891353,-0.012160783671877038,313.9972856640636,0.9888448082807417,26.950000000000003
314.0019766519528,0.9884604587075815,-0.004400464312761921,313.9982988596926,0.9830641413759365,0.030429690225939922,313.997834641003,0.988238905299073,-0.0730723888654965,313.99319624397367,0.972270754688575,-0.04669903846071086,313.9953464622123,0.9857383889895214,-0.012154881022005008,313.99728749788596,0.9888447617365284,26.96
314.0019711937429,0.9884603470283084,-0.0043989158319615975,313.9982925750956,0.9830642400216457,0.030442088217097325,313.997848044587,0.9882388726625367,-0.07307777794394815,313.99321856353504,0.9722706992006677,-0.046671659014943814,313.99532465074617,0.9857386371285799,-0.012148994925056382,313.9972890346807,0.988844713536592,26.97
314.0019683985351,0.9884602228503887,-0.004397333707441737,313.99828820320204,0.9830643428879349,0.030454492880567497,313.99786110059017,0.9882388391609358,-0.0730833167498316,313.99323620805313,0.9722707036136564,-0.04664462903312297,313.99530497320063,0.9857388469254516,-0.012143151743094362,313.99729024861944,0.9888446637729171,26.980000000000004
314.0019682285563,0.98846008690757,-0.004395726086933056,313.9982857440119,0.9830644493955086,0.03046684916977012,313.997873765565,0.9882388049515545,-0.07308897422856836,313.99324917752796,0.9722707669147241,-0.04661806374797195,313.99528746455786,0.9857390183801363,-0.012137376612039676,313.9972911526163,0.9888446127214578,26.990000000000002
314.00197062714676,0.9884599399763431,-0.00439410098084497,313.99828518451363,0.9830645589650716,0.03047909870196849,313.9978860177876,0.9882387701130351,-0.07309472043467209,313.99325750966153,0.9722708877293332,-0.046592075379594165,313.99527214230903,0.9857391516734936,-0.012131695280884284,313.9972917337572,0.9888445605661832,27.0
314.0019755565335,0.9884597828581313,-0.004392466262265587,313.998286498684,0.9830646711000851,0.030491187264621397,313.9978978355342,0.9882387348026621,-0.07310052431356437,313.9932612233047,0.9722710644659142,-0.046566771629162694,313.99525904143644,0.9857392473481015,-0.012126132272477677,313.99729199204205,0.988844507583047,27.009999999999998
314.001982960057,0.9884596163971009,-0.004390829666961713,313.9982896604999,0.9830647851384974,0.030503062313265807,313.9979091753573,0.9882386990990779,-0.07310635481066674,313.9932603750106,0.972271295388209,-0.04654225492576521,313.995248144449,0.9857393057656787,-0.012120710883526873,313.9972919274708,0.988844453864034,27.020000000000003
314.0019927432844,0.9884594414623514,-0.004389198747605081,313.99829464393815,0.9830649005837696,0.030514670469399593,313.997920015533,0.988238663159567,-0.07311218308958492,313.99325504018304,0.9722715784705837,-0.04651862317955906,313.99523945134666,0.9857393276496627,-0.012115455023810118,313.9972915400436,0.9888443997770825,27.03
314.00200484955616,0.9884592589336678,-0.004387580782224815,313.9983013969523,0.9830650168566065,0.03052596002259883,313.9979303560613,0.9882386270627715,-0.07311798142301676,313.9932453319279,0.9722719114703716,-0.04649596827546111,313.99523294463825,0.985739313723491,-0.012110386763891954,313.99729084267454,0.9888443454141771,27.04
314.002019165553,0.9884590697193302,-0.004385982819981199,313.9983098674961,0.9830651334604692,0.030536884266674155,313.99794015349465,0.988238590965976,-0.07312372097456799,313.993231363351,0.9722722919278743,-0.04647437757945792,313.9952285893415,0.9857392652531793,-0.012105527561265685,313.9972898353637,0.9888442910512718,27.050000000000004
314.0020355968423,0.9884588747276186,-0.004384411681165677,313.99831999051156,0.9830652498160626,0.0305473981635144,313.997949407833,0.9882385550264651,-0.07312937512602848,313.9932132475584,0.9722727173110491,-0.04645393092598549,313.99522635047407,0.9857391831430243,-0.012100897034210903,313.997288518111,0.9888442368723357,27.060000000000002
314.0020540489913,0.9884586748810609,-0.004382873865653316,313.9983317009408,0.9830653654268477,0.030557459177125684,313.99795809735264,0.9882385192442386,-0.07313491836828026,313.99319115420883,0.9722731848708209,-0.04643470287739438,313.9952261930537,0.9857390688399011,-0.012096513574864723,313.9972869038308,0.9888441831533226,27.07
314.00207440868076,0.9884584711093083,-0.004381375598676575,313.99834490770263,0.9830654797135293,0.03056702977574871,313.99796622205344,0.9882384837765812,-0.07314032630129741,313.9931652341101,0.9722736917134268,-0.04641676197079474,313.9952280471158,0.9857389236098254,-0.012092393736150552,313.9972850054373,0.9888441299862172,27.08
314.0020965625915,0.9884582643384504,-0.004379922647730231,313.998359519716,0.9830655922623251,0.03057607242762416,313.99797376021166,0.9882384487807773,-0.07314557563414609,313.99313567577207,0.9722742348004154,-0.04640016921174614,313.99523186018683,0.9857387490805313,-0.012088552844849318,313.9972828358447,0.9888440776469734,27.090000000000003
314.00212037851765,0.9884580554981386,-0.004378520642987759,313.99837544589974,0.9830657025766965,0.03058455794138369,313.9979807118274,0.9882384143354692,-0.07315064418498456,313.9931026865555,0.9722748110209913,-0.046384979580567705,313.9952375623023,0.9857385466988938,-0.012085001936243294,313.99728040796725,0.9888440263195601,27.1
314.0021457242535,0.9884578455073387,-0.004377174711111183,313.99839259517273,0.9830658102428607,0.03059245795969805,313.9979870769005,0.9882383805192991,-0.07315551088106315,313.9930664549703,0.9722754171920154,-0.046371239772872934,313.9952450660063,0.9857383182735069,-0.012081752658685985,313.997277721805,0.988843976187947,27.11
314.0021724675933,0.9884576352814545,-0.004375889566798614,313.9984108634423,0.9830659147642792,0.030599748295433462,313.997992855431,0.9882383474109094,-0.07316015575872431,313.99302718837714,0.9722760499133158,-0.046358989705879816,313.99525430133434,0.9857380656129641,-0.012078814208245954,313.99727480318643,0.9888439274361029,27.119999999999997
314.0022004574447,0.9884574257180805,-0.004374669558558021,313.99843015962733,0.9830660157271696,0.030606407263573436,313.99799804741895,0.9882383151675844,-0.07316456218158672,313.9929851318388,0.972276705857065,-0.04634826327156588,313.9952651633395,0.9857377905258591,-0.01207619394177804,313.9972716650257,0.9888438801560127,27.130000000000003
314.0022295616019,0.9884572177076874,-0.004373518531385923,313.99845037963513,0.9830661127177495,0.030612415681218773,313.99800263114054,0.9882382837893243,-0.073168712404177,313.992940530418,0.9722773815869195,-0.04633908457089296,313.99527754707486,0.985737495001645,-0.012073897989994623,313.9972683202371,0.98884383462363,27.14
314.00225964785915,0.9884570121122508,-0.004372440009862461,313.99847141937295,0.9830662054049931,0.030617759369704848,313.99800662831956,0.9882382534334135,-0.07317259311739008,313.9928936103266,0.9722780736303632,-0.04633147167958239,313.99529136508465,0.985737181029775,-0.012071930031323121,313.99726479464914,0.9888437909309395,27.15
314.00229056512416,0.988456809772375,-0.004371437015056327,313.9984931877597,0.9830662933751181,0.030622425818445223,313.9980100606798,0.9882382241784944,-0.07317619101212092,313.9928446166273,0.9722787785510528,-0.046325435894960014,313.99530651242196,0.9857368505997022,-0.012070292518048486,313.99726110117604,0.988843749169926,27.160000000000004
314.00232214341804,0.9884566115037314,-0.004370512110298536,313.99851559371433,0.9830663762970986,0.03062640585300985,313.9980129064974,0.988238196103209,-0.07317949388835658,313.99279383208477,0.9722794928764725,-0.04632098022964607,313.99532286664873,0.9857365057008796,-0.012068987289384426,313.997257252732,0.9888437095245585,27.17
314.002354250535,0.988456418089934,-0.004369667446956185,313.9985385201324,0.9830664538399086,0.03062969196704686,313.9980151874963,0.9882381692075575,-0.07318249287336034,313.9927414829109,0.9722802131341065,-0.04631810016471021,313.99534032281804,0.9857361485036196,-0.012068014958402182,313.9972532880598,0.9888436720868217,27.18
314.0023867542693,0.9884562302789782,-0.004368904764432463,313.9985618889445,0.9830665258380354,0.030632280824399876,313.99801692540024,0.9882381436488242,-0.07318518020348762,313.9926878518703,0.9722809359237832,-0.04631678590913671,313.9953587584919,0.9857357809973755,-0.01206737429895928,313.9972492071595,0.9888436370406847,27.189999999999998
314.0024194846421,0.9884560487761168,-0.00436822525284534,313.9985855830463,0.983066591960453,0.030634171591029803,313.9980181202092,0.9882381194270095,-0.07318754922418585,313.99263320287673,0.972281657917675,-0.046317020140359266,313.99537806872326,0.9857354053524595,-0.01206706285877077,313.99724503585946,0.9888436043861476,27.200000000000003
314.00245230944756,0.9884558742509838,-0.004367629781896408,313.99860949834505,0.9830666520416483,0.030635367603093017,313.99801879364696,0.9882380966207552,-0.07318959660817881,313.9925777998439,0.9722823757517823,-0.04631877800426102,313.995398113583,0.985735023558325,-0.012067076959409225,313.99724078707396,0.9888435743071797,27.21
314.0024850775934,0.9884557073269087,-0.004367118717775814,313.9986335307481,0.9830667059161088,0.03063587553290229,313.99801894571357,0.9882380753087039,-0.07319131902819022,313.99252190668557,0.9722830862429659,-0.04632203012779476,313.99541878812425,0.9857346377852843,-0.012067411083233514,313.9972364995457,0.988843546803781,27.22
314.00251765687386,0.9884555485844784,-0.004366692152031091,313.99865757616277,0.9830667534183211,0.030635704554887677,313.9980185981328,0.9882380554908553,-0.07319271648422007,313.9924657873155,0.9722837862442583,-0.04632673885320767,313.99543996990883,0.9857342500227905,-0.012068058486460026,313.99723217327477,0.9888435219679358,27.230000000000004
314.0025498961966,0.9884553985615371,-0.004366349672698329,313.99868153049636,0.983066794465529,0.030634868013674703,313.99801777262843,0.988238037245852,-0.0731937889762684,313.9924096867964,0.9722844727172081,-0.04633286275697164,313.9954615364988,0.9857338622602967,-0.012069011199162679,313.99722784700384,0.9888434998916291,27.240000000000002
314.0025816822424,0.988455257742501,-0.004366090547397237,313.9987052766445,0.983066828974976,0.030633380087927993,313.9980164909243,0.9882380205736937,-0.07319453983161142,313.992353869042,0.9722851427318804,-0.04634035363716307,313.99548336545604,0.985733476487256,-0.012070259412201675,313.99722352073286,0.9888434805748607,27.25
314.00261286391896,0.9884551265654815,-0.0043659135860098465,313.9987287235261,0.9830668568639055,0.030631261628624944,313.99801477474415,0.9882380054743806,-0.07319497237752542,313.99229857911513,0.9722857935030281,-0.04634915801977295,313.99550533434245,0.985733094512262,-0.012071791477223507,313.99721923320465,0.9888434641096152,27.259999999999998
314.00264332790704,0.9884550054222859,-0.004365817232228042,313.9987517670485,0.9830668782150741,0.03062853348674295,313.99801262408806,0.9882379920265548,-0.07319509326856292,313.9922440620784,0.9722864223539204,-0.04635921715870686,313.9955273382112,0.9857327181439086,-0.01207359574587467,313.9972149973334,0.9888434504039082,27.270000000000003
314.0026729608873,0.9884548946477312,-0.004365799700874868,313.9987743161305,0.9830668929457254,0.030625220683454878,313.9980100824036,0.9882379802302165,-0.07319490805018437,313.99219056299467,0.9722870268248586,-0.04637046854209513,313.99554927211534,0.9857323493716489,-0.012075657504445466,313.9972108260333,0.988843439549724,27.28
314.00270164954065,0.9884547945374534,-0.004365858794809456,313.9987962796911,0.9830669011386156,0.030621349073972688,313.99800717141454,0.9882379700853654,-0.07319442559512644,313.99213828922467,0.9722876045284882,-0.046382845139137735,313.9955710136168,0.9857319896423578,-0.012077962652297443,313.997206745133,0.9888434314550782,27.29
314.0027292805478,0.9884547053336608,-0.004365991996474565,313.9988175666491,0.9830669028765014,0.03061694868370384,313.99800389112085,0.9882379615920017,-0.07319365477612584,313.9920874669802,0.9722881532944868,-0.04639627464694925,313.99559244027756,0.9857316405837696,-0.012080495249578431,313.9972027804608,0.9888434262119553,27.300000000000004
314.00275575947603,0.9884546272251331,-0.004366196467896571,313.99883811194655,0.9830668982421393,0.030612050372094864,313.99800028497026,0.9882379547501255,-0.07319260668410345,313.9920383036221,0.9722886710972204,-0.0464106825031791,313.99561348213297,0.9857313036427593,-0.012083238743365027,313.9971989320168,0.9888434237283709,27.310000000000002
314.00278097300617,0.9884545603543455,-0.004366469142233014,313.99885783751404,0.9830668874010421,0.0306066849985923,313.9979963746864,0.9882379495597367,-0.07319129240998012,313.9919909876601,0.9722891560919148,-0.04642599113285645,313.99563401674493,0.9857309804470613,-0.012086175967662587,313.99719522562947,0.9888434240043247,27.32
314.0028048644785,0.9884545048085643,-0.004366806586451288,313.99887667829347,0.9830668704359662,0.030600885924759978,313.9979921819932,0.9882379460208351,-0.07318972526286092,313.991945707604,0.9722896066508285,-0.04644211844208016,313.9956539566578,0.9857306720818318,-0.012089290369547704,313.99719168712727,0.9888434269478322,27.33
314.00282732057383,0.9884544606251893,-0.00436720527597125,313.99889458223856,0.9830668475951811,0.030594688180239922,313.9979877286144,0.9882379441334209,-0.07318791966094297,313.99190263311266,0.9722900212547357,-0.04645898158379402,313.9956732144157,0.9857303799939459,-0.012092563556883264,313.9971883165102,0.9888434325588935,27.340000000000003
314.0028483035191,0.9884544277917537,-0.004367661365796383,313.9989114842914,0.9830668189614434,0.030588127628713237,313.99798303627387,0.9882379438188519,-0.0731858911315155,313.991861914994,0.9722903986737872,-0.0464764946983216,313.99569172005414,0.9857301050877003,-0.012095977750603386,313.9971851266925,0.988843440745524,27.35
314.0028677188816,0.9884544062477056,-0.004368170919382631,313.99892733240563,0.9830667848657788,0.030581239299821948,313.9979781266953,0.988237945077128,-0.07318365409277564,313.9918237040557,0.9722907377866498,-0.0464945711728314,313.9957093861173,0.9857298484482513,-0.012099515171642192,313.99718213058844,0.9888434514157389,27.36
314.00288552888827,0.9884543958844076,-0.0043687297713171005,313.9989420875464,0.9830667454737002,0.030574060725325362,313.9979730216025,0.9882379479082493,-0.07318122518110469,313.99178813225484,0.9722910376890224,-0.046513123641336876,313.99572614264054,0.9857296107990363,-0.012103157427862561,313.99717934111226,0.9888434644775537,27.369999999999997
314.00290167687945,0.9884543965415751,-0.00436933361886559,313.9989556976675,0.9830667011162336,0.030566629436982778,313.99796776444316,0.9882379522335734,-0.07317862214197604,313.9917553126971,0.9722912977298084,-0.04653206247838631,313.9957419196593,0.9857293930443523,-0.012106885514056146,313.99717677117815,0.9888434798389838,27.380000000000003
314.0029161250821,0.9884544080126186,-0.004369978067746365,313.9989681237341,0.9830666520416483,0.030558985468670793,313.9979623552172,0.9882379580531002,-0.07317586272086311,313.9917253584885,0.9722915173664272,-0.04655129881168304,313.99575666470014,0.9857291959076366,-0.01211068165115706,313.9971744337004,0.9888434974080446,27.39
314.00292885460965,0.9884544300535493,-0.004370658632130154,313.99897933972295,0.9830665985809703,0.030551167186187812,313.9979568156485,0.9882379652881877,-0.07317296466323929,313.9916983450329,0.9722916963095024,-0.0465707437689304,313.9957703252895,0.9857290197506082,-0.012114526220885716,313.9971723415933,0.9888435170927514,27.4
314.00293982768903,0.9884544623705118,-0.004371370826187685,313.99898930659936,0.9830665409824689,0.030543214623410427,313.99795118918456,0.9882379738601937,-0.07316994682367003,313.9916743665852,0.9722918344505181,-0.046590309984141855,313.9957828489541,0.985728865115845,-0.012118400218033759,313.99717049485673,0.9888435388011197,27.410000000000004
314.0029490254337,0.9884545046393749,-0.004372110026768384,313.9989980113518,0.9830664796599266,0.03053516698017613,313.9979454758254,0.988237983769118,-0.07316682694762877,313.99165346084743,0.9722919318618183,-0.04660990933817579,313.9957942007115,0.9857287321842065,-0.012122285250464073,313.99716889349077,0.9888435623491802,27.42
314.0029564478437,0.9884545564914836,-0.004372871656495439,313.9990054409685,0.9830664148616124,0.030527063456322424,313.9979396972949,0.9882379949363183,-0.07316362499877305,313.99163566552147,0.972291988796607,-0.04662945521820072,313.9958043455795,0.985728621136552,-0.01212616292603954,313.99716755040964,0.9888435876449484,27.43
314.002962094919,0.9884546175279072,-0.004373651092218278,313.9990115824381,0.9830663470013091,0.03051894241764771,313.9979338970405,0.9882380072831525,-0.07316035872257626,313.9916210371603,0.9722920056889491,-0.04664886327085031,313.99581326606676,0.985728532153741,-0.012130014852623043,313.9971664656133,0.9888436145964395,27.439999999999998
314.0029659855461,0.9884546873140957,-0.004374443756560091,313.9990164357604,0.9830662764100423,0.030510842229950385,313.9979280750624,0.9882380207309782,-0.07315704808269599,313.9916095569129,0.9722919831537691,-0.04666805064906838,313.99582094468235,0.9857284652357733,-0.01213382386421994,313.99716563910187,0.9888436430196844,27.450000000000003
314.00296811972504,0.9884547653870046,-0.004375245117917839,313.9990200009355,0.9830662035015943,0.030502801259028853,313.9979222530843,0.9882380352797956,-0.07315371082460564,313.9916012436304,0.9722919219868517,-0.04668693751841892,313.995827363935,0.9857284200209303,-0.012137572181764351,313.9971650708752,0.9888436727307139,27.46
314.0029685163424,0.9884548512568749,-0.004376050736236019,313.99902227796343,0.9830661286069913,0.03049485620260333,313.99791645282994,0.9882380508509623,-0.07315036469377859,313.9915960784616,0.9722918231648421,-0.046705445550776055,313.99583252382473,0.9857283963283525,-0.012141243865404109,313.99716477384766,0.9888437036375434,27.47
314.0029672320577,0.9884549444072337,-0.004376856263006662,313.99902329286726,0.9830660521400153,0.030487042090315823,313.9979106742994,0.9882380672871938,-0.07314702854478031,313.9915940425557,0.9722916877729013,-0.04672350018378922,313.9958364243515,0.9857283937963213,-0.012144822362215809,313.99716473510495,0.9888437356481882,27.480000000000004
314.0029642857575,0.9884550443002366,-0.004377657487043106,313.9990230586587,0.9830659743489358,0.030479393951808362,313.99790496094033,0.98823808458849,-0.07314372012308422,313.9915950793596,0.9722915170408788,-0.04674102986772804,313.99583906551544,0.9857284120631179,-0.012148292345418518,313.9971649546471,0.988843768578679,27.490000000000002
314.002959715215,0.9884551503837917,-0.004378450242932454,313.9990216013608,0.9830658957302917,0.030471944314605676,313.99789931275257,0.9882381026762089,-0.07314045606507161,313.9915991323205,0.972291312379484,-0.046757966818637434,313.9958404822987,0.9857284504053048,-0.012151638488231309,313.99716541955974,0.9888438022450468,27.5
314.00295357708967,0.9884552620879979,-0.004379230548356886,313.99901896000847,0.9830658166151087,0.0304647248721934,313.99789375146,0.9882381214717081,-0.0731372530071238,313.9916061260344,0.9722910753441146,-0.04677424551202749,313.99584067470136,0.9857285082803039,-0.012154848529229434,313.9971661427573,0.9888438365553068,27.509999999999998
314.00294592804124,0.9884553788215826,-0.004379994512546115,313.99901517363634,0.9830657373344128,0.030457763981900785,313.9978882770627,0.9882381408963453,-0.0731341275856221,313.99161598509744,0.9722908075625123,-0.04678980644864875,313.9958396777057,0.9857285849646776,-0.012157908980845676,313.9971670984112,0.9888438713254899,27.520000000000003
314.00293682472926,0.9884554999897115,-0.00438073851937246,313.9990102682677,0.9830656582192299,0.0304510874989398,313.99788291128436,0.9882381609501205,-0.07313109421876363,313.9916286341056,0.972290510807107,-0.04680459238871693,313.99583752629405,0.9857286795541292,-0.012160810033940237,313.99716829943566,0.9888439064636115,27.53
314.00292632381337,0.9884556249868642,-0.00438145909002955,313.9990042959488,0.9830655796833422,0.030444722946600604,313.99787767584877,0.9882381814757494,-0.07312816732474553,313.99164394110204,0.9722901869226729,-0.04681855136453313,313.9958342379576,0.9857287913252213,-0.012163540040159614,313.9971697200022,0.9888439416937177,27.54
314.00291451972623,0.9884557532003971,-0.004382152928806082,313.998997308726,0.9830655020577755,0.03043869284393878,313.99787257075604,0.9882382023945895,-0.07312536132176493,313.99166181183193,0.9722898378986717,-0.0468316359273288,313.99582986516964,0.9857289191927974,-0.012166089190364007,313.99717137302514,0.9888439770158084,27.550000000000004
314.0029014691275,0.9884558840141046,-0.004382817014633363,313.99898934563413,0.983065425673556,0.030433019710009907,313.99786761772987,0.9882382236279985,-0.0731226884098348,313.99168211433835,0.9722894657607379,-0.04684380314726571,313.9958244604038,0.9857290622525606,-0.012168449514627335,313.99717323267595,0.9888440122459146,27.560000000000002
314.0028872664499,0.9884560168082187,-0.0043834485553115405,313.99898044570796,0.9830653508617094,0.030427723561752287,313.9978628167703,0.9882382450973344,-0.07312016189806018,313.9917047355154,0.9722890726068496,-0.04685501536659105,313.99581807613345,0.9857292192384957,-0.01217061365609475,313.99717529895463,0.9888440472000669,27.57
314.0028719872395,0.988456150966534,-0.0043840449417358335,313.9989706740053,0.9830652779532615,0.030422824416104215,313.99785816787727,0.9882382667239548,-0.07311779176826985,313.99172950570426,0.9722886606435012,-0.04686523869332727,313.9958107648321,0.9857293892463055,-0.012172573644840166,313.9971775460327,0.9888440817862808,27.58
314.00285572592907,0.9884562858870923,-0.004384603885217838,313.9989600825727,0.9830652072792383,0.030418337285769412,313.9978536927747,0.9882382885078597,-0.0731155880022926,313.9917562929481,0.972288232041015,-0.04687444526073728,313.99580257897316,0.9857295710099744,-0.012174323963222454,313.9971799739101,0.9888441159125717,27.590000000000003
314.0028385769513,0.9884564209679353,-0.004385123280164224,313.9989487364679,0.983065139087909,0.0304142780174907,313.9978493914625,0.9882383102917646,-0.07311355947286513,313.99178494643905,0.9722877891144015,-0.04688261172101434,313.9957935885212,0.985729763263487,-0.012175859706671708,313.99718256967265,0.9888441493949702,27.6
314.00282061585233,0.9884565556213523,-0.004385601295624266,313.9989366877374,0.9830650736275431,0.030410657453776316,313.9978452639407,0.9882383320756695,-0.07311171394363204,313.99181529651827,0.9722873341063271,-0.04688971999843709,313.99578384594975,0.9857299647408275,-0.012177176583689275,313.9971853204061,0.9888441821414918,27.61
314.0028019559514,0.988456689281004,-0.004386036375289851,313.99892401445067,0.9830650111464102,0.030407485603095412,313.9978413319331,0.9882383537022899,-0.07311005806914586,313.99184717352693,0.9722868693318022,-0.04689575578305947,313.99577343871454,0.9857301743568398,-0.012178272141990201,313.99718821319624,0.988844214060152,27.619999999999997
314.0027826727947,0.9884568213805511,-0.004386427191721704,313.9989107816657,0.983064951810023,0.030404769971799854,313.99783757371586,0.9882383751716257,-0.07310859739486704,313.9918804078062,0.9722863971058374,-0.04690071154333089,313.995762419289,0.9857303906646488,-0.012179144542360777,313.9971912351288,0.9888442449669814,27.630000000000003
314.00276286081487,0.9884569513928348,-0.004386772646349391,313.9988970674519,0.9830648959494074,0.030402513896046014,313.99783401101286,0.9882383964050349,-0.0731073363571639,313.9919148296973,0.972285919707271,-0.046904582760321036,313.9957508576378,0.9857306125790984,-0.012179793171729764,313.9971943732895,0.9888442747699956,27.64
314.00274263333114,0.9884570787906967,-0.004387071961018856,313.9988829368673,0.9830648437300764,0.030400719043912096,313.997830643824,0.988238417323875,-0.07310627828331272,313.99195026954135,0.9722854394511136,-0.046907370187184945,313.9957388412166,0.9857308386533136,-0.012180219869310874,313.9971976018499,0.9888443034691943,27.65
314.0027220847763,0.9884572030754729,-0.00438732458644488,313.9988684679814,0.9830647952347864,0.030399387917515376,313.9978274721493,0.9882384378495037,-0.07310542650058975,313.9919865576796,0.9722849585800315,-0.04690908060231814,313.995726422499,0.9857310676212787,-0.012180425861246583,313.9972009078958,0.9888443308806085,27.660000000000004
314.00270129069645,0.9884573237698713,-0.00438753015643732,313.9988537258522,0.9830647507118069,0.03039851634666038,313.9978244959889,0.9882384579819212,-0.0731047821180871,313.9920235056021,0.9722844793005192,-0.046909723796736344,313.9957136889406,0.9857312982169781,-0.012180414212893075,313.99720429142707,0.9888443570042381,27.67
314.00268036441076,0.9884574404215326,-0.004387688670996176,313.99883878854916,0.9830647102438943,0.030398099327112536,313.9978217153426,0.988238477563843,-0.07310434513580474,313.99206092479915,0.9722840038190709,-0.046909315586695755,313.99570072799725,0.9857315293552558,-0.012180189215749013,313.99720772661533,0.988844381656114,27.68
314.00265940035206,0.9884575526030311,-0.004387800358990287,313.99882370811866,0.9830646739965615,0.03039813185463727,313.99781913021053,0.9882384965952689,-0.0731041144446506,313.99209864561186,0.9722835342336649,-0.046907875554227825,313.99568759214236,0.9857317595892364,-0.012179755774384293,313.99721120054636,0.988844404836236,27.689999999999998
314.00263849295294,0.988457659911874,-0.004387865632383567,313.9988085496186,0.983064642052565,0.030398606422882717,313.9978167405926,0.9882385150761991,-0.07310408782644051,313.9921364983815,0.9722830726422794,-0.04690542704713931,313.9956743688317,0.985731987833764,-0.01217911940644005,313.99721470030585,0.9888444265446044,27.700000000000003
314.00261771775956,0.9884577619776254,-0.004387885223556304,313.99879339111857,0.9830646144946613,0.030399512189340634,313.99781454648894,0.9882385329279911,-0.07310426306299028,313.99217431344914,0.9722826209982046,-0.04690199868532236,313.99566112802995,0.985732212822823,-0.012178286242628657,313.99721820006533,0.9888444465972497,27.71
314.0025971692047,0.9884578584583446,-0.004387860047983861,313.99877828466487,0.9830645914056069,0.030400839145541876,313.99781254789946,0.9882385500720029,-0.07310463682702367,313.992211921156,0.9722821812185585,-0.046897621348134286,313.99564793970166,0.9857324334712569,-0.012177263026733724,313.99722168691056,0.9888444649941719,27.72
314.00257694172103,0.9884579490441476,-0.004387791204236671,313.99876328230386,0.9830645727026452,0.0304025747809,313.9978107231003,0.9882385665082344,-0.07310520357308023,313.99224913299224,0.9722817551119429,-0.04689233043386275,313.99563487381135,0.9857326486939098,-0.012176057728681335,313.99722516084154,0.9888444817353712,27.730000000000004
314.00255711085464,0.9884580334643317,-0.004387680111301545,313.99874846210514,0.9830645585512893,0.030404704082711294,313.9978090938154,0.9882385821580434,-0.07310595775569952,313.99228581700106,0.9722813444146159,-0.04688616585972572,313.9956220003238,0.9857328572247658,-0.01217467831839757,313.99722859602986,0.9888444968208475,27.740000000000002
314.0025377521518,0.9884581114731267,-0.004387528279712829,313.99873387611495,0.9830645487860261,0.030407212038272027,313.99780763832086,0.9882385970214297,-0.07310689161123693,313.99232180352357,0.972280950754319,-0.046879168296096264,313.9956093717123,0.9857330583403876,-0.012173133991950993,313.99723197956115,0.9888445101586161,27.75
314.00251894115854,0.9884581828639435,-0.004387337403099942,313.9987196024029,0.9830645434896121,0.030410079464683003,313.9978063566167,0.9882386110983935,-0.07310799848513995,313.9923569417519,0.972280575614106,-0.046871382932277765,313.9955970754327,0.9857332509556189,-0.01217143394541016,313.9972352985212,0.9888445217486772,27.759999999999998
314.0025007534211,0.9884582474622498,-0.004387109312413607,313.9987056800037,0.9830645425792911,0.030413286345005924,313.997805248703,0.9882386243102925,-0.07310927061376396,313.9923910808783,0.9722802204408583,-0.04686285721703878,313.9955851464673,0.9857334343470222,-0.012169589214057343,313.9972385399959,0.9888445315910306,27.770000000000003
314.00248326448565,0.9884583051220084,-0.004386846113247157,313.9986921739753,0.9830645459723062,0.030416812662302492,313.99780431457964,0.9882386365784844,-0.07311069801528017,313.9924241077968,0.9722798865367693,-0.04685364161176809,313.99557367227186,0.9857336076103007,-0.01216761022010357,313.9972416910709,0.9888445396856764,27.78
314.0024665310117,0.9884583557328009,-0.004386549911193922,313.99867912335253,0.9830645535859013,0.030420636731556226,313.9978035325229,0.9882386479816115,-0.0731122718169519,313.9924558716996,0.9722795750593444,-0.04684378808416458,313.9955626878286,0.9857337698411575,-0.01216550922497359,313.9972447388319,0.9888445460326146,27.79
314.002450609659,0.9884583992198279,-0.004386223086489842,313.9986665801817,0.9830645652545632,0.030424736033711534,313.99780290253267,0.9882386584410316,-0.07311398203695035,313.99248625948076,0.9722792870575725,-0.04683335086139233,313.9955522456111,0.9857339204970145,-0.012163296650878435,313.99724767036474,0.9888445506318452,27.800000000000004
314.0024355570871,0.9884584355403467,-0.0043858680193708584,313.99865459650914,0.983064580978292,0.030429085547595547,313.9978024246091,0.9882386680353868,-0.07311581758435465,313.99251515803445,0.9722790234357547,-0.04682238492377046,313.99554239809277,0.9857340590352935,-0.012160985372314085,313.9972504727552,0.9888445535753527,27.810000000000002
314.0024214110691,0.9884584646836717,-0.004385487273167983,313.9986432243812,0.9830646005088183,0.03043366192011359,313.9978020987521,0.988238676686035,-0.07311776736824394,313.99254245425476,0.9722787849896757,-0.046810948264238296,313.99553319774697,0.9857341847325571,-0.012158587650705287,313.9972531330889,0.9888445547711526,27.82
314.0024082282646,0.9884584866711742,-0.004385083456985996,313.9986324898211,0.9830646237633857,0.030438438462014595,313.9978019032379,0.9882386843929761,-0.07311981918860525,313.99256805388677,0.9722785724066044,-0.04679909812258015,313.995524662065,0.9857342972270866,-0.012156117586690496,313.99725565136606,0.9888445543112296,27.83
314.0023960464467,0.9884585015491586,-0.004384659271477213,313.99862241885194,0.9830646504937247,0.030443390152125695,313.99780183806655,0.9882386911562101,-0.0731219619545177,313.9925918815266,0.9722783862291214,-0.046786893998045476,313.99551684352025,0.9857343961571632,-0.01215358682862322,313.9972580146723,0.9888445522875682,27.840000000000003
314.0023848845019,0.9884585093995483,-0.004384217463067721,313.9986130505086,0.9830646806170789,0.030448491135234925,313.9978019032379,0.9882386969757371,-0.07312418235687625,313.99261384291935,0.972278226818947,-0.046774395389883726,313.995509777095,0.9857344811610681,-0.012151008250999438,313.9972602100934,0.9888445487001682,27.85
314.0023747802033,0.9884585103363235,-0.004383760778183603,313.99860441081415,0.9830647138851788,0.030453713888052125,313.9978020987521,0.9882387018515569,-0.07312646930476004,313.992633881512,0.9722780945016296,-0.04676166255049942,313.9955034802804,0.9857345518770826,-0.012148395341386373,313.9972622376293,0.9888445436410147,27.86
314.00236577132404,0.9884585044948357,-0.004383292100572248,313.9985965127802,0.9830647501325116,0.030459032555365327,313.9978024028853,0.9882387057836697,-0.07312880948906401,313.9926519407517,0.9722779893856852,-0.04674875497914202,313.9954979705676,0.9857346083052066,-0.012145760974280004,313.99726408436584,0.9888445371101072,27.869999999999997
314.002357857864,0.9884584920353697,-0.0043828142224335105,313.99858938243,0.9830647891108079,0.030464422116001665,313.9978028156375,0.9882387087720754,-0.07313119070977521,313.99266798293644,0.9722779115072859,-0.04673573292821604,313.995493282939,0.985734650264581,-0.01214311679803384,313.99726575030303,0.9888445291994307,27.880000000000003
314.00235105870985,0.9884584731538291,-0.004382330027514777,313.99858301976343,0.9830648306545545,0.03046985588071007,313.9978033370087,0.9882387108954164,-0.0731335996577886,313.99268195151325,0.9722778607579157,-0.046722655143815885,313.9954894173945,0.9857346777552055,-0.012140475687143864,313.9972672354408,0.9888445199089849,27.89
314.0023453738615,0.9884584480639267,-0.004381842308015902,313.99857743779216,0.9830648745154823,0.03047530966235678,313.99780394527505,0.9882387120750502,-0.0731360241330912,313.99269382763123,0.9722778369205421,-0.0467095796188809,313.99548639142523,0.9857346907770803,-0.01213784867689234,313.99726852686496,0.9888445093307546,27.9
314.0023408222055,0.9884584170078706,-0.004381353901910506,313.9985726495278,0.9830649204453218,0.030480757605729814,313.9978046404366,0.9882387123896191,-0.07313845082657797,313.99270359243934,0.972277839633445,-0.04669656434635043,313.9954842050313,0.9857346895110647,-0.01213524802870402,313.9972696245755,0.9888444975567243,27.910000000000004
314.0023373848553,0.9884583802492402,-0.0043808675098509055,313.99856866798183,0.9830649681958036,0.03048617468965631,313.99780542249334,0.9882387118391234,-0.07314086753823595,313.9927112459376,0.9722778684263879,-0.046683664306543596,313.9954828757038,0.9857346743188775,-0.012132685390932409,313.9972705285724,0.9888444846788788,27.92
314.002335061811,0.9884583380658624,-0.004380385878263185,313.99856548014276,0.9830650175186582,0.03049153672700249,313.99780629144533,0.988238710502205,-0.0731432620680522,313.99271678812596,0.972277922720618,-0.04667093447977951,313.9954823859515,0.9857346452005186,-0.012130171185788536,313.9972712388557,0.9888444707892025,27.93
314.00233385307246,0.9884582907676207,-0.004379911616252124,313.99856308601056,0.9830650681656163,0.030496820364673674,313.9978072255687,0.9882387083002219,-0.07314562110692166,313.99272021900447,0.9722780018288665,-0.046658427586912146,313.9954827182834,0.9857346026985662,-0.012127716448554676,313.99727174251115,0.98884445597968,27.939999999999998
314.00233372086666,0.988458238671523,-0.004379447241374969,313.99856148558524,0.9830651198884085,0.03050200141553609,313.99780822486343,0.9882387053118161,-0.07314793467301554,313.9927215762751,0.9722781049553487,-0.04664619408933027,313.9954838726994,0.9857345469938795,-0.012125331601441858,313.99727205245296,0.9888444402503115,27.950000000000003
314.0023346463071,0.9884581821088243,-0.004378995179641428,313.9985606788668,0.9830651724387655,0.030507058194573246,313.9978092893296,0.9882387016156301,-0.0731501905663209,313.9927208787888,0.9722782312319357,-0.04663428218895749,313.9954858317084,0.9857344786290368,-0.012123026453589883,313.9972721557669,0.988844423785066,27.96
314.0023366105072,0.9884581214250272,-0.004378557765513671,313.9985606528436,0.9830652255684176,0.03051196901676866,313.9978104189671,0.9882386972116638,-0.07315237880500892,313.99271816424755,0.9722783796819824,-0.04662273858140732,313.99548857781923,0.9857343981466162,-0.01212081081413854,313.99727206536716,0.9888444065839437,27.97
314.0023395756939,0.9884580569798819,-0.004378137196132567,313.99856138149255,0.9830652790290956,0.030516713031144935,313.9978115920523,0.9882386920999171,-0.07315448829815877,313.9927134892043,0.9722785492564997,-0.04661160770282808,313.9954920935407,0.9857343060891959,-0.012118693879156392,313.9972717941681,0.9888443888309136,27.980000000000004
314.0023435229806,0.9884579891367004,-0.004377735577091447,313.998562851802,0.9830653325725301,0.03052127022076377,313.9978128303088,0.9882386863590324,-0.07315650906394162,313.99270691021195,0.9722787388341544,-0.046600930223592824,313.9954963438905,0.9857342031802131,-0.012116684231640758,313.9972713292554,0.9888443705259761,27.990000000000002
314.00234839570777,0.9884579182730422,-0.004377354876662339,313.9985650377488,0.9830653859504517,0.03052562307080417,313.997814112013,0.9882386799890097,-0.07315843222962082,313.9926984838235,0.972278947148925,-0.046590744554609424,313.99550129388643,0.9857340899622462,-0.012114789228446488,313.9972706835433,0.9888443517611153,28.0
314.0023541561023,0.9884578447593433,-0.0043769968800221985,313.9985679133097,0.9830654389145909,0.03052975490048421,313.9978154371647,0.9882386729898489,-0.07316024892245963,313.99268826659187,0.9722791729709624,-0.046581086847320596,313.9955069085461,0.9857339671587325,-0.012113016226428425,313.9972698570319,0.9888443326283162,28.009999999999998
314.00236076639106,0.9884577689838489,-0.004376663280800443,313.9985714524617,0.9830654912166783,0.030533649863061074,313.99781678404025,0.9882386655188347,-0.07316195137881347,313.9926763527719,0.9722794149619012,-0.046571990240548825,313.9955131703784,0.9857338354931096,-0.012111370743227705,313.997268849721,0.9888443133115478,28.020000000000003
314.0023681888011,0.9884576913312421,-0.004376355635305188,313.99857562918146,0.9830655426912012,0.030537293779870134,313.9978181743634,0.9882386574973245,-0.0731635329441298,313.99266281776767,0.9722796717110317,-0.046563484107341305,313.99552002690984,0.985733695688815,-0.012109859522627938,313.997267674525,0.9888442938108101,28.03
314.00237636667265,0.9884576121862064,-0.004376075316749477,313.9985804044342,0.9830655930898898,0.03054067497436406,313.9978195864103,0.9882386490039609,-0.07316498585476403,313.99264775583396,0.9722799418076444,-0.04655559480812501,313.995527425667,0.9857335486501454,-0.012108486856127785,313.99726634435814,0.9888442742180878,28.04
314.00238524334617,0.9884575319334253,-0.004375823561025045,313.99858573918533,0.9830656422472316,0.030543781769995497,313.99782102018105,0.9882386401173859,-0.0731663045652557,313.9926312612257,0.9722802237686858,-0.046548345690706705,313.9955353491586,0.9857333952813978,-0.012107257035225905,313.99726485922037,0.9888442546253656,28.050000000000004
314.002394762162,0.98845745095402,-0.004375601375154793,313.9985916074115,0.9830656899149569,0.030546604158295305,313.99782247567555,0.9882386308375998,-0.07316748353014438,313.99261344704877,0.9722805161111023,-0.0465417570902729,313.9955437274203,0.9857332363060097,-0.012106173125278487,313.9972632320259,0.988844235124628,28.060000000000002
314.0024048664606,0.9884573696255503,-0.004375409674614081,313.99859797007804,0.9830657359275529,0.03054913546695072,313.9978239528939,0.9882386212432446,-0.07316851942215383,313.99259440755804,0.9722808172794963,-0.046535846329389896,313.9955525254695,0.985733072628278,-0.012105238191641714,313.997261475689,0.988844215715875,28.07
314.00241549958224,0.9884572883184518,-0.00437524914600943,313.9986047751386,0.9830657801195065,0.030551367355570777,313.99782545183604,0.9882386113343203,-0.07316940669582357,313.9925742370085,0.9722811257908142,-0.0465306254585386,313.995561690833,0.98573290497164,-0.0121044540735293,313.99725959020975,0.9888441965830759,28.08
314.0024266048674,0.9884572073960367,-0.004375120292852289,313.99861198355836,0.9830658223253049,0.030553295653960012,313.99782697250197,0.9882386011108271,-0.07317014424206156,313.992553048506,0.9722814400896581,-0.04652610577504486,313.99557118852834,0.9857327344212521,-0.012103821384012479,313.99725760141655,0.9888441777262306,28.090000000000003
314.00243812565645,0.9884571272144932,-0.0043750235271065715,313.9986195563026,0.9830658623794353,0.030554917860001123,313.9978284931679,0.9882385907300493,-0.07317072762449942,313.9925309740074,0.9722817586206306,-0.04652229405730418,313.99558094859094,0.9857325618814111,-0.012103340123091257,313.9972555093094,0.9888441592373236,28.1
314.00245000528975,0.9884570481157621,-0.004374959077641117,313.99862745433654,0.9830659001163844,0.030556230637537735,313.99783001383383,0.9882385801133448,-0.07317115684313716,313.9925081077676,0.9722820798645061,-0.04651919331793679,313.9955909360385,0.9857323880755545,-0.01210300967769439,313.99725331388834,0.9888441412083397,28.11
314.0024621682211,0.9884569704382221,-0.0043749268986821585,313.9986356386254,0.983065935453396,0.03055723398656985,313.99783155622356,0.9882385694179979,-0.07317143078888269,313.99248458174344,0.9722824023020588,-0.046516804310097734,313.99560108090645,0.9857322139079792,-0.012102830047821882,313.9972510409818,0.988844123639279,28.119999999999997
314.0024745766775,0.9884568944988811,-0.0043749268986821585,313.9986440571228,0.9830659682249572,0.030557927073058367,313.9978330986133,0.9882385585653666,-0.07317154946173603,313.9924605090409,0.9722827244502351,-0.0465151240211668,313.9956113307213,0.985732040282982,-0.012102799394260021,313.9972486905898,0.9888441067141105,28.130000000000003
314.00248715511276,0.9884568206040607,-0.00437495875722474,313.9986526838057,0.9830659983483113,0.030558314067198767,313.997834641003,0.9882385477127352,-0.07317151397078923,313.9924360027657,0.9722830448259816,-0.046514147179058586,313.99562165050077,0.9857318681048597,-0.01210291465165262,313.99724628854085,0.9888440903408496,28.14
314.00249982798067,0.9884567490458354,-0.004375021970798457,313.9986614666276,0.9830660257407021,0.030558395803030144,313.99783618339274,0.9882385367814617,-0.07317132542513441,313.9924111948749,0.9722833619824167,-0.046513863992757365,313.9956319702802,0.9857316982779093,-0.01210317336771473,313.997243834835,0.9888440747034657,28.15
314.0025125575082,0.9884566800949083,-0.004375115898570554,313.9986703795654,0.983066050319373,0.03055817645074798,313.99783772578246,0.9882385258501881,-0.07317098604295573,313.9923861984742,0.9722836745088308,-0.04651426241178222,313.99564225507737,0.9857315315255681,-0.012103572477090166,313.99724134238636,0.9888440597099741,28.160000000000004
314.0025252870358,0.9884566140041732,-0.004375239808160742,313.9986793575611,0.9830660720015675,0.030557662682665035,313.9978392681722,0.9882385149975568,-0.07317049915152946,313.9923611078187,0.9722839810668585,-0.0465153281261871,313.99565245241877,0.9857313685712739,-0.012104108301351502,313.9972388241092,0.9888440455443439,28.17
314.0025379410172,0.9884565510158378,-0.0043753927840936594,313.9986883745916,0.9830660907872856,0.03055686033705498,313.9978408105619,0.9882385042235677,-0.07316986807813185,313.9923360548651,0.9722842803543065,-0.046517043813405684,313.99566250983094,0.9857312103193233,-0.012104775322857607,313.9972362800036,0.9888440321145907,28.18
314.00255048167935,0.9884564913436155,-0.004375573727798874,313.99869739162216,0.9830661065937709,0.030555778588347876,313.99784235295164,0.9882384935282209,-0.07316909725913125,313.99231117157035,0.9722845711051533,-0.04651938989140652,313.99567237484047,0.9857310574931538,-0.012105569863181054,313.997233735898,0.9888440196046835,28.189999999999998
314.0025628334761,0.9884564351798476,-0.004375781494932182,313.9987063566063,0.9830661194210234,0.030554426610973764,313.99784389534136,0.9882384829901586,-0.07316819113089601,313.9922865333383,0.9722848521257217,-0.046522343765537905,313.99568199497384,0.9857309106353437,-0.012106486404680709,313.9972311917924,0.9888440079226378,28.200000000000003
314.0025749586344,0.9884563827061903,-0.004376014758054309,313.9987152435209,0.983066129269043,0.030552814413401796,313.9978454160073,0.9882384726880231,-0.07316715634797866,313.9922622721259,0.9722851223308506,-0.046525880581682985,313.9956913352488,0.9857307706501897,-0.012107518816644201,313.997228660601,0.9888439971604384,28.21
314.0025868193811,0.9884563340758046,-0.004376272098178445,313.9987240003196,0.9830661361378298,0.030550954506218413,313.9978469366732,0.988238462543172,-0.07316599845583964,313.99223848218804,0.9722853806353787,-0.046529973979414774,313.9957003431919,0.9857306378994105,-0.012108660355287921,313.9972261552382,0.9888439873180849,28.22
314.00259834017015,0.9884562894276038,-0.004376551958996476,313.9987325879677,0.9830661401101403,0.030548857731931854,313.99784845733916,0.9882384526342478,-0.07316472410903145,313.9922152577796,0.9722856260626611,-0.04653459458568608,313.9957089838208,0.9857305131064438,-0.012109904889899492,313.997223688618,0.9888439783955776,28.230000000000004
314.002609502115,0.9884562488720063,-0.004376852829974055,313.9987409674304,0.9830661411859744,0.030546539937284935,313.9978499562813,0.9882384429612504,-0.07316334107119872,313.9921926931555,0.9722858577083967,-0.0465397130274497,313.9957172221532,0.9857303968138675,-0.012111243837481599,313.9972212736548,0.9888439703929164,28.240000000000002
314.00262024855584,0.9884562124980593,-0.004377172971707996,313.9987491126845,0.983066139365332,0.030544016134981384,313.9978514552234,0.9882384336028219,-0.07316185599689397,313.9921709014216,0.9722860747406288,-0.04654529691903821,313.99572502320683,0.9857302893834005,-0.012112669228108153,313.99721891034864,0.9888439633101014,28.25
314.00263054171984,0.9884561803912478,-0.0043775105990213415,313.99875698469526,0.9830661348137263,0.030541301337724917,313.99785293244173,0.9882384245589625,-0.07316027664976181,313.99214993913085,0.9722862763997443,-0.046551312368474054,313.9957323519994,0.9857301913576207,-0.01211417370492431,313.9972166116136,0.988843957239117,28.259999999999998
314.0026403438338,0.9884561525943145,-0.0043778639267371385,313.9987645574395,0.9830661275311572,0.03053841139225836,313.9978544096601,0.9882384158296721,-0.07315861190253894,313.9921299005382,0.9722864620708188,-0.046557724730624646,313.9957391735485,0.9857301030982472,-0.012115748071861512,313.99721439036404,0.9888439520879787,28.270000000000003
314.00264961712463,0.9884561291464401,-0.004378230986583359,313.99877179188246,0.9830661176003811,0.030535362979363618,313.9978558651546,0.9882384074149506,-0.07315686951886996,313.9921108610475,0.9722866311389275,-0.04656449710089222,313.9957454528719,0.9857300249669985,-0.012117384358993673,313.99721224659993,0.9888439478566866,28.28
314.00265834270584,0.9884561100583102,-0.0043786098560617435,313.9987786750125,0.9830661051041545,0.030532172779822613,313.99785729892534,0.9882383993934406,-0.07315505837149158,313.99209287721175,0.972286783097662,-0.046571593327834074,313.9957511724785,0.9857299571447339,-0.012119073370252236,313.9972101932355,0.9888439446372252,28.29
314.00266648280433,0.9884560953228011,-0.004378998566900265,313.9987851938181,0.9830660901252338,0.030528857474417248,313.99785873269605,0.9882383917651417,-0.07315318844223256,313.9920760244348,0.9722869175491298,-0.04657897500054232,313.9957563148771,0.9857298999931723,-0.012120807135711117,313.997208243185,0.98884394233761,28.300000000000004
314.002673999647,0.9884560849149796,-0.004379395013505592,313.9987913222761,0.9830660727463757,0.03052543374392945,313.997860144743,0.9882383845300542,-0.07315126749473755,313.9920603592697,0.9722870341677824,-0.04658660446126413,313.9957608450854,0.9857298535123137,-0.012122576459301756,313.99720639644846,0.9888439409578408,28.310000000000002
314.0026808932339,0.9884560787885412,-0.004379797181831928,313.9987970473748,0.9830660531330929,0.030521917435102026,313.99786153506614,0.9882383776881779,-0.0731493066199274,313.99204591941833,0.9722871327365878,-0.04659444179278152,313.99576476310335,0.9857298180638767,-0.012124373371098071,313.99720465302585,0.9888439404059332,28.32
314.0026871446784,0.988456076879372,-0.004380203012059712,313.9988023430911,0.9830660314508984,0.030518326062755993,313.99786290366546,0.988238371239513,-0.07314731358144672,313.9920327614337,0.9722872131108578,-0.04660244858418662,313.9957680514398,0.9857297934670022,-0.012126189901173978,313.9972030258314,0.9888439407738715,28.33
314.00269273509406,0.988456079098425,-0.004380610490143145,313.99880719641345,0.9830660077825487,0.03051467880979055,313.997864250541,0.9882383651840593,-0.07314529947021638,313.99202090416674,0.972287275182076,-0.04661058567141648,313.99577069260374,0.9857297799025492,-0.012128017466532155,313.99720151486514,0.9888439419696715,28.340000000000003
314.0026976455943,0.9884560853424056,-0.004381017556262666,313.9988116073418,0.9830659822935567,0.030510991522948512,313.99786557569274,0.988238359600459,-0.07314327315897308,313.9920104041704,0.9722873190225869,-0.046618814643563225,313.995772686595,0.9857297771896586,-0.012129847484175279,313.99720013304125,0.988843943993333,28.35
314.0027018761791,0.9884560954937714,-0.004381422242146247,313.99881554985296,0.9830659550666788,0.030507282551089986,313.9978668791207,0.9882383544100701,-0.07314124352045352,313.99200126144467,0.9722873447409064,-0.04662709708971898,313.9957740334137,0.9857297853283304,-0.012131671371106031,313.99719888035986,0.9888439467528712,28.36
314.002705407962,0.9884561094242951,-0.004381822579521861,313.99881902394696,0.9830659263501846,0.03050356774095779,313.99786816082485,0.9882383496915348,-0.07313922053648649,313.9919935136915,0.9722873525178948,-0.046635394598975866,313.9957747155686,0.9857298043185645,-0.012133481770469566,313.9971977568208,0.9888439502482865,28.369999999999997
314.0027082598295,0.9884561269772535,-0.004382216600117479,313.9988220296238,0.9830658962268305,0.030499864607372938,313.99786942080516,0.9882383453662107,-0.07313721418890075,313.991987160911,0.9722873426067562,-0.04664367026673611,313.9957747505509,0.9857298337986421,-0.012135270712339798,313.9971967624242,0.9888439544795786,28.380000000000003
314.0027104317815,0.9884561479888001,-0.004382602427208612,313.99882454086026,0.9830658649448857,0.03049619066515643,313.99787063733794,0.9882383415127401,-0.07313523224134094,313.99198220310296,0.972287315333039,-0.04665188718840196,313.9957741383606,0.985729873587704,-0.012137030226790642,313.99719591008426,0.9888439593547631,28.39
314.0027119049316,0.9884561722844026,-0.004382978321392071,313.99882657066803,0.9830658325871069,0.030492562595090186,313.99787183214687,0.988238338052481,-0.07313328467563583,313.9919786402676,0.9722872711308077,-0.04666000996568574,313.9957728964888,0.9857299233240313,-0.012138752343896015,313.9971951868867,0.9888439648738397,28.4
314.00271271705276,0.9884561996788431,-0.004383342497490903,313.9988281060354,0.9830657994017634,0.030488996243917023,313.997873005232,0.9882383350640752,-0.07313137925543003,313.99197645355383,0.9722872105064709,-0.046668004706609936,313.9957710249356,0.9857299826459054,-0.012140430319872308,313.99719460574585,0.9888439709448241,28.410000000000004
314.00271286814507,0.9884562299726563,-0.0043836933076494555,313.99882915997404,0.9830657654716117,0.03048550912645795,313.99787413486956,0.9882383324688807,-0.07312952485346025,313.9919756429616,0.9722871340026091,-0.04667583827235204,313.9957685411921,0.9857300513724667,-0.0121420555717222,313.99719416666164,0.9888439775677161,28.42
314.0027123582085,0.9884562629663766,-0.004384029149785846,313.99882974549547,0.9830657309621648,0.030482113753299404,313.9978752210595,0.9882383302668976,-0.07312772923337109,313.99197618964007,0.9722870422341471,-0.046683479030399704,313.9957654627494,0.9857301289611374,-0.012143622581804554,313.99719385671983,0.9888439847425158,28.43
314.0027112250161,0.988456298446291,-0.004384348513365729,313.9988298625998,0.9830656961216919,0.030478824303106007,313.99787628552565,0.988238328536768,-0.07312600015880716,313.9919780558872,0.9722869358883534,-0.0466908961013956,313.9957618070987,0.9857302150501985,-0.012145124606335763,313.99719368883467,0.9888439922852539,28.439999999999998
314.00270946856796,0.9884563361915629,-0.004384650025176061,313.99882952429846,0.9830656610329497,0.030475654954542394,313.9978773065442,0.9882383271998496,-0.07312434428432098,313.99198122285196,0.9722868156886688,-0.04669806011229253,313.99575759173115,0.985730309097072,-0.01214655612767469,313.99719365009196,0.9888440002879151,28.450000000000003
314.0027071266371,0.9884563759777938,-0.004384932312003801,313.9988287436032,0.983065625861451,0.030472618218194993,313.99787828411513,0.9882383262561425,-0.07312276937355716,313.9919856339815,0.9722866823947064,-0.04670494470266352,313.99575285162905,0.9857304105591798,-0.0121479116281802,313.9971937534059,0.9888440085665301,28.46
314.00270421811,0.9884564175770229,-0.004385194183730977,313.9988275465371,0.9830655907727088,0.030469725770611147,313.9978792182385,0.9882383257056467,-0.07312128097197615,313.99199127042476,0.9722865368745948,-0.04671152426523664,313.99574760428357,0.985730519074803,-0.01214918559021116,313.9971939858622,0.9888440172130836,28.47
314.0027007618733,0.988456460754166,-0.0043854345417871565,313.9988259331002,0.983065555932236,0.030466986786220906,313.9978801089143,0.98823832546972,-0.07311988462503838,313.9919980567779,0.9722863799964631,-0.046717774699050106,313.995741884677,0.9857306339205044,-0.012150374335340145,313.9971943345468,0.9888440260436063,28.480000000000004
314.0026967768135,0.9884565052705772,-0.004385652333375673,313.9988239293156,0.9830655215055455,0.030464410439454324,313.9978809561424,0.9882383256270045,-0.07311858698729637,313.99200595533887,0.9722862126284402,-0.04672367491576231,313.9957357277916,0.9857307545537055,-0.012151474185139732,313.9971948123737,0.9888440351500828,28.490000000000002
314.0026923195902,0.9884565508876101,-0.00438584678034247,313.99882154819505,0.9830654875753938,0.030462007572819645,313.997881759923,0.988238326098858,-0.07311739138602638,313.9920149284058,0.9722860357471711,-0.04672920608649687,313.9957291511186,0.9857308802509692,-0.012152481461182498,313.99719540642883,0.988844044348544,28.5
314.00268740908996,0.9884565973666186,-0.004386017058759722,313.9988188157615,0.9830654543900503,0.030459785692668735,313.9978825202559,0.9882383269639229,-0.07311630336668884,313.9920248817237,0.9722858503293008,-0.046734349382377346,313.9957221896403,0.9857310106505764,-0.012153393098112255,313.99719611671213,0.9888440537309744,28.509999999999998
314.0026820641993,0.9884566444689566,-0.004386162573568443,313.9988157450268,0.9830654220322715,0.03045775147131435,313.9978832154175,0.9882383281435567,-0.07311532736565211,313.9920357775907,0.9722856573514745,-0.04673909049345769,313.9957148958301,0.9857311448482305,-0.012154206643644055,313.99719693030937,0.9888440631134047,28.520000000000003
314.00267634157785,0.9884566919595399,-0.004386282821257185,313.9988123620139,0.9830653905848138,0.030455911581069264,313.9978838671315,0.9882383296377596,-0.07311446560110037,313.9920475406027,0.9722854577903373,-0.04674341510979181,313.9957072871791,0.9857312823013534,-0.01215492025856419,313.99719786013475,0.9888440724958351,28.53
314.0026702601122,0.9884567396104079,-0.0043863773898620345,313.9988086927461,0.9830653602131902,0.03045427019212895,313.9978844536741,0.9882383313678892,-0.07311372140030986,313.99206011420694,0.972285252694878,-0.04674731268720893,313.99569941616085,0.9857314224673668,-0.012155532103658943,313.99719888035986,0.9888440818782654,28.54
314.0026638575753,0.9884567871864763,-0.00438644609628792,313.9988047502349,0.9830653310829137,0.030452833142767078,313.997884996769,0.9882383334125878,-0.07311309698146477,313.99207340414847,0.9722850431140859,-0.04675077418784836,313.9956913002665,0.985731564441974,-0.012156040339714605,313.9971999909846,0.9888440911687112,28.550000000000004
314.0026571717404,0.9884568344633466,-0.004386488711666001,313.9988005605035,0.9830653032767406,0.03045160210106184,313.9978854746926,0.9882383356932133,-0.07311259345365718,313.99208735387435,0.9722848300607781,-0.0467537928333146,313.9956829919695,0.985731707863456,-0.012156445579802413,313.9972011920091,0.9888441003671723,28.560000000000002
314.002650259267,0.9884568812273058,-0.004386505281770045,313.9987961495752,0.9830652768774274,0.030450580403169624,313.9978858874448,0.9882383382097655,-0.07311221303507127,313.9921018879806,0.9722846145839438,-0.04675636335152226,313.9956745262521,0.9857318518275162,-0.012156746597779891,313.997202470519,0.9888441094736489,28.57
314.0026431390416,0.9884569272646408,-0.0043864959439213575,313.99879154347303,0.9830652519677308,0.030449770551207712,313.9978862567494,0.9882383409622444,-0.07311195461661496,313.99211691221234,0.9722843976964,-0.04675848348300615,313.9956659555878,0.9857319957915764,-0.012156943393647042,313.9972038265144,0.9888441183041715,28.58
314.00263584883743,0.9884569723758864,-0.004386460926988777,313.99878676822027,0.9830652286304069,0.030449171711137007,313.9978865608826,0.9882383439506501,-0.07311181930738032,313.9921323700167,0.9722841804109636,-0.0467601532277663,313.9956573149589,0.9857321390321991,-0.012157036580475102,313.99720524708096,0.988844126950725,28.590000000000003
314.0026284264274,0.9884570163758245,-0.00438640059716245,313.99878186285156,0.9830652069482124,0.030448783048918415,313.99788679984437,0.9882383470963404,-0.07311180599827528,313.9921481671387,0.9722839637042799,-0.046761373338957746,313.99564862185656,0.9857322810068062,-0.012157027997477778,313.99720671930453,0.9888441353213246,28.6
314.0026209095847,0.9884570590756754,-0.0043863153206325205,313.9987768403786,0.9830651870039037,0.030448602062434653,313.99788697363476,0.9882383503993151,-0.07311191358020774,313.99216424702536,0.972283748589166,-0.04676214682920072,313.9956399462453,0.9857324209919602,-0.012156919483868791,313.997208243185,0.9888441434159705,28.61
314.00261333608245,0.9884571002973449,-0.00438620573823174,313.99877173983606,0.9830651688802373,0.030448627083607523,313.9978870822537,0.9882383538595744,-0.07311214094408561,313.99218051542186,0.9722835360060947,-0.04676248047689072,313.9956313056164,0.9857325584450831,-0.012156712878861844,313.9972098187225,0.9888441512346624,28.619999999999997
314.0026057436936,0.9884571398769865,-0.004386072490792864,313.9987665742356,0.9830651525772132,0.030448853942241547,313.99788712570137,0.9882383574771182,-0.07311248587172473,313.9921968969242,0.9722833268955392,-0.04676238030726822,313.9956227524433,0.9857326926427372,-0.012156411247813128,313.9972114330027,0.988844158685416,28.630000000000003
314.00259817019133,0.9884571776650011,-0.004385916402243718,313.9987613696004,0.9830651381775879,0.030449277634102156,313.9978871039775,0.9882383612519464,-0.07311294503584882,313.9922133161286,0.9722831221618004,-0.04676185611134893,313.99561430421704,0.9857328232232039,-0.01215601704300759,313.99721307311137,0.9888441657682311,28.64
314.00259065334865,0.9884572135153513,-0.0043857383422858925,313.9987561519536,0.9830651256813613,0.030449894823032966,313.99788701708235,0.988238365105417,-0.07311351510918164,313.992229697631,0.972282922636835,-0.04676091843330365,313.9956060134112,0.9857329494630456,-0.01215553271673018,313.9972147261343,0.9888441724831076,28.65
314.0025832309386,0.9884572473069334,-0.004385539317942288,313.9987509473184,0.9830651150885334,0.030450698002682117,313.99788686501574,0.9882383690375298,-0.07311419276444692,313.99224596602744,0.9722827291526002,-0.046759580076768344,313.995597915008,0.9857330710005436,-0.012154962560479559,313.9972163920715,0.9888441787380613,28.660000000000004
314.0025759218479,0.9884572789186431,-0.004385320336235801,313.9987457947296,0.9830651063991044,0.03045168133477593,313.99788664777776,0.9882383730482849,-0.0731149735652763,313.9922620459142,0.9722825425048807,-0.04675785535168908,313.99559004398975,0.9857331872931199,-0.012154310865754385,313.9972180709229,0.9888441846250764,28.67
314.00256876384947,0.988457308247186,-0.004385082541510633,313.99874069418706,0.9830650996958304,0.030452835644884366,313.9978863653684,0.9882383771376821,-0.07311585418439354,313.9922778618871,0.9722823634171172,-0.04675575932116698,313.9955824178477,0.9857332977981963,-0.012153582537124558,313.99721974977433,0.9888441900521684,28.68
314.0025617947164,0.9884573351999532,-0.004384827123884757,313.99873568472566,0.9830650948959554,0.030454155094733745,313.9978860177876,0.9882383813057217,-0.07311682907633817,313.9922933573934,0.9722821925765786,-0.04675331006092342,313.99557507156396,0.985733402154054,-0.012152780026875027,313.99722141571146,0.9888441950193375,28.689999999999998
314.00255503333534,0.9884573597021449,-0.004384555410797443,313.9987307923686,0.9830650920822355,0.03045562967585492,313.99788560503544,0.9882383854737613,-0.07311789269564979,313.99230847588007,0.9722820306343615,-0.04675052489352467,313.99556805761216,0.9857334999989743,-0.0121519100787894,313.9972230687344,0.9888441995265834,28.700000000000003
314.0025485174792,0.9884573816896473,-0.004384268729687968,313.9987260301274,0.9830650911719143,0.030457250213817844,313.99788512711183,0.9882383896418008,-0.07311903949686795,313.9923231419432,0.9722818781692184,-0.04674742415415728,313.9955613759923,0.9857335907903791,-0.01215097698436634,313.9972246959289,0.9888442035739063,28.71
314.0025422660347,0.9884574011090322,-0.004383968453769374,313.9987214110136,0.9830650920822355,0.030459006700153363,313.99788458401684,0.9882383938098404,-0.0731202639345322,313.9923372990298,0.9722817357237302,-0.0467440274248527,313.9955550616865,0.985733674347409,-0.01214998626124698,313.99722629729484,0.9888442071613062,28.72
314.0025363167748,0.9884574179211191,-0.004383656047802239,313.9987169610505,0.9830650948131989,0.030460889126392332,313.9978839757505,0.9882383979778799,-0.07312156046318213,313.99235089058703,0.9722816038043052,-0.04674035654710757,313.9955491496773,0.9857337504892046,-0.012148943427072454,313.99722785991804,0.9888442101967984,28.730000000000004
314.0025306696995,0.9884574321009745,-0.00438333302232091,313.9987126932497,0.9830650993648046,0.0304628874840656,313.99788330231274,0.9882384021459195,-0.07312292131917311,313.9923638789129,0.9722814828088358,-0.04673643411557359,313.9955436399645,0.985733818673188,-0.012147852773341426,313.9972293837986,0.9888442127723674,28.740000000000002
314.00252536258193,0.9884574436414747,-0.004383000887859733,313.9987086336342,0.9830651056542962,0.03046499009662583,313.99788256370357,0.9882384063139591,-0.07312434095704472,313.9923761886034,0.9722813730990425,-0.04673228272490246,313.99553856753056,0.9857338788993589,-0.012146721043837502,313.99723086893636,0.9888442148880136,28.75
314.0025204143086,0.9884574525390579,-0.004382661200726824,313.99870478220413,0.983065113598917,0.030467186121564776,313.997881759923,0.9882384104033564,-0.07312581272224442,313.9923878008076,0.9722812750004737,-0.04672792647605596,313.9955339498665,0.985733930986858,-0.01214555436927306,313.99723230241716,0.9888442165437366,28.759999999999998
314.00251582487954,0.9884574588079716,-0.004382315517230296,313.99870117799423,0.9830651231986672,0.030469464716374198,313.9978809126948,0.9882384144141114,-0.07312732885112762,313.9923986589726,0.9722811887663334,-0.04672338946999592,313.99552980446356,0.9857339747548262,-0.012144357041146752,313.9972336713268,0.9888442177395365,28.770000000000003
314.00251161318124,0.988457462473149,-0.004381965393678265,313.9986978079929,0.9830651342880339,0.03047181253642856,313.99788000029525,0.9882384184248665,-0.07312888268914176,313.99240874424737,0.9722811145774821,-0.04671869580768414,313.99552613132175,0.9857340100224037,-0.012143136416313432,313.99723498857946,0.9888442184754134,28.78
314.0025077981003,0.9884574635737707,-0.004381612432152612,313.9986946982234,0.983065146867017,0.030474217905180526,313.9978790444481,0.9882384223569793,-0.07313046758173436,313.992418000079,0.9722810525786079,-0.046713869590082426,313.9955229654233,0.9857340367895907,-0.012141898012414231,313.99723622834665,0.9888442187513672,28.79
314.00250439852323,0.9884574621561414,-0.004381258143187686,313.9986918486856,0.9830651607701035,0.030476669980121846,313.99787802342956,0.9882384262104499,-0.07313207576526079,313.99242642646743,0.9722810028420547,-0.046708936424462694,313.99552028927707,0.9857340550563873,-0.012140647347090286,313.9972374035426,0.9888442186593825,28.800000000000004
314.00250141444997,0.988457458280813,-0.004380904174639136,313.99868927239123,0.9830651759972935,0.030479157084705187,313.9978769589634,0.9882384299066359,-0.07313370058516852,313.99243398571076,0.9722809653678226,-0.046703921164941806,313.9955181203743,0.9857340648227935,-0.01213939055105397,313.99723850125315,0.9888442181074749,28.810000000000002
314.0024988458806,0.9884574520225848,-0.004380552037041309,313.9986869693401,0.9830651923830741,0.030481666708344117,313.9978758510497,0.9882384335241796,-0.07313533427781296,313.992440658958,0.9722809401559117,-0.04669884791248158,313.9955164587149,0.9857340660888091,-0.012138133141946415,313.99723952147826,0.9888442171876288,28.82
314.00249669281516,0.9884574434562567,-0.0043802032409285515,313.998684952544,0.9830652098446887,0.030484187174491285,313.99787469968834,0.9882384370630811,-0.07313697018864157,313.9924464273582,0.9722809270978057,-0.04669374152119886,313.99551532179004,0.9857340588544341,-0.012136880637408757,313.9972404642179,0.9888442158998443,28.83
314.0024949552535,0.9884574326779995,-0.004379859296835211,313.99868323501437,0.983065228299381,0.03048670680659936,313.99787350487935,0.9882384405233404,-0.07313860166310182,313.9924512909112,0.9722809260488166,-0.04668862609205547,313.9955146921086,0.9857340434813875,-0.012135638555082134,313.9972413294721,0.9888442142441213,28.840000000000003
314.0024936520823,0.9884574197839837,-0.0043795216237480965,313.99868180373966,0.9830652476643944,0.030489213094081903,313.99787226662284,0.9882384438263152,-0.07314022093754913,313.9924552307662,0.9722809368280841,-0.04668352497285815,313.9955145696705,0.9857340199696691,-0.012134413638750154,313.9972421043266,0.9888442122204598,28.85
314.0024927644149,0.9884574048775042,-0.004379191732201556,313.99868065871993,0.983065267774216,0.030491696028469767,313.99787100664247,0.9882384470506477,-0.07314182135743094,313.99245824692315,0.972280959182404,-0.04667846226456871,313.9955149544758,0.9857339885001384,-0.012133209566840237,313.9972428016956,0.9888442099208445,28.86
314.0024922922515,0.9884573880761032,-0.004378870858087327,313.99867979995514,0.9830652886288458,0.03049414393321561,313.9978697032146,0.9882384501176956,-0.07314339626819476,313.992460358233,0.9722809927862279,-0.04667345980868379,313.9955158290334,0.985733949434514,-0.012132031856993523,313.997243408665,0.9888442073452753,28.869999999999997
314.00249223559183,0.9884573695008844,-0.004378560374618451,313.9986792274453,0.9830653100627709,0.030496545965811195,313.99786837806283,0.9882384531061014,-0.07314494012438012,313.9924615646958,0.9722810373140075,-0.04666853944670001,313.99551719334323,0.9857339029536554,-0.012130886026851143,313.99724392523467,0.9888442044937524,28.880000000000003
314.0024925755495,0.988457349272952,-0.004378261563460436,313.9986789411903,0.9830653319104784,0.03049889461990465,313.9978670311873,0.9882384559372226,-0.07314644516234245,313.9924618663115,0.9722810924040224,-0.046663722266958974,313.9955190299142,0.9857338492384219,-0.012129775141769286,313.9972443514046,0.9888442013662756,28.89
314.00249331212456,0.9884573275312195,-0.004377975568957482,313.9986789281787,0.9830653541719682,0.030501178218948644,313.99786566258797,0.9882384586110593,-0.07314790694571337,313.99246128193107,0.9722811575860362,-0.04665902860464719,313.9955213387462,0.9857337888313916,-0.012128704719389087,313.99724468717494,0.9888441980548296,28.9
314.0024944264304,0.9884573044110383,-0.004377703489680024,313.9986791884105,0.9830653766817273,0.030503388422552218,313.9978642939886,0.9882384612062537,-0.07314931881994036,313.99245984925653,0.9722812324259841,-0.046654478041796135,313.995524084857,0.9857337219134239,-0.012127678438137966,313.9972449325455,0.9888441945594144,28.910000000000004
314.002495918467,0.9884572800513218,-0.004377446378424727,313.998679708874,0.983065399274243,0.030505516890324415,313.99786290366546,0.9882384636441637,-0.07315067523956299,313.9924575682879,0.972281316417458,-0.0466500879009721,313.9955272682466,0.9857336488462376,-0.012126699976443351,313.99724510043063,0.98884419088003,28.92
314.0024977504613,0.9884572546016693,-0.004377205150666955,313.99868048956927,0.9830654219495151,0.03050755444783518,313.99786151334234,0.988238465924789,-0.07315197176821292,313.992454476727,0.972281409017877,-0.04664587550474139,313.9955308539327,0.9857335699915514,-0.012125773012732662,313.9972451779161,0.9888441870166763,28.93
314.0024999224134,0.9884572282081179,-0.004376980676108299,313.99868153049636,0.9830654445420307,0.03050949358873266,313.9978601230192,0.9882384681267723,-0.0731532028604297,313.9924505934249,0.9722815096484885,-0.04664185666936019,313.99553484191523,0.9857334858919433,-0.012124901225433325,313.99724516500186,0.9888441830613379,28.939999999999998
314.0025024154366,0.9884572010202665,-0.004376773778676585,313.998682805632,0.9830654669690334,0.03051132680666498,313.99785873269605,0.9882384701714709,-0.07315436407984499,313.9924459560836,0.97228161773054,-0.04663804645792961,313.995539197212,0.9857333969091322,-0.012124087066830287,313.9972450616879,0.9888441790140151,28.950000000000003
314.0025052106444,0.9884571731841525,-0.004376585144978334,313.9986843149762,0.9830654890650102,0.030513047429319384,313.9978573423729,0.988238472058885,-0.07315545209918253,313.99244060240505,0.9722817326129348,-0.0466344584272407,313.9955439023318,0.9857333034048368,-0.01212333421535097,313.99724488088856,0.9888441748747075,28.96
314.00250828915034,0.9884571448564986,-0.004376415415846299,313.9986860455174,0.9830655108299612,0.030514648784383105,313.9978559520498,0.988238473867657,-0.07315646248207396,313.9924345512402,0.9722818537169203,-0.04663110387461928,313.9955489222923,0.9857332059216353,-0.012122645123280325,313.9972446226037,0.9888441707354001,28.97
314.0025116320678,0.9884571161762185,-0.004376265094791929,313.9986879712324,0.9830655320983733,0.03051612586762157,313.9978545834505,0.9882384755191443,-0.07315739301033511,313.99242785914197,0.9722819803190557,-0.04662799409739121,313.99555423960237,0.9857331050021056,-0.012122021629832065,313.99724428683345,0.9888441665960925,28.980000000000004
314.0025152205103,0.9884570872964727,-0.004376134639552906,313.99869009212125,0.9830655528702467,0.030517474508839296,313.99785321485115,0.9882384770133472,-0.07315824035668973,313.9924205638124,0.9722821118044163,-0.046625138886572215,313.9955598367709,0.9857330010079667,-0.012121464961148663,313.9972438735777,0.988844162456785,28.990000000000002
314.0025190167047,0.988457058356175,-0.004376024416319373,313.99869238216075,0.9830655729800682,0.030518689703801713,313.9978518679756,0.9882384784289078,-0.07315900119386154,313.9924127218043,0.9722822474857332,-0.046622546526867925,313.9955656788156,0.9857328944817965,-0.012120976956443829,313.99724339575073,0.9888441583174775,29.0
314.00252302065104,0.9884570295049244,-0.00437593469973394,313.9986948283393,0.9830655924278381,0.03051977061846973,313.99785054282387,0.9882384796871839,-0.07315967441275847,313.9924043708198,0.9722823866757381,-0.04662022379667384,313.995571730754,0.9857327857853139,-0.012120558228788802,313.9972428533526,0.9888441542701546,29.009999999999998
314.00252719457626,0.9884570008780724,-0.004375865672891678,313.9986974176453,0.9830656110480434,0.03052071391668695,313.9978492611197,0.9882384808668178,-0.07316025779519633,313.99239554856075,0.9722825286509899,-0.04661817596807536,313.99557797509516,0.9857326754610968,-0.01212020939125482,313.9972422463832,0.9888441503148163,29.020000000000003
314.0025315007072,0.9884569726180944,-0.004375817335792587,313.9987001500788,0.9830656288406838,0.030521517096336097,313.99784800113935,0.9882384818891671,-0.07316075023208304,313.9923863115801,0.9722826727603919,-0.04661640680684776,313.99558437685664,0.9857325640517236,-0.012119931056913117,313.9972415748427,0.9888441464514627,29.03
314.002535939044,0.988456944853218,-0.004375789734210435,313.998702986605,0.9830656457230033,0.03052217765529988,313.9978467846066,0.9882384828328741,-0.07316115061432651,313.99237671643084,0.9722828182805034,-0.04661491932561128,313.9955909010562,0.9857324520997722,-0.012119723838834934,313.99724085164513,0.9888441426800936,29.04
314.00254047181346,0.9884569177081093,-0.004375782685050151,313.9987059142123,0.983065661612245,0.030522696427617402,313.9978456115215,0.9882384836979389,-0.07316145783283468,313.9923668008149,0.9722829645240558,-0.04661371503067602,313.99559753020264,0.9857323399669615,-0.012119587123949033,313.9972400638764,0.9888441390926938,29.050000000000004
314.0025450801291,0.9884568913074341,-0.00437579605099043,313.9987089198891,0.9830656765084091,0.030523074247327746,313.99784448188393,0.9882384844057193,-0.07316167299669958,313.99235662128524,0.9722831108399522,-0.046612793168886925,313.99560422931376,0.9857322281958696,-0.012119520299184176,313.99723923736497,0.9888441355972785,29.060000000000002
314.0025497451043,0.9884568657651726,-0.004375829511614896,313.9987119776123,0.9830656903287393,0.030523311114430924,313.99784339569396,0.9882384850348572,-0.07316179610592127,313.99234623439474,0.972283256540924,-0.04661215298708895,313.9956109808983,0.9857321171482151,-0.012119522138397888,313.99723837211076,0.9888441322858325,29.07
314.0025544478526,0.9884568411953051,-0.0043758827465071705,313.99871507437024,0.9830657029904788,0.030523409531044217,313.99784235295164,0.9882384855853531,-0.07316182716049971,313.99233569669644,0.9722834009758744,-0.046611791472661854,313.9956177324828,0.9857320073665762,-0.012119591415447693,313.99723746811384,0.9888441291583557,29.08
314.0025591506009,0.9884568176975643,-0.004375955343703343,313.9987181971514,0.9830657144936278,0.03052337199928491,313.9978413536569,0.9882384859785643,-0.073161767269527,313.99232504589224,0.9722835435298788,-0.046611704859830363,313.9956244840673,0.9857318993935311,-0.012119725678048646,313.9972365253742,0.9888441262148482,29.090000000000003
314.0025638344627,0.9884567953752449,-0.004376046753918196,313.9987213459557,0.9830657248381862,0.030523200187231196,313.99784041953353,0.9882384862931334,-0.07316161865118731,313.9923143385351,0.9722836835880125,-0.04661188862966413,313.9956311831784,0.9857317935907984,-0.012119923700058271,313.99723555680606,0.9888441235472945,29.1
314.00256848055136,0.9884567743138319,-0.004376156290545207,313.99872449476,0.9830657339413976,0.030522895762961272,313.99783952885775,0.9882384865290601,-0.07316138241457275,313.992303612327,0.9722838205353509,-0.046612335250612605,313.99563781232484,0.9857316903200969,-0.01212018486840533,313.99723456240946,0.9888441210637099,29.11
314.00257306998043,0.9884567545952487,-0.004376283312751625,313.9987276305527,0.983065741803262,0.030522462896670606,313.9978387033534,0.9882384866863446,-0.07316106077786746,313.99229294267184,0.9722839537931414,-0.046613037944280275,313.9956443365244,0.9857315901240048,-0.012120506117733638,313.9972335550986,0.9888441188560793,29.119999999999997
314.00257756497683,0.9884567362907332,-0.004376427133930927,313.99873074032223,0.9830657484237795,0.030521905758554686,313.99783794302044,0.9882384867649869,-0.07316065706834772,313.9922823484206,0.9722840828549754,-0.04661398842596151,313.9956507382859,0.9857314933642407,-0.012120884995758245,313.9972325219593,0.9888441168324178,29.130000000000003
314.0025819655405,0.9884567194643988,-0.00437658688438152,313.9987337980454,0.9830657538029498,0.03052122851880899,313.99783724785885,0.9882384867649869,-0.0731601735041977,313.99227190497714,0.9722842071782722,-0.04661517765779564,313.9956570001182,0.9857314002216641,-0.01212131966326544,313.99723148882,0.9888441150847102,29.14
314.0025862338984,0.9884567041696741,-0.0043767617401755795,313.99873680372224,0.9830657578580168,0.03052043618166809,313.9978366178687,0.9882384866863446,-0.07315961341269367,313.99226163119255,0.9722843262927956,-0.046616595095611876,313.99566308703896,0.9857313112388529,-0.012121806441827799,313.9972304556806,0.9888441135209718,29.15
314.00259037005054,0.9884566904599873,-0.004376950785837743,313.9987397313296,0.9830657606717367,0.030519533751366554,313.9978360530499,0.9882384865290601,-0.07315898012111188,313.99225158361975,0.9722844397283088,-0.046618229442084366,313.9956689640659,0.9857312265966668,-0.012122342879160372,313.9972294225413,0.9888441122331872,29.160000000000004
314.0025943362238,0.9884566783673951,-0.004377153014345114,313.99874256785574,0.9830657622441095,0.03051852790021715,313.9978355534026,0.9882384862931334,-0.07315827695672861,313.9922418188117,0.9722845470869196,-0.04662006864673221,313.995674631199,0.9857311466568243,-0.012122925909906976,313.997228389402,0.9888441112213565,29.17
314.00259813241826,0.9884566679275167,-0.00437736746444856,313.9987453133008,0.9830657625751353,0.030517424466493553,313.99783511892656,0.9882384859785643,-0.07315750835591218,313.99223235561925,0.9722846479707354,-0.04662209990591945,313.995680053456,0.9857310717810442,-0.012123551855640187,313.99722736917687,0.9888441104854796,29.18
314.00260173974726,0.9884566591581613,-0.004377593083351419,313.99874794164157,0.9830657617475707,0.03051623012250853,313.99783477134577,0.9882384855853531,-0.07315667764593888,313.9922232317445,0.972284742054208,-0.046624310416010124,313.9956852133457,0.9857310021501859,-0.012124217651003816,313.997226361866,0.988844109933572,29.189999999999998
314.0026051393244,0.9884566520700145,-0.004377828818257022,313.9987504398665,0.9830657597614155,0.030514952374613935,313.9978344889364,0.9882384851921417,-0.07315579037226913,313.9922145037404,0.972284828975617,-0.04662668586705816,313.99569009337705,0.9857309379451089,-0.012124919004499204,313.9972253674694,0.988844109657618,29.200000000000003
314.00260831226296,0.9884566466702002,-0.004378073479047401,313.99875279496393,0.9830657566166697,0.03051359956320073,313.9978342716984,0.9882384847202883,-0.07315485097127128,313.9922061904578,0.97228490851793,-0.04662921194911748,313.99569467605875,0.9857308793466724,-0.012125651624627691,313.9972243989013,0.988844109657618,29.21
314.0026112585631,0.9884566429587184,-0.00437832601292589,313.9987550069339,0.9830657523960898,0.030512177526542582,313.9978341413556,0.9882384841697924,-0.07315386277022158,313.9921983107478,0.9722849804279429,-0.04663187359908697,313.99569896139093,0.9857308265357356,-0.012126412446033092,313.9972234561617,0.9888441098415873,29.22
314.00261395933825,0.9884566409177595,-0.0043785852755482855,313.9987570627648,0.983065747099676,0.030510696273108637,313.99783407618423,0.9882384836192967,-0.0731528313145805,313.9921909211633,0.9722850444886234,-0.04663465650702055,313.9957029143912,0.9857307796931583,-0.012127196564145506,313.9972225392505,0.9888441103015103,29.230000000000004
314.0026164145884,0.9884566405330761,-0.004378850031022851,313.99875894944506,0.9830657408101844,0.030509162475211668,313.99783407618423,0.9882384829901586,-0.07315176214980844,313.9921840217043,0.9722851005552833,-0.04663754410350696,313.9957065350596,0.9857307389997996,-0.01212800091360875,313.99722166108205,0.9888441109454026,29.240000000000002
314.00261862431347,0.9884566417797351,-0.004379119180779152,313.9987606799863,0.9830657335276153,0.030507584473242626,313.9978341630794,0.9882384822823783,-0.07315065971227377,313.99217765007273,0.9722851485194066,-0.046640521325445106,313.99570980590494,0.9857307044556595,-0.012128820589852922,313.99722082165636,0.9888441117732641,29.25
314.002620569627,0.9884566446185558,-0.004379391443151682,313.99876222836525,0.983065725334725,0.030505969773553375,313.997834315146,0.988238481574598,-0.07314952954743692,313.99217182511967,0.9722851882724771,-0.046643572356578775,313.99571272692725,0.985730676060738,-0.012129651914450604,313.9972200209734,0.9888441128770795,29.259999999999998
314.00262223164253,0.988456649013919,-0.004379665719570007,313.99876360759356,0.9830657162315135,0.03050432588249577,313.997834532384,0.9882384807881754,-0.07314837609166625,313.992166546845,0.9722852198144948,-0.04664668138065179,313.9957152806354,0.9857306539958947,-0.012130490595903131,313.99721925903316,0.9888441141648641,29.270000000000003
314.00262362924644,0.9884566549230827,-0.004379940819916158,313.9987648046597,0.9830657063007374,0.03050266030642168,313.9978348147934,0.9882384800017529,-0.07314720378133008,313.9921618529508,0.9722852431092877,-0.046649831828252906,313.99571746702935,0.9857306382611293,-0.012131333568854319,313.9972185358356,0.9888441156366178,29.28
314.0026247624388,0.9884566622854943,-0.004380215554072165,313.99876583257515,0.9830656956251531,0.030500980551682967,313.9978351623742,0.988238479136688,-0.07314601927098097,313.99215774343696,0.9722852581930278,-0.046653008636281,313.9957192861091,0.9857306286755826,-0.012132177154876744,313.997217864295,0.9888441172923408,29.29
314.0026256123331,0.9884566710406023,-0.004380488777693824,313.99876667832837,0.9830656842875171,0.03049929495867058,313.9978355751264,0.9882384782716233,-0.07314482699698724,313.99215421830354,0.9722852651380592,-0.04665619598847989,313.9957207378747,0.9857306252392545,-0.012133017675542986,313.99721724441144,0.9888441190400484,29.300000000000004
314.0026261978158,0.9884566811242924,-0.004380759392210704,313.99876734191935,0.9830656723705857,0.03049761019969729,313.9978360530499,0.9882384774065585,-0.07314363250480933,313.99215129640146,0.9722852640890701,-0.04665937882174844,313.99572180483494,0.985730627952145,-0.012133851452425615,313.9972166632706,0.9888441209717252,29.310000000000002
314.0026265000004,0.9884566924582034,-0.004381026344826137,313.9987678103365,0.9830656598743591,0.03049593544919315,313.9978365961449,0.9882384764628513,-0.07314244023081559,313.99214897773084,0.9722852551545765,-0.04666254207298552,313.995722504481,0.985730636633395,-0.012134674807097212,313.9972161467009,0.9888441229953867,29.32
314.0026265377735,0.9884567049675359,-0.00438128853696969,313.99876809659145,0.9830656468815938,0.030494276545431825,313.99783720441127,0.9882384755191443,-0.07314125572046648,313.99214726229155,0.9722852385154388,-0.04666567067909,313.9957228368129,0.9857306512830041,-0.012135484061130353,313.9972156817882,0.9888441252030175,29.33
314.00262631113503,0.9884567185739281,-0.004381544915844697,313.99876820068414,0.983065633475046,0.030492641828804276,313.9978378561253,0.988238474496795,-0.07314008341013031,313.9921461500837,0.9722852143525169,-0.04666875108327087,313.9957228018306,0.9857306715392538,-0.012136276149168852,313.99721526853244,0.9888441275026327,29.340000000000003
314.002625820085,0.9884567331883332,-0.004381794565975796,313.9987681226146,0.9830656197374724,0.03049103880566236,313.9978385730106,0.9882384734744456,-0.07313892884526754,313.99214562225626,0.9722851829190153,-0.046671769728737114,313.9957223995341,0.985730697402144,-0.012137047392785285,313.9972149069337,0.9888441298942325,29.35
314.00262508350994,0.9884567487217041,-0.00438203648034009,313.99876786238286,0.9830656057516294,0.030489472480240663,313.99783933334356,0.9882384724520963,-0.07313779535315444,313.99214569766013,0.9722851445043103,-0.04667471305869771,313.9957216474146,0.9857307286908153,-0.012137795339694703,313.9972145969919,0.9888441322858325,29.36
314.0026241014099,0.9884567650849936,-0.004382269835009754,313.99876741998884,0.983065591517517,0.030487951192930126,313.9978401371241,0.9882384713511048,-0.07313668847925142,313.9921463385935,0.9722850993977781,-0.04667756902267176,313.995720545472,0.9857307650435492,-0.012138516311469682,313.9972143516213,0.988844134769417,29.369999999999997
314.0026228926714,0.988456782182031,-0.0043824937602831935,313.9987668084442,0.9830655772006481,0.030486481616043525,313.9978409843523,0.9882384702501131,-0.07313561155083476,313.9921475450563,0.972285047888795,-0.04668032557017836,313.9957191111976,0.985730806279486,-0.012139207242754038,313.9972141579077,0.9888441372530015,29.380000000000003
314.00262145729437,0.9884567999202073,-0.004382707478006351,313.99876602774896,0.9830655628010228,0.030485069587854522,313.9978418750281,0.9882384691491216,-0.0731345690042728,313.9921492981975,0.9722849903390814,-0.04668297140389166,313.9957173445913,0.9857308522177665,-0.012139865068191584,313.99721401585106,0.988844139736586,29.39
314.0026197952789,0.9884568182033516,-0.00438291021002517,313.9987650909146,0.9830655484013974,0.0304837201125977,313.9978428091514,0.9882384679694878,-0.0731335641668418,313.9921515791662,0.9722849271103579,-0.046685495979640876,313.99571526314423,0.9857309026775314,-0.012140487948568607,313.9972139383656,0.9888441422201705,29.4
314.0026179255115,0.9884568369352933,-0.004383101269733129,313.9987640109528,0.9830655340017721,0.03048243736046853,313.99784378672234,0.9882384667898539,-0.07313260036581803,313.99215436911135,0.9722848586005166,-0.046687889506410264,313.9957128843476,0.9857309571162023,-0.01214107343160016,313.9972139125371,0.988844144703755,29.410000000000004
314.0026158668787,0.9884568560162994,-0.004383279970523708,313.9987628008751,0.9830655197676597,0.030481224667623402,313.99784478601714,0.9882384656102201,-0.07313168203756984,313.99215764918205,0.9722847852074502,-0.0466901421931841,313.99571022569256,0.9857310155337795,-0.012141620291143768,313.9972139383656,0.9888441471873395,29.42
314.00261363826706,0.9884568753466373,-0.004383445808885456,313.9987614606815,0.9830655056990601,0.030480087038296882,313.99784582875947,0.9882384644305863,-0.0731308114002814,313.9921613816762,0.9722847073290509,-0.04669224726156687,313.99570730467025,0.9857310773876848,-0.012142126687985717,313.99721401585106,0.988844149670924,29.43
314.0026112396766,0.9884568948301361,-0.004383598235533156,313.99876000338367,0.98306549187873,0.030479027808645358,313.99784689322564,0.9882384631723101,-0.07312999178122896,313.992165566594,0.9722846253993833,-0.046694197180008015,313.99570412128065,0.9857311424970587,-0.012142591395983535,313.9972141320792,0.988844152062524,29.439999999999998
314.00260868999374,0.9884569143670633,-0.004383736838502897,313.99875842898155,0.9830654783894259,0.03047805031482521,313.99784797941555,0.9882384619140341,-0.0731292253985967,313.99217014738235,0.9722845398525118,-0.04669598517011202,313.99570071050607,0.9857312105001826,-0.012143013188994748,313.99721429996436,0.9888441543621392,29.450000000000003
314.00260600810515,0.988456933854124,-0.004383861205830767,313.9987567504867,0.983065465313904,0.030477158727031918,313.9978490873293,0.9882384606557579,-0.07312851557966091,313.9921751240413,0.9722844511586731,-0.0466976059597935,313.9956970898377,0.9857312810353378,-0.012143390840876882,313.99721451950643,0.9888441565697699,29.46
314.0026032128973,0.9884569532022713,-0.004383971108647923,313.9987549678991,0.9830654526521645,0.030476354713343676,313.9978501952431,0.9882384593974819,-0.07312786343351364,313.99218044001793,0.9722843597881033,-0.0466990550301221,313.99569325927547,0.9857313537408053,-0.012143723738558695,313.99721477779127,0.988844158685416,29.47
314.0026003043703,0.9884569723153344,-0.004384066318085526,313.998753107242,0.9830654404869638,0.03047564244395596,313.9978513248806,0.9882384581392057,-0.07312727117833907,313.9921860953122,0.9722842661748673,-0.04670032936847761,313.99568925380174,0.985731428435726,-0.012144010042826482,313.9972150748188,0.9888441607090774,29.480000000000004
314.002597320297,0.9884569911042661,-0.004384146605274735,313.9987511685154,0.9830654288183018,0.030475021918868767,313.9978524545182,0.9882384568809297,-0.07312673992322931,313.99219203337117,0.9722841707530293,-0.04670142520908474,313.99568509090767,0.9857315045775218,-0.012144249753680237,313.99721542350335,0.9888441626407543,29.490000000000002
314.00259426067765,0.9884570094835813,-0.004384211878668015,313.99874916473084,0.9830654177289352,0.03047449480616029,313.99785358415573,0.9882384555440114,-0.07312627077727643,313.9921982353439,0.9722840740289979,-0.04670234104563338,313.99568078808437,0.985731581985333,-0.012144442258048727,313.9972157980164,0.9888441643884619,29.5
314.00259114439865,0.9884570273677948,-0.004384262092491597,313.99874709588835,0.9830654073016203,0.03047406193986963,313.99785471379323,0.988238454207093,-0.07312586484957252,313.99220466352836,0.9722839764730096,-0.046703076124968476,313.995676362823,0.9857316602974411,-0.012144588169003188,313.99721621127213,0.9888441660441849,29.509999999999998
314.00258799034657,0.9884570446785451,-0.004384297292519249,313.99874498801114,0.9830653975363571,0.03047372498807497,313.9978558434308,0.9882384528701746,-0.07312552324920966,313.99221128022265,0.9722838785191289,-0.04670362969393496,313.99567183261473,0.9857317391521274,-0.012144686873472381,313.9972166632706,0.9888441675159386,29.520000000000003
314.002584817408,0.9884570613374709,-0.004384317570298508,313.9987428410991,0.9830653884331457,0.030473483950776318,313.99785695134454,0.9882384515332563,-0.07312524597618787,313.9922180477248,0.9722837806014202,-0.0467040025056879,313.99566723244186,0.985731818187673,-0.012144738371456309,313.9972171410975,0.9888441688957078,29.53
314.0025816255828,0.9884570772804583,-0.004384323063150677,313.9987406811755,0.983065379991986,0.030473337159895475,313.9978580592583,0.9882384501963379,-0.07312503303050713,313.9922249471838,0.97228368319012,-0.04670419606653741,313.9956625797955,0.9857318970423592,-0.012144743889097444,313.99721764475294,0.9888441700915078,29.54
314.00257843375766,0.9884570924398315,-0.00438431395417083,313.9987385212519,0.9830653722956345,0.030473282947354255,313.9978591454483,0.9882384488594196,-0.07312488441216744,313.9922319220467,0.9722835867192929,-0.04670421338910371,313.99565787467577,0.9857319753544673,-0.012144704039467023,313.9972181742368,0.9888441711033384,29.550000000000004
314.0025752797056,0.9884571067550384,-0.004384290472227805,313.99873636132827,0.9830653653440913,0.03047331881103537,313.9978602099144,0.9882384475225012,-0.07312479901207673,313.99223895346256,0.9722834915868312,-0.04670405673285197,313.99565315206485,0.9857320527622786,-0.01214462066177876,313.9972187295492,0.9888441719312,29.560000000000002
314.0025721634266,0.9884571201655271,-0.004384252983511749,313.9987342274278,0.9830653592201126,0.030473443916899726,313.9978612526568,0.9882384461855829,-0.07312477683023498,313.9922460225804,0.9722833982267994,-0.04670373061671253,313.99564844694504,0.9857321290849337,-0.012144494369103892,313.99721929777587,0.9888441725750923,29.57
314.00256908492065,0.9884571326214313,-0.004384201854212805,313.99873210653897,0.9830653538409423,0.030473656596869125,313.9978622736753,0.9882384448486645,-0.07312481675755013,313.99225307284723,0.97228330703709,-0.04670323880646066,313.9956437593164,0.9857322039607137,-0.012144326387584892,313.9972198789167,0.9888441730350154,29.58
314.0025660819609,0.9884571440764464,-0.004384137496294888,313.9987300246849,0.9830653492893365,0.030473954348826285,313.99786327297005,0.9882384435117462,-0.07312491657583797,313.99226008541217,0.9722832183794232,-0.04670258732733684,313.99563910667007,0.9857322772087594,-0.012144118556435471,313.99722047297183,0.9888441733109692,29.590000000000003
314.00256315454726,0.9884571544842679,-0.004384060413269443,313.99872799487713,0.9830653455652955,0.030474333836614825,313.9978642288172,0.9882384421748278,-0.07312507628509853,313.9922670225731,0.9722831326155195,-0.046701782204581495,313.9956345239883,0.985732348467352,-0.012143872714869343,313.9972210799412,0.9888441734029538,29.6
314.00256032156636,0.9884571638128389,-0.004383971062874155,313.9987260041042,0.9830653425860627,0.030474791724078357,313.99786516294057,0.9882384408379095,-0.07312529366714762,313.99227384662817,0.9722830500709273,-0.04670082946343509,313.9956300112712,0.9857324173747728,-0.012143591315171455,313.99722168691056,0.9888441733109692,29.61
314.00255758301813,0.9884571720301024,-0.0043838700859417734,313.99872407838916,0.9830653404343945,0.030475325509099597,313.99786605361635,0.9882384395009911,-0.07312556650380106,313.9922805387264,0.9722829710711948,-0.046699736635448186,313.995625603501,0.9857324837501624,-0.012143274970413044,313.99722229387993,0.9888441730350154,29.619999999999997
314.0025549766757,0.9884571791146873,-0.004383758031757518,313.9987222307437,0.983065339110291,0.030475929353404874,313.9978669008445,0.988238438242715,-0.07312589368596678,313.99228706116577,0.9722828959056985,-0.046698511252171344,313.9956213006777,0.9857325474126614,-0.0121429267459503,313.9972229008493,0.9888441725750923,29.630000000000003
314.0025524836525,0.9884571850452222,-0.0043836355869279085,313.9987204481561,0.9830653386137522,0.030476600754876904,313.99786770462504,0.9882384369844389,-0.07312627188636853,313.9922933950954,0.9722828248638145,-0.046697162351465246,313.9956171202925,0.9857326081814104,-0.01214254848099693,313.99722350781866,0.9888441720231846,29.64
314.0025501417216,0.9884571898074594,-0.004383503438059466,313.9987187566497,0.9830653388620216,0.0304773363773593,313.997868464958,0.9882384357261628,-0.07312669888682209,313.99229952166417,0.9722827581987472,-0.046695698218035514,313.9956130973276,0.9857326656946908,-0.012142142014766648,313.99722411478797,0.9888441712873077,29.65
314.0025479319965,0.9884571933978373,-0.00438336231753248,313.99871715622436,0.9830653398550993,0.030478131216617493,313.9978691818434,0.9882384344678867,-0.07312717246914333,313.9923054031702,0.9722826961275289,-0.046694127889742816,313.9956092317831,0.9857327199525023,-0.012141709799544403,313.9972247088431,0.9888441703674616,29.660000000000004
314.0025458733637,0.9884571958163557,-0.004383212911953473,313.9987156468801,0.9830653416757416,0.030478980268416903,313.9978698552811,0.9882384332882529,-0.07312768930605595,313.9923110207625,0.9722826388310196,-0.04669246040444784,313.9956055411501,0.9857327705931266,-0.012141254287615142,313.997225289984,0.9888441692636463,29.67
314.0025439847098,0.9884571970630147,-0.0043830559994765,313.998714228617,0.9830653441584355,0.030479879362562055,313.99787048527133,0.9882384321086191,-0.07312824717937581,313.99231635559005,0.9722825865262517,-0.046690704800011265,313.99560202542864,0.9857328176165633,-0.012140777931263816,313.9972258582106,0.9888441679758617,29.68
314.0025422660347,0.9884571971520618,-0.00438289235825562,313.9987129274582,0.9830653473859378,0.030480825162896567,313.9978710500901,0.9882384309289852,-0.07312884165273455,313.99232138880194,0.9722825393579133,-0.046688872373758926,313.9955987021098,0.9857328608419532,-0.012140282569704137,313.997226413523,0.9888441665960925,29.689999999999998
314.0025407173385,0.9884571961013063,-0.004382722720671121,313.9987117434037,0.9830653512754918,0.03048181099710767,313.99787157146125,0.9882384298279936,-0.07312947050794798,313.9923261015472,0.9722824974345204,-0.04668697216355151,313.9955955886848,0.985732900088437,-0.01213977065522105,313.9972269559211,0.9888441650323542,29.700000000000003
314.00253935750766,0.9884571939285579,-0.004382547956424598,313.9987106764535,0.9830653558270974,0.03048283186096079,313.99787204938485,0.9882384287270021,-0.07313013041773986,313.9923304749748,0.9722824608645894,-0.046685014713559805,313.99559268515367,0.9857329353560146,-0.012139245253170746,313.9972274724908,0.9888441633766312,29.71
314.0025381865422,0.9884571906623113,-0.0043823687978963395,313.9987097396192,0.9830653609579985,0.030483881916182263,313.997872462137,0.9882384276260104,-0.07313081805483392,313.9923344902337,0.9722824297204641,-0.0466830105679546,313.99559000900746,0.9857329664638266,-0.012138708815838173,313.99722797614623,0.9888441615369389,29.72
314.0025371855556,0.9884571863346238,-0.004382186114787938,313.9987089198891,0.9830653666681947,0.03048495615853751,313.9978728314416,0.9882384266036611,-0.07313153009195389,313.99233814732395,0.9722824040383167,-0.04668097027090668,313.99558756024624,0.985732993411873,-0.012138164408579514,313.9972284539732,0.9888441596052621,29.730000000000004
314.0025363734344,0.9884571809811139,-0.004382000685253453,313.99870824328656,0.9830653728749298,0.03048604874975286,313.9978731355748,0.9882384255813118,-0.07313226209273144,313.99234142739465,0.9722823838543191,-0.04667890286027673,313.9955853563611,0.9857330162001539,-0.01213761448367972,313.9972289059716,0.9888441575816006,29.740000000000002
314.0025357501786,0.9884571746374007,-0.004381813333220709,313.99870769679984,0.9830653795782036,0.03048715385155465,313.9978733962604,0.9882384246376047,-0.07313301183898238,313.9923443115947,0.9722823691322993,-0.0466768196333906,313.99558339735216,0.9857330348286693,-0.012137062106494977,313.9972293321416,0.9888441554659546,29.75
314.0025353157882,0.9884571673497885,-0.004381624836843762,313.998707280429,0.9830653867780164,0.030488265625669198,313.9978735917746,0.9882384236938977,-0.07313377600343046,313.99234681877516,0.9722823598722574,-0.04667473038126401,313.9955816832193,0.9857330491165596,-0.012136509729310236,313.9972297324831,0.9888441532583239,29.759999999999998
314.0025350891497,0.9884571591538962,-0.004381436065824206,313.9987069941741,0.9830653943916113,0.030489380735940135,313.9978737438412,0.9882384228288328,-0.07313455014970732,313.99234893008503,0.9722823560380213,-0.046672645648067765,313.99558021396257,0.9857330592446845,-0.012135959191339205,313.9972300940819,0.9888441509587086,29.770000000000003
314.00253503249013,0.9884571501138376,-0.0043812477983161,313.99870683803505,0.9830654023362322,0.03049049334409378,313.99787383073635,0.9882384220424103,-0.07313533205962879,313.9923506455243,0.972282357521075,-0.04667057522481759,313.99557898958193,0.9857330652130437,-0.012135413557938072,313.99723042985215,0.9888441486590933,29.78
314.00253516469587,0.9884571402759174,-0.004381060766699732,313.99870681201185,0.983065410611879,0.030491598445895572,313.99787387418394,0.9882384212559877,-0.07313611729682652,313.99235194624197,0.9722823642490741,-0.04666852890252922,313.9955780275686,0.9857330670216374,-0.012134875281391785,313.99723073979396,0.9888441462674934,29.79
314.00253548576705,0.9884571297042493,-0.004380875749129159,313.99870691610454,0.9830654192185516,0.03049269103711092,313.99787385246015,0.9882384205482074,-0.07313690253402425,313.99235285108904,0.9722823760773307,-0.046666514965908276,313.9955773104314,0.985733064851325,-0.012134346813985295,313.997231010993,0.9888441438758935,29.800000000000004
314.00253597681706,0.9884571184486997,-0.0043806934779846715,313.9987071503131,0.9830654280734936,0.030493766113505266,313.99787378728877,0.9882384199190694,-0.0731376855530378,313.9923533600655,0.9722823928611567,-0.04666454395912556,313.9955768381703,0.9857330587021064,-0.012133829994932312,313.9972312434494,0.988844141392309,29.810000000000002
314.0025366567325,0.9884571065733824,-0.004380514685646557,313.99870750162603,0.9830654370939486,0.030494820338922216,313.99787365694596,0.9882384192899313,-0.07313846191749884,313.9923534920224,0.9722824144558637,-0.04666262416688667,313.9955766107853,0.9857330485739815,-0.012133327276517785,313.99723145007727,0.9888441389087245,29.82
314.00253748774026,0.9884570941459734,-0.00438034001294757,313.9987079700432,0.9830654462799164,0.030495848709127197,313.99787348315556,0.9882384187394355,-0.07313922940922318,313.9923532281087,0.9722824406805918,-0.04666076312074219,313.99557662827647,0.9857330348286693,-0.01213283988488419,313.9972316308766,0.98884413642514,29.83
314.0025384887268,0.9884570812305864,-0.004380170146494231,313.99870854255306,0.9830654555486409,0.030496847053924737,313.9978732659176,0.988238418267582,-0.07313998470093455,313.99235258717533,0.9722824713183086,-0.046658969105397734,313.99557689064375,0.9857330174661695,-0.012132370272316471,313.9972317729333,0.9888441339415555,29.840000000000003
314.0025396408057,0.9884570678913353,-0.004380005681345525,313.99870923216724,0.9830654649001217,0.03049781203715845,313.997873005232,0.9882384178743707,-0.07314072446535672,313.99235158807335,0.9722825061519818,-0.046657249652403865,313.995577380396,0.9857329964864824,-0.012131919051885872,313.99723188916147,0.9888441315499555,29.85
314.00254094397695,0.9884570541994578,-0.0043798472583342065,313.9987100258741,0.9830654742516025,0.030498739488632853,313.997872679375,0.9882384175598017,-0.07314144648430547,313.99235023080274,0.9722825449645793,-0.046655611540156086,313.9955780975332,0.9857329722513265,-0.01213148867587734,313.9972319666469,0.9888441291583557,29.86
314.00254237935394,0.9884570402297536,-0.004379695426745491,313.9987109236737,0.9830654836030833,0.030499626072191567,313.9978723100704,0.9882384172452326,-0.07314214743050458,313.99234851536346,0.9722825875028968,-0.046654061547049916,313.9955790245642,0.985732944760702,-0.012131080983504582,313.9972320053896,0.9888441267667558,29.869999999999997
314.0025439469367,0.9884570260463362,-0.004379550644317058,313.99871191255437,0.9830654928718077,0.030500468451678215,313.99787191904204,0.9882384170093059,-0.07314282508576986,313.9923464794575,0.972282633549902,-0.04665260494517075,313.9955801614891,0.9857329143763274,-0.012130697200910078,313.99723201830386,0.9888441244671405,29.880000000000003
314.00254564672525,0.9884570117168818,-0.0043794134145603595,313.9987129925162,0.9830655019750191,0.030501263290936408,313.9978714845661,0.9882384168520214,-0.07314347612282504,313.99234412308493,0.9722826827800466,-0.046651247759759026,313.9955815083078,0.9857328810982029,-0.01213033794116506,313.9972319924754,0.9888441222595098,29.89
314.0025474409465,0.9884569973197516,-0.004379284149439306,313.9987141635591,0.9830655109127177,0.030502008087848857,313.99787100664247,0.9882384167733791,-0.07314409943257803,313.9923414650966,0.9722827349401264,-0.0466499945097451,313.9955830475291,0.9857328452880473,-0.012130005043483248,313.99723194081844,0.9888441201438638,29.9
314.002549348487,0.9884569829154976,-0.004379163215144043,313.99871542568314,0.9830655196849032,0.030502698672220087,313.99787048527133,0.9882384167733791,-0.07314469279684468,313.9923385243436,0.972282789740765,-0.046648848960904245,313.995584761662,0.9857328069458604,-0.012129700347078345,313.99723186333296,0.9888441181202023,29.910000000000004
314.0025513504601,0.9884569685717955,-0.004379050977864715,313.9987167528651,0.9830655282088193,0.030503332541932805,313.99786994217635,0.9882384168520214,-0.0731452539974408,313.99233531967684,0.972282846892586,-0.04664781487901174,313.99558665070634,0.985732766433361,-0.012129424465021592,313.9972317471048,0.9888441161885255,29.92
314.0025534279795,0.9884569543563213,-0.004378947803791467,313.99871814510504,0.983065536484466,0.030503909696987026,313.9978693556338,0.9882384170093059,-0.07314578192527431,313.99233186994735,0.9722829060700413,-0.04664689602984288,313.9955886971711,0.9857327239314085,-0.01212917739731299,313.9972316050481,0.9888441143488332,29.93
314.002555581045,0.9884569403331888,-0.004378853921793138,313.9987196024029,0.983065544429087,0.030504427635265445,313.9978687473674,0.9882384171665904,-0.07314627436216102,313.99232819400606,0.9722829669837544,-0.04664609467286281,313.9955909010562,0.9857326796208624,-0.012128960370095011,313.997231437163,0.9888441126011256,29.939999999999998
314.0025577907701,0.9884569265629499,-0.004378769469191033,313.9987211117471,0.983065552042682,0.030504884688689886,313.9978681173772,0.9882384174025172,-0.07314673019900886,313.992324310704,0.9722830293443491,-0.04664541306753673,313.99559322737935,0.9857326338634412,-0.012128774609510132,313.9972312434494,0.9888441109454026,29.950000000000003
314.00256003826826,0.9884569131025949,-0.004378694674853993,313.9987226601261,0.9830655593252511,0.030505279189182145,313.99786746566326,0.9882384177170862,-0.07314714832672572,313.99232025774313,0.972283092826277,-0.046644851967019674,313.99559569363174,0.9857325866591451,-0.012128619502487111,313.9972310368215,0.9888441094736489,29.96
314.00256232353956,0.9884569000126756,-0.0043786297218770896,313.9987242345282,0.983065566194038,0.030505611970781325,313.99786679222547,0.9882384181102974,-0.07314752763621954,313.9923160351234,0.9722831571039897,-0.04664441212446671,313.995598264831,0.9857325383696928,-0.012128495662097193,313.99723080436513,0.9888441080938797,29.97
314.0025646465839,0.9884568873430585,-0.00437857470180786,313.99872582194195,0.9830655726490424,0.030505883033487422,313.99786609706393,0.988238418582151,-0.07314786701839823,313.99231168054683,0.972283221924283,-0.04664409429303289,313.99560092348605,0.9857324893568029,-0.012128402475269133,313.99723054608035,0.9888441068980798,29.980000000000004
314.0025669696282,0.9884568751542956,-0.0043785296146463025,313.99872742236727,0.9830655786902646,0.03050609237730044,313.99786538017855,0.9882384191326468,-0.07314816647326176,313.9923072128643,0.9722832869254364,-0.046643897719563156,313.9956036695969,0.9857324396204756,-0.0121283393289317,313.99723027488125,0.9888441057942644,29.990000000000002


==> data/ieee30restcnrmsebracketsv.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
0.0001286417140488426,7.111250007224198e-05,5.2562061941835954e-05
0.0002380453296750073,7.605868265840238e-05,2.3506036416244133e-05
0.0003301883937418157,0.00013105149123793548,5.394460408417094e-05
0.00017148428524745203,5.60593473335282e-05,2.997256962659807e-05
9.839660491471538e-05,4.897530101324529e-05,4.1071854282354384e-05
0.00021541775585176914,7.51917382267526e-05,2.7828762544306445e-05
0.0007267966028439988,0.00022725568977167735,6.620626947118859e-05
0.00014376012786894115,5.885018222062312e-05,2.215182291031184e-05
9.879332982173182e-05,6.496508304863604e-05,3.574204645725485e-05
9.552656051515593e-05,5.941323166822906e-05,3.802255002948429e-05
0.0001740975398499281,3.516216338958824e-05,2.27796946994337e-05
0.0001339650385431985,3.125733121411653e-05,1.811049445737749e-05
0.00010190003077326628,3.6844764069052665e-05,2.1101564653171266e-05
9.910920632965302e-05,7.224769857888011e-05,4.193998416671357e-05
9.181338103248442e-05,6.593463106578656e-05,2.665287118798053e-05
0.00016513952593957506,5.315135224944973e-05,1.657663403746175e-05
0.00014513410281461064,0.00010374217395753212,4.644428661630686e-05
0.00014766735808134898,7.34015843131572e-05,3.742480432643184e-05
0.0003317826844583534,7.806544102114729e-05,3.119384419414891e-05
0.0002172663200805049,8.651353712591252e-05,5.090197253168094e-05
6.102261353659987e-05,3.527811624394989e-05,2.1897044715777702e-05
0.00016699068033739246,6.010834654876496e-05,3.539141314910144e-05
0.00017264071134542297,6.627214265215497e-05,2.7406551943092215e-05
0.00013434882857609736,5.912592920600263e-05,1.8222663583310702e-05
9.93648290721901e-05,5.471299867590704e-05,2.9377560105311043e-05
9.460579098147717e-05,7.63609002571049e-05,6.150175015136411e-05
0.0001002841873816655,6.988902857066854e-05,2.5597469930963103e-05
9.8481884481563e-05,5.1346986930483226e-05,2.4968651678967407e-05
0.0001303483160466017,3.6779336106593974e-05,1.612925380167468e-05
8.201742243325553e-05,2.3843295212303725e-05,1.5794748846437776e-05
5.946210256708158e-05,3.1965964248614965e-05,1.8110977380593665e-05
9.77554332631674e-05,7.398295396301183e-05,3.0233244450633065e-05
0.00013617965676378826,5.717993545219164e-05,4.019434985205151e-05
0.00021273334136460962,6.726682299731302e-05,5.0303432212230154e-05
0.00014653594094894495,8.890409461368348e-05,5.475049529354662e-05
0.00017951712033914042,8.083253615205536e-05,3.4424918408471893e-05
0.00014833189122480774,7.48884217490479e-05,7.423326460503625e-05
0.00028131641212118276,7.822122282262311e-05,4.911748928268083e-05
0.0001869531111144196,6.297106786370423e-05,3.1404302946608466e-05
0.00011138796996954884,7.239139311890141e-05,3.7084644368163244e-05
8.636981124730742e-05,6.320294389266395e-05,5.6649074378924256e-05
0.00022432765773494102,0.00010908686017542995,4.6407238024727496e-05
0.00020530845984493735,7.645383211276551e-05,4.95199088751121e-05
8.337535836328004e-05,3.949984398229478e-05,3.744589298669421e-05
0.00013415727826047554,6.297923960131734e-05,5.058815316355432e-05
0.00020843933783982468,7.159369575676876e-05,4.1253264405279145e-05
0.00016434319278957015,5.1612872167730025e-05,1.8693707048889616e-05
0.00018739085058483757,4.5882642889545695e-05,1.634035101017658e-05
7.303248573241597e-05,5.9606031100826373e-05,2.582783735314216e-05
9.645203313384863e-05,5.0847421997850316e-05,3.1682453239173913e-05
0.00011823879229503838,5.726827485011977e-05,2.1230396974436713e-05
0.00017638565365625614,0.0001106924399852421,6.9415229218633e-05
0.00022870964673810234,5.854342698506233e-05,5.123519384794297e-05
6.0304804556194376e-05,2.511492689285046e-05,1.3131443832043819e-05
0.00014274541048621452,6.507797623565281e-05,4.8758523922636615e-05
0.00011406796539087887,5.603051507171573e-05,4.4850242244471985e-05
0.00017178431276562,7.076939991398088e-05,2.6619055182300028e-05
9.882539729811559e-05,4.072649071477572e-05,1.8098692552673902e-05
0.00010365826567247538,5.4839703679841184e-05,4.305645287172147e-05
0.0002260079635112156,9.365495241134346e-05,4.098404942964087e-05
0.00023726976602095895,6.11537718900701e-05,2.7495727136463807e-05
0.00022489615450897748,5.680400856706454e-05,3.643136337071366e-05
0.00019164038256823065,6.300398671456295e-05,3.2719549519366984e-05
0.0002633448219526424,8.176934419856517e-05,3.333372238798045e-05
0.00015707204441455853,4.312347629495684e-05,2.6179468485757208e-05
0.0002858520194062346,0.00011665294598906183,4.109189092409582e-05
0.0002833265752146518,0.00012016969179302101,5.6673718255837135e-05
0.00017237222791062026,5.083906244438065e-05,4.614440642290562e-05
8.987033859156187e-05,7.090559862986654e-05,4.477139283000943e-05
0.00019054452274781488,6.216213121973765e-05,3.98686875487729e-05
9.604123413368329e-05,5.831764383656463e-05,4.5395245350672804e-05
0.00022519227692524698,8.61548955167024e-05,3.339232135622055e-05
6.694438749598884e-05,2.8256217592255034e-05,1.2619155443351906e-05
0.00014777240694139237,8.382631501120304e-05,5.7968895039938e-05
0.00013929660360772418,4.873330179652555e-05,2.4230501749384604e-05
5.85505797351335e-05,4.135708830702009e-05,1.4581759993924979e-05
0.0001153885392934561,2.821831505302883e-05,1.2585034415519234e-05
0.00017948592127107528,7.95694079681969e-05,2.645089331734118e-05
0.00017638767928536913,6.281359862194337e-05,2.9670616744536134e-05
0.00012015844284318566,4.220385092308295e-05,2.0782560033395498e-05
0.0001510932161217839,3.5318515654099494e-05,2.8695595214269154e-05
0.00011497120443619139,5.2248977824671546e-05,3.348995945683749e-05
0.00017521126996785033,9.918412296923781e-05,5.456888778921488e-05
0.00020362468045715887,7.142532079854749e-05,2.4747899100939576e-05
0.00015512116086948308,6.418904453655626e-05,3.698831835908736e-05
9.461418372552179e-05,5.4075289102557344e-05,3.7115411321736694e-05
0.00012730145988056242,6.457604666936785e-05,5.4294315302493755e-05
0.00018407668225817856,7.514914915760013e-05,2.4732632640919587e-05
0.00018538089351442048,6.651285739983802e-05,4.6216310865112283e-05
0.00015856614404387265,7.321058697297405e-05,2.2540353873999742e-05
0.00010314009230954935,5.563375193204318e-05,4.427718844172199e-05
0.00013880583238579184,5.7705309990686e-05,1.8560524751061372e-05
0.0001781231264786437,7.554286497840024e-05,4.662222934966971e-05
6.406911303048865e-05,4.112843844826678e-05,2.9102678782391524e-05
7.026778858772261e-05,4.088708208319095e-05,2.3434211664491482e-05
0.0001809954327908894,6.250996917829348e-05,2.957005824129518e-05
0.00013721150872722057,5.3421996753567666e-05,3.160782193267364e-05
9.98786124028431e-05,5.438351297066287e-05,3.180458404534857e-05
0.0001605906056116856,0.00010331220065056852,6.967326114417502e-05
0.00016909895454268704,5.5097817401811396e-05,1.8341679036354797e-05


==> data/ieee30restcnrmsebracketsw.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
0.02323574078677617,0.007770688866820148,0.004279196389424284
0.024204825027515142,0.007394697644460035,0.004538560243386554
0.03582197047103892,0.01405046303347132,0.0047328378290957315
0.026705751094649687,0.007749144962589248,0.004702876446016789
0.010628889131215466,0.004121307079757107,0.0025804203254130745
0.01907284349127859,0.007466343574317513,0.003642036686087453
0.046019843892269235,0.023022039594952075,0.010384142374416172
0.014420133917581153,0.00511741939188227,0.002514179874485482
0.01724670659436099,0.007407433382286331,0.0040769038577248866
0.014836280082931284,0.009617017423329745,0.007318383374252614
0.017642530475430778,0.006216880736558146,0.004264440491213731
0.01630783707957676,0.005863822690667202,0.00385510083069133
0.01619189219469797,0.005360168167528476,0.002486736774701374
0.022209625726698278,0.006834982695545884,0.003814269909221662
0.015619039462564113,0.0114291409258913,0.005242488068346083
0.02108275882315711,0.009472561078880603,0.005074292705404235
0.017354590489459632,0.008432513788147208,0.003946718484981781
0.031959571682920164,0.008650096577178128,0.0025838259093682856
0.02244925174323681,0.007152458003631456,0.0033879352931781054
0.03171281636519542,0.010497436956026649,0.004752515003326099
0.013882453465072619,0.004118626866031769,0.0019374080038158537
0.01567547433247769,0.007512404712582491,0.0028507783163387837
0.02839980872717828,0.008007593937082511,0.0028993704875578544
0.01949054677393183,0.009034243014061182,0.005271282534829809
0.017437275501809648,0.006317444402586883,0.004121007693015148
0.01537996688609107,0.0037202026509204336,0.003629385163972459
0.018837500546505178,0.00727422077528411,0.003980170532544353
0.011779299121614229,0.005279663594634052,0.0029793316394879274
0.014472825798900886,0.004872674659130618,0.002291571666369082
0.014621249606735946,0.006286561575943627,0.0043357811888055505
0.013818326007171242,0.00537117638117791,0.004016403684604425
0.01254125245797745,0.006182893597861464,0.0027594685256578343
0.01430312367655781,0.007335692601574206,0.003215245740758977
0.018994366729639636,0.004824106187797984,0.0033622310776985857
0.030689544354788347,0.010374616806207023,0.006848973905433942
0.02030020200607757,0.008258400513339209,0.003378814890796498
0.027238268273501613,0.013541320025031198,0.010689611506521151
0.030965626516973637,0.011603715502929046,0.008306526320747945
0.018784853472658743,0.004574364528509818,0.002956958425326558
0.02617250843390298,0.00643313039393812,0.0037148958286369995
0.014307500589861345,0.009224460875434728,0.009757985450483803
0.022233452051924212,0.011429556677237015,0.005438713715355829
0.019564067212184833,0.00789842766902857,0.004914957905058466
0.010668847636161367,0.002917404703657539,0.0026387831247732807
0.02594407790159565,0.009114757747758074,0.007636835622537351
0.02414565504511456,0.007808736240476471,0.004460370164226959
0.01820062053217115,0.009569911986250223,0.0051684362598864025
0.019620062645059784,0.006891189639293887,0.003605187732148147
0.012778437064496056,0.007683496145127557,0.0038799132443117185
0.015386417482611402,0.004331357609610134,0.0028616684552262668
0.01715409473819843,0.00953974287917584,0.003385804869248456
0.018272108071029813,0.011849042548206094,0.0042413843444281864
0.01766907602159069,0.007390319024434505,0.0052859940549127024
0.009247299396408651,0.0050270377298076005,0.004896245583526058
0.032267721523416025,0.011954871168862836,0.006695003931744819
0.02050012262674719,0.008207903932601885,0.006397768712497142
0.01670962948896925,0.0071648711368649705,0.003438045911064133
0.015633833692875975,0.005623428328603671,0.0021345913986264946
0.011634037843239652,0.00626591449176088,0.004282125461296159
0.02853255883571621,0.013072690690084845,0.008132688561445207
0.021585783288453002,0.012370382334556524,0.0060256225668371055
0.01949124989536579,0.007403124254324173,0.005976861520803382
0.02074742215113746,0.009350698697742774,0.005707222619535499
0.03261711277402247,0.013689479889369414,0.008188508440730257
0.020213648116845923,0.005078213127968915,0.001835791826182414
0.02437630495320748,0.01209800698377464,0.004707450403685625
0.0365729958710082,0.009363606553842184,0.003002020203531654
0.01670426359453349,0.006925374718256823,0.005716212819985787
0.017152005374688403,0.005802312773293225,0.0027304271686329168
0.013657538211102908,0.005588704434382735,0.004478808955014232
0.019873876839823834,0.0054586891054203,0.003109304387386048
0.029937526886040497,0.010480598370279683,0.004906289721644707
0.011707078015976162,0.004574455939003685,0.0034305606636233755
0.022055041577179985,0.008796779400801133,0.005489891586711615
0.01977571210633173,0.008715442472120995,0.004887016161754109
0.012822307139479936,0.005154267927901798,0.002408951446912722
0.015871361367410013,0.0063147342781095465,0.0033780548681970287
0.021928683766449193,0.00777899207100485,0.005578490904131558
0.023039098990539016,0.010877490159919163,0.005031605531092068
0.01629705377752338,0.006832379320930259,0.0040848309863090685
0.013395730566323757,0.0038914097082751254,0.002906053454672416
0.01754924258616874,0.005546338511778658,0.0033298767744187477
0.024883448107503446,0.012504928613123958,0.005025978771508481
0.019661839336198375,0.008986648502575828,0.0030987205691955524
0.011712455092952625,0.004186014281488562,0.0031549850606835263
0.011960089584164637,0.00450466395150356,0.0018773973712385011
0.021575523079812153,0.0090284272657124,0.003926810391588944
0.021556645984819437,0.009177390302371025,0.004432482573106002
0.02247398955470474,0.006706230151569256,0.0025545836729119545
0.01915352587167778,0.007499442015735677,0.003994889308072568
0.016386441886185082,0.009128009669569259,0.006418909754863421
0.020692284736336688,0.006352830369112844,0.002764048448218421
0.016929142849474988,0.008041785066826172,0.004625685711106696
0.009305395427349334,0.006864640846439436,0.005830939627816521
0.011606511965224033,0.006255642253460643,0.0036616467537004455
0.015077271931953021,0.006614767553656477,0.0035534667003208637
0.017364749055284793,0.007049847886973276,0.0040063977723840665
0.010178340550787618,0.005207199557585346,0.0037455687175231337
0.015083561867707686,0.009200492292616318,0.006612797683844563
0.022060229083488335,0.007278671795364634,0.004510609564571853


==> data/ieee30restcntruestep1.csv <==
omega1,v1,theta21,omega2,v2,theta131,omega13,v13,theta221,omega22,v22,theta231,omega23,v23,theta271,omega27,v27,time
314.0295,0.98799855,-0.0029265727,313.8194,0.98189825,0.04756088,314.2894,0.9873984,-0.0041827406,313.1463,0.9771222,-0.009628256,313.9208,0.9865828,0.015465324,313.81696,0.9882756,20.0
314.0286,0.9880075,-0.00429126,313.96606,0.98188865,0.05016094,314.28876,0.9874002,-0.0130062,313.1478,0.97710514,-0.010713053,313.92047,0.98658997,0.013388839,313.82565,0.98827916,20.01
314.02682,0.98802346,-0.0042077224,314.10303,0.9818793,0.052763026,314.28693,0.98740554,-0.021785345,313.1523,0.9770538,-0.011789973,313.9195,0.9866106,0.011401993,313.83212,0.9882893,20.02
314.0256,0.98803204,-0.0028653867,314.21216,0.9818959,0.055357188,314.284,0.98741424,-0.03048807,313.1599,0.97696763,-0.01286366,313.91794,0.9866434,0.009487994,313.83716,0.98830503,20.03
314.02594,0.98802316,-0.0006233197,314.27994,0.98195547,0.057922337,314.2801,0.9874263,-0.039094098,313.17062,0.9768466,-0.013950491,313.91583,0.98668706,0.0076249153,313.84134,0.9883257,20.04
314.0285,0.9879919,0.0020422232,314.29932,0.982064,0.06042926,314.27524,0.9874413,-0.04759169,313.18445,0.9766909,-0.015075324,313.9132,0.9867405,0.0057870243,313.8451,0.98835063,20.05
314.03345,0.98793876,0.0046219905,314.27,0.9822177,0.062845856,314.26947,0.98745906,-0.055973545,313.20123,0.9765015,-0.016266203,313.91006,0.98680264,0.003947545,313.8485,0.98837936,20.060000000000002
314.0404,0.98786956,0.0066343723,314.19882,0.9824036,0.065140896,314.26288,0.9874792,-0.06423304,313.22083,0.97627985,-0.017550407,313.9065,0.9868726,0.0020804303,313.8515,0.9884115,20.07
314.0486,0.987794,0.0077024363,314.09842,0.9826022,0.067288995,314.2554,0.98750114,-0.07235965,313.24307,0.97602797,-0.01894928,313.90244,0.9869495,0.00016293656,313.85367,0.9884469,20.080000000000002
314.057,0.987724,0.007606224,313.98495,0.9827918,0.06927421,314.24704,0.98752433,-0.08033568,313.26767,0.9757482,-0.020474544,313.89798,0.9870326,-0.0018224074,313.8546,0.9884854,20.09
314.06442,0.98767173,0.0062948093,313.87576,0.9829511,0.07109108,314.23782,0.9875482,-0.08813521,313.2944,0.97544324,-0.022127178,313.89307,0.9871211,-0.0038870198,313.8538,0.9885269,20.1
314.0697,0.98764753,0.003907045,313.787,0.98306215,0.072746284,314.2277,0.9875721,-0.09572285,313.32297,0.975116,-0.023895724,313.8878,0.9872144,-0.0060349572,313.8508,0.9885712,20.11
314.07193,0.9876581,0.0007508904,313.73105,0.9831134,0.07425777,314.21667,0.98759544,-0.10305461,313.35315,0.97476923,-0.02575721,313.8821,0.98731166,-0.008262807,313.8454,0.98861796,20.12
314.07056,0.9877052,-0.0027733091,313.7146,0.98310137,0.07565025,314.2048,0.9876179,-0.11008214,313.3847,0.9744054,-0.027681777,313.87607,0.98741204,-0.010561478,313.8376,0.9886666,20.13
314.06552,0.9877859,-0.0062272367,313.7382,0.9830304,0.076951884,314.1921,0.987639,-0.11675588,313.41748,0.9740268,-0.029636122,313.86975,0.9875146,-0.012917425,313.8276,0.9887164,20.14
314.05716,0.9878933,-0.009197953,313.79657,0.9829124,0.078190275,314.17868,0.9876586,-0.12302907,313.4513,0.9736354,-0.031587623,313.86316,0.9876183,-0.015314252,313.816,0.9887665,20.150000000000002
314.0461,0.9880173,-0.011352004,313.87955,0.9827651,0.07938892,314.16458,0.98767674,-0.12886108,313.48608,0.9732327,-0.03350802,313.85638,0.9877222,-0.017734352,313.80353,0.98881584,20.16
314.0334,0.98814654,-0.012484141,313.9736,0.9826094,0.08056382,314.14993,0.9876934,-0.13422069,313.52176,0.97282034,-0.035376888,313.84946,0.9878251,-0.02016059,313.79095,0.98886365,20.17
314.02005,0.98826975,-0.012547629,314.0643,0.98246604,0.08172124,314.13486,0.98770887,-0.13908823,313.55823,0.97239983,-0.03718396,313.84247,0.987926,-0.022577625,313.77924,0.9889089,20.18
314.00717,0.98837733,-0.011648251,314.13818,0.98235273,0.08285767,314.11942,0.98772335,-0.1434556,313.59543,0.97197276,-0.038929146,313.8355,0.98802394,-0.024972336,313.7692,0.9889509,20.19
313.9956,0.98846245,-0.010018341,314.18478,0.9822814,0.08396117,314.10373,0.9877371,-0.147325,313.63324,0.9715409,-0.040621128,313.82858,0.98811793,-0.0273337,313.76144,0.988989,20.2
313.9859,0.9885217,-0.00797872,314.198,0.982257,0.08501356,314.08786,0.9877503,-0.1507068,313.67157,0.97110647,-0.04227508,313.82178,0.9882073,-0.029652264,313.75647,0.9890228,20.21
313.97833,0.9885555,-0.005892804,314.17673,0.98227715,0.08599322,314.0719,0.9877631,-0.15361689,313.71027,0.97067195,-0.043909788,313.81516,0.98829126,-0.03191937,313.75446,0.9890522,20.22
313.97272,0.9885678,-0.0041123657,314.1249,0.98233294,0.08687848,314.05585,0.98777544,-0.15607338,313.74915,0.97024,-0.045544125,313.80872,0.98836935,-0.03412604,313.7554,0.9890771,20.23
313.96863,0.98856556,-0.0029244977,314.0507,0.98241085,0.08765104,314.03976,0.98778737,-0.15809324,313.78796,0.9698138,-0.0471935,313.80255,0.98844117,-0.036261804,313.759,0.98909783,20.240000000000002
313.96533,0.98855734,-0.0025103413,313.96527,0.9824949,0.08829878,314.02365,0.9877987,-0.15968966,313.82657,0.9693966,-0.048866995,313.79666,0.9885063,-0.03831376,313.76483,0.98911476,20.25
313.96207,0.9885521,-0.0029244204,313.88092,0.98256904,0.088817306,314.0075,0.9878093,-0.16087048,313.86465,0.96899134,-0.05056577,313.7911,0.9885646,-0.040266097,313.7724,0.9891283,20.26
313.958,0.9885575,-0.004092246,313.80908,0.98261994,0.08921031,313.99136,0.987819,-0.16163772,313.90204,0.9686012,-0.052282643,313.78586,0.9886158,-0.042100035,313.78122,0.9891389,20.27
313.95258,0.98857915,-0.0058285547,313.75897,0.9826381,0.08948875,313.9752,0.9878278,-0.1619884,313.93854,0.9682287,-0.054003015,313.781,0.9886596,-0.04379438,313.79086,0.9891469,20.28
313.9453,0.9886196,-0.007868341,313.73624,0.98261935,0.08966903,313.95908,0.9878355,-0.16191615,313.97394,0.967876,-0.055706743,313.77652,0.9886958,-0.045326415,313.801,0.9891526,20.29
313.9361,0.98867804,-0.009907854,313.7424,0.9825651,0.08977055,313.943,0.9878422,-0.16141342,314.00815,0.9675448,-0.05737066,313.7725,0.988724,-0.046673134,313.81143,0.98915607,20.3
313.92514,0.9887508,-0.011650558,313.7747,0.9824824,0.08981287,313.92703,0.987848,-0.16047418,314.04102,0.9672362,-0.058971576,313.76892,0.98874384,-0.047812674,313.82224,0.98915726,20.310000000000002
313.9129,0.9888319,-0.012848585,313.82666,0.9823824,0.08981296,313.91125,0.98785305,-0.15909645,314.0725,0.96695113,-0.060489085,313.76587,0.988755,-0.0487257,313.83347,0.98915607,20.32
313.9,0.9889138,-0.013337677,313.8893,0.98227924,0.08978286,313.89572,0.98785764,-0.1572844,314.1026,0.96668977,-0.061908007,313.76337,0.98875695,-0.049396668,313.8454,0.9891523,20.330000000000002
313.88724,0.9889889,-0.013058648,313.95245,0.9821873,0.0897281,313.88052,0.9878621,-0.15504979,314.13123,0.9664525,-0.06322005,313.76144,0.9887493,-0.04981482,313.85828,0.9891459,20.34
313.87537,0.9890503,-0.012061764,314.00632,0.9821192,0.08964715,313.86572,0.98786676,-0.15241238,314.1584,0.9662393,-0.06442434,313.76016,0.98873186,-0.04997464,313.87234,0.98913664,20.35
313.86505,0.9890932,-0.010494585,314.04297,0.98208404,0.08953202,313.8514,0.9878718,-0.14939931,314.18405,0.9660503,-0.0655269,313.75952,0.9887042,-0.049875833,313.88776,0.9891246,20.36
313.85675,0.98911476,-0.008576311,314.05728,0.98208606,0.08936969,313.83762,0.98787755,-0.14604352,314.20822,0.96588576,-0.06653907,313.75955,0.9886662,-0.04952288,313.90448,0.98911005,20.37
313.85065,0.98911494,-0.0065631187,314.0477,0.9821243,0.08914428,313.82437,0.98788416,-0.14238174,314.23083,0.9657459,-0.067475356,313.76025,0.9886177,-0.04892421,313.92242,0.9890931,20.38
313.8467,0.9890963,-0.0047105267,314.01617,0.98219323,0.088839374,313.81174,0.98789155,-0.138452,314.25183,0.9656312,-0.06835102,313.7617,0.9885589,-0.048091196,313.94128,0.98907447,20.39
313.84464,0.9890635,-0.0032347918,313.96793,0.9822834,0.088440545,313.79968,0.98789984,-0.13429125,314.27112,0.965542,-0.069179475,313.7638,0.98848975,-0.04703702,313.96066,0.98905444,20.400000000000002
313.844,0.9890226,-0.0022845767,313.9103,0.9823833,0.087937295,313.78824,0.98790884,-0.12993336,314.28864,0.9654789,-0.06997031,313.7666,0.98841053,-0.045775697,313.98,0.9890338,20.41
313.84415,0.98898023,-0.0019186807,313.852,0.982481,0.0873246,313.7774,0.9879184,-0.12540755,314.3043,0.9654421,-0.070727706,313.7701,0.9883216,-0.0443212,313.9988,0.98901314,20.42
313.84457,0.9889423,-0.0021077923,313.80115,0.9825661,0.086603045,313.76715,0.98792833,-0.120738156,314.31802,0.9654319,-0.071450315,313.77423,0.9882232,-0.042687137,314.0165,0.988993,20.43
313.84476,0.9889134,-0.0027408933,313.76465,0.9826307,0.085778624,313.75748,0.9879385,-0.11594474,314.32974,0.9654481,-0.0721315,313.77902,0.9881157,-0.04088654,314.0327,0.98897374,20.44
313.84433,0.9888961,-0.003646107,313.74695,0.98267055,0.084861554,313.74838,0.9879488,-0.11104314,314.33942,0.9654902,-0.072760545,313.78445,0.9879995,-0.03893211,314.04703,0.9889557,20.45
313.84314,0.9888906,-0.0046173786,313.74982,0.98268527,0.08386472,313.7399,0.987959,-0.10604679,314.34708,0.9655576,-0.07332434,313.79047,0.9878748,-0.0368366,314.0593,0.988939,20.46
313.84122,0.9888951,-0.005445404,313.77194,0.9826784,0.082801774,313.73206,0.98796916,-0.10096849,314.3527,0.965649,-0.07380927,313.7971,0.98774207,-0.03461335,314.06946,0.98892355,20.47
313.8388,0.9889059,-0.0059493384,313.80936,0.9826569,0.081685156,313.72482,0.98797923,-0.09582219,314.35632,0.9657632,-0.0742034,313.80426,0.98760146,-0.032276902,314.07758,0.9889093,20.48
313.83633,0.9889182,-0.0060017956,313.856,0.9826297,0.08052438,313.71826,0.9879892,-0.090624504,314.358,0.96589875,-0.07449814,313.81198,0.9874534,-0.02984354,314.08392,0.9888961,20.490000000000002
313.83423,0.9889266,-0.005546194,313.9048,0.9826066,0.07932485,313.7124,0.9879991,-0.08539575,314.35788,0.96605396,-0.07468954,313.82025,0.9872982,-0.027331626,314.08868,0.9888835,20.5
313.83304,0.9889263,-0.004603689,313.94867,0.9825963,0.07808728,313.70728,0.98800904,-0.08016043,314.35596,0.96622723,-0.07477888,313.829,0.98713624,-0.024761697,314.0922,0.98887146,20.51
313.83316,0.9889135,-0.0032664943,313.98172,0.9826054,0.07680792,313.7029,0.9880191,-0.07494688,314.3524,0.9664171,-0.074772425,313.83826,0.9869679,-0.022156233,314.0947,0.9888597,20.52
313.8349,0.9888862,-0.0016817666,313.99988,0.9826373,0.07547953,313.6993,0.9880292,-0.06978631,314.34723,0.96662205,-0.07468047,313.84796,0.9867938,-0.019539112,314.09637,0.98884827,20.53
313.8384,0.98884404,-2.6150883e-05,314.00153,0.98269176,0.074092865,313.6965,0.9880393,-0.06471126,314.34055,0.96684086,-0.07451572,313.85806,0.9866145,-0.016934797,314.09738,0.98883706,20.54
313.8436,0.9887887,0.0015212765,313.98746,0.98276526,0.07263839,313.6945,0.98804945,-0.059753884,314.33243,0.9670723,-0.074291565,313.86856,0.98643076,-0.014367455,314.09772,0.9888261,20.55
313.8503,0.98872346,0.0028020071,313.9608,0.9828516,0.0711078,313.6932,0.98805934,-0.054944493,314.3229,0.9673153,-0.07402053,313.8794,0.98624325,-0.01186012,314.09732,0.98881555,20.560000000000002
313.85812,0.9886525,0.0036997895,313.9264,0.982943,0.06949541,313.6927,0.98806894,-0.050310094,314.312,0.9675688,-0.07371276,313.89047,0.9860529,-0.00943389,314.09604,0.98880553,20.57
313.86664,0.98858076,0.004156085,313.88998,0.983031,0.06779927,313.6929,0.988078,-0.045873303,314.2998,0.96783185,-0.07337493,313.90182,0.9858604,-0.0071072583,314.09378,0.9887961,20.580000000000002
313.8754,0.9885128,0.0041758493,313.8575,0.9831076,0.06602164,313.69376,0.98808634,-0.04165181,314.28635,0.9681034,-0.07300972,313.91333,0.9856669,-0.0048957053,314.09036,0.9887874,20.59
313.88397,0.9884524,0.003825114,313.83408,0.98316693,0.06416897,313.69528,0.9880938,-0.037658356,314.2716,0.9683824,-0.07261583,313.92496,0.9854731,-0.0028115148,314.0857,0.98877954,20.6
313.89203,0.9884019,0.0032177367,313.82327,0.98320526,0.06225119,313.69742,0.9881003,-0.033901334,314.25574,0.9686677,-0.0721887,313.93665,0.9852799,-0.0008639166,314.07974,0.9887724,20.61
313.8994,0.98836213,0.0024963554,313.8267,0.9832218,0.060280595,313.70016,0.9881056,-0.030385843,314.23877,0.96895796,-0.07172165,313.94836,0.98508817,0.00094056135,314.07254,0.98876584,20.62
313.90604,0.98833215,0.0018100463,313.84384,0.9832188,0.058270443,313.7035,0.9881097,-0.027114915,314.22083,0.9692519,-0.071207345,313.96005,0.98489875,0.002597583,314.06427,0.9887598,20.63
313.91202,0.9883098,0.0012922585,313.87225,0.9832007,0.05623358,313.70737,0.98811257,-0.024090845,314.202,0.969548,-0.07063918,313.97168,0.98471224,0.0041044275,314.0551,0.988754,20.64
313.91754,0.9882918,0.0010424146,313.90796,0.98317385,0.054181173,313.71182,0.98811424,-0.021316318,314.1824,0.96984494,-0.070012555,313.98322,0.9845295,0.005459434,314.0454,0.98874813,20.650000000000002
313.92294,0.98827463,0.0011118053,313.94614,0.98314506,0.052121747,313.71686,0.9881147,-0.01879531,314.1622,0.9701413,-0.069325894,313.99457,0.98435116,0.006661518,314.03546,0.9887422,20.66
313.9285,0.98825467,0.0014989399,313.9817,0.98312104,0.05006076,313.72244,0.9881141,-0.016533466,314.1415,0.9704356,-0.06858103,314.00574,0.9841778,0.007709898,314.02563,0.98873574,20.67
313.9345,0.9882293,0.0021522562,314.01028,0.9831069,0.04800063,313.72855,0.9881124,-0.01453806,314.12045,0.9707268,-0.067783155,314.0167,0.9840103,0.008603935,314.0162,0.9887288,20.68
313.9412,0.98819673,0.0029794225,314.02875,0.9831058,0.04594121,313.73523,0.9881097,-0.0128175225,314.0992,0.97101355,-0.06694031,314.0274,0.98384905,0.009343219,314.0074,0.9887213,20.69
313.9486,0.9881566,0.003862869,314.03555,0.9831185,0.04388071,313.7424,0.9881061,-0.01138057,314.07785,0.971295,-0.066062406,314.03778,0.98369485,0.009927814,313.99933,0.98871315,20.7
313.95673,0.9881099,0.004677696,314.03082,0.9831432,0.04181674,313.7501,0.98810154,-0.010235185,314.05646,0.9715701,-0.065160096,314.04782,0.98354834,0.010358577,313.9922,0.9887045,20.71
313.96545,0.9880585,0.005309436,314.01633,0.9831765,0.039747465,313.75824,0.9880961,-0.00938757,314.0352,0.9718381,-0.064243615,314.0575,0.9834102,0.010637512,313.98584,0.9886953,20.72
313.9745,0.9880055,0.0056707356,313.99527,0.9832133,0.037672605,313.76678,0.9880898,-0.008841158,314.01407,0.97209847,-0.06332163,314.06674,0.98328096,0.010768101,313.98032,0.98868585,20.73
313.98358,0.98795426,0.005711272,313.97156,0.9832478,0.035594165,313.77573,0.9880825,-0.008595968,313.99316,0.97235036,-0.062400516,314.07553,0.9831612,0.01075552,313.9754,0.98867625,20.740000000000002
313.99237,0.98790824,0.0054304604,313.94965,0.9832744,0.03351722,313.785,0.9880744,-0.0086478535,313.97256,0.97259337,-0.06148352,314.08383,0.9830516,0.010606881,313.97098,0.98866665,20.75
314.00052,0.9878702,0.0048691654,313.93323,0.98328876,0.031449564,313.79456,0.9880654,-0.008988885,313.95233,0.9728269,-0.060571074,314.0916,0.98295254,0.010331053,313.96692,0.9886572,20.76
314.00778,0.9878419,0.0041067423,313.92502,0.9832884,0.029401552,313.80438,0.9880555,-0.009607512,313.93253,0.9730503,-0.059660934,314.09882,0.98286444,0.009938519,313.96307,0.988648,20.77
314.01407,0.9878238,0.0032435646,313.92627,0.98327273,0.027385036,313.8144,0.98804486,-0.01048962,313.9132,0.97326297,-0.058749277,314.10547,0.9827876,0.009440842,313.95944,0.98863906,20.78
314.0193,0.9878154,0.0023851993,313.93686,0.98324317,0.025412362,313.82462,0.98803335,-0.011619512,313.89444,0.9734644,-0.05783169,314.11148,0.98272234,0.008850154,313.956,0.98863053,20.79
314.02353,0.9878152,0.0016277808,313.9553,0.9832029,0.023495425,313.835,0.98802114,-0.012980849,313.87637,0.97365385,-0.05690413,314.11688,0.98266876,0.008178648,313.95273,0.9886223,20.8
314.02695,0.98782086,0.0010453897,313.97897,0.9831561,0.021644805,313.8455,0.9880083,-0.014557519,313.859,0.97383076,-0.055963792,314.12164,0.9826269,0.007438087,313.9498,0.98861444,20.810000000000002
314.0297,0.98782986,0.00068235165,314.00473,0.9831077,0.019869197,313.8561,0.98799497,-0.01633423,313.8425,0.97399455,-0.055009663,314.12576,0.9825969,0.00663944,313.94727,0.98860687,20.82
314.03207,0.98783964,0.0005471737,314.0291,0.9830623,0.018174939,313.86685,0.9879813,-0.01829701,313.8269,0.9741446,-0.05404299,314.12924,0.9825786,0.0057925535,313.94525,0.98859954,20.830000000000002
314.03424,0.9878479,0.00061225344,314.049,0.983024,0.01656589,313.87766,0.9879673,-0.02043338,313.8123,0.9742805,-0.053067386,314.13205,0.9825719,0.0049059764,313.94385,0.9885925,20.84
314.03638,0.98785335,0.0008214961,314.06204,0.98299515,0.015043811,313.88852,0.9879532,-0.02273205,313.79874,0.9744018,-0.052088376,314.13422,0.98257667,0.0039870217,313.94308,0.9885858,20.85
314.0386,0.9878552,0.0010989013,314.0669,0.98297685,0.0136088515,313.89944,0.98793906,-0.02518252,313.78632,0.9745083,-0.05111291,314.1357,0.98259276,0.0030418728,313.94296,0.98857945,20.86
314.04095,0.9878537,0.0013600314,314.06345,0.9829684,0.012260211,313.91037,0.98792493,-0.027774513,313.77502,0.9745998,-0.050148625,314.13657,0.98262,0.0020758049,313.94345,0.98857355,20.87
314.04333,0.98784995,0.0015249592,314.05273,0.9829675,0.010996936,313.92126,0.9879109,-0.030497285,313.76492,0.97467625,-0.049203005,314.13675,0.9826581,0.0010934849,313.94446,0.98856825,20.88
314.0457,0.98784566,0.0015293633,314.03674,0.98297095,0.009818634,313.93213,0.9878971,-0.033339012,313.756,0.9747377,-0.04828262,314.1363,0.98270684,9.9273355e-05,313.9458,0.9885636,20.89
314.04776,0.9878429,0.0013342622,314.0181,0.982975,0.008726103,313.94287,0.9878835,-0.036286257,313.74826,0.9747843,-0.047392458,314.13516,0.9827659,-0.0009025013,313.94736,0.98855984,20.900000000000002
314.04938,0.9878439,0.0009364329,313.9999,0.98297554,0.007722003,313.95352,0.98787016,-0.039323404,313.74173,0.9748162,-0.046535198,314.13342,0.982835,-0.0019072535,313.9489,0.988557,20.91
314.05038,0.9878502,0.00035639788,313.98465,0.9829697,0.0068102446,313.964,0.9878571,-0.0424333,313.73636,0.9748337,-0.04571185,314.13104,0.9829137,-0.0029102422,313.95035,0.98855525,20.92
314.0506,0.987863,-0.00035830936,313.97446,0.9829553,0.0059961663,313.97427,0.9878444,-0.04559715,313.73218,0.97483706,-0.044921525,314.12805,0.9830016,-0.003906518,313.95148,0.98855454,20.93
314.04993,0.98788273,-0.0011427578,313.97046,0.98293155,0.0052859797,313.98434,0.987832,-0.04879514,313.7291,0.97482646,-0.04416202,314.12445,0.98309827,-0.0048910747,313.95224,0.988555,20.94
314.0484,0.9879091,-0.0019230879,313.97296,0.98289907,0.0046862476,313.99414,0.98782,-0.052006956,313.7272,0.97480226,-0.043430332,314.12027,0.9832031,-0.005859019,313.95258,0.98855656,20.95
314.046,0.9879409,-0.0026288377,313.98117,0.9828597,0.0042031184,314.0037,0.98780847,-0.055212606,313.72638,0.97476476,-0.04272344,314.11554,0.98331565,-0.0068058306,313.9525,0.9885591,20.96
314.0429,0.9879767,-0.0032027466,313.9935,0.9828162,0.0038416774,314.01297,0.9877974,-0.0583931,313.7267,0.97471416,-0.04203897,314.1103,0.9834352,-0.0077276053,313.9521,0.98856264,20.970000000000002
314.03925,0.98801434,-0.0036079965,314.00775,0.98277205,0.0036054372,314.02194,0.9877868,-0.06153098,313.72812,0.97465086,-0.041375697,314.10452,0.9835612,-0.0086212475,313.95135,0.98856705,20.98
314.03522,0.988052,-0.003832367,314.02155,0.98273045,0.0034960243,314.03064,0.9877769,-0.0646107,313.73062,0.9745753,-0.040733878,314.0983,0.983693,-0.0094845835,313.95047,0.9885721,20.990000000000002
314.03104,0.9880879,-0.0038886447,314.03268,0.9826944,0.003513099,314.039,0.9877676,-0.06761874,313.7342,0.9744877,-0.04011532,314.0916,0.98382986,-0.010316372,313.94943,0.9885778,21.0
314.02682,0.98812073,-0.0038094367,314.03937,0.98266596,0.0036546343,314.04706,0.9877589,-0.070543416,313.73883,0.9743888,-0.039523084,314.08456,0.9839712,-0.011116171,313.94843,0.9885839,21.01
314.0227,0.98814976,-0.003649815,314.04044,0.98264605,0.0039167088,314.05478,0.987751,-0.07337511,313.74445,0.97427905,-0.038961694,314.07712,0.9841163,-0.0118844025,313.94742,0.9885905,21.02
314.01874,0.98817486,-0.0034688434,314.03555,0.9826345,0.0042946544,314.06213,0.9877438,-0.07610525,313.75107,0.9741592,-0.038435955,314.06937,0.9842647,-0.012621848,313.9465,0.98859745,21.03
314.01495,0.9881966,-0.0033247971,314.0254,0.98263,0.0047833393,314.06915,0.9877374,-0.078726076,313.75858,0.97403,-0.03795065,314.06128,0.9844155,-0.013329498,313.94565,0.9886047,21.04
314.01126,0.9882161,-0.0032672402,314.0112,0.9826303,0.0053777,314.0758,0.9877318,-0.08123016,313.76694,0.97389245,-0.037509996,314.05298,0.9845683,-0.014008282,313.9448,0.9886123,21.05
314.00757,0.9882346,-0.00332829,313.9949,0.98263276,0.00607333,314.08206,0.987727,-0.08360994,313.77606,0.9737473,-0.03711704,314.0444,0.9847224,-0.01465876,313.94394,0.98862016,21.060000000000002
314.00378,0.9882536,-0.0035195402,313.97852,0.98263454,0.0068667163,314.08792,0.98772293,-0.08585745,313.78592,0.9735956,-0.036773432,314.03568,0.9848772,-0.015280991,313.943,0.9886283,21.07
313.99976,0.98827434,-0.0038291006,313.9641,0.98263323,0.0077554877,314.09335,0.9877196,-0.087964214,313.79642,0.9734384,-0.03647914,314.02676,0.98503226,-0.015874358,313.9419,0.98863685,21.080000000000002
313.9954,0.9882977,-0.0042254603,313.9533,0.98262715,0.008738232,314.09836,0.987717,-0.08992138,313.8075,0.9732765,-0.036232695,314.01776,0.9851869,-0.016437605,313.94064,0.98864555,21.09
313.99066,0.98832405,-0.0046629533,313.94705,0.9826156,0.009814197,314.10294,0.98771507,-0.091720045,313.81903,0.97311103,-0.036031477,314.00867,0.98534054,-0.01696894,313.9392,0.98865443,21.1
313.98553,0.9883532,-0.0050891354,313.94568,0.98259884,0.010982861,314.10706,0.9877138,-0.09335172,313.831,0.97294277,-0.0358722,313.9995,0.9854926,-0.01746618,313.9376,0.9886635,21.11
313.98007,0.9883845,-0.005452979,313.94864,0.98257816,0.012243429,314.11072,0.9877132,-0.09480878,313.84335,0.97277266,-0.035751417,313.99036,0.98564255,-0.017926982,313.9359,0.9886725,21.12
313.97437,0.9884167,-0.0057126232,313.95493,0.9825555,0.01359435,314.11392,0.9877133,-0.096084975,313.856,0.9726015,-0.03566607,313.98123,0.98578984,-0.01834905,313.9342,0.98868144,21.13
313.96857,0.9884485,-0.0058400277,313.96292,0.98253334,0.015033007,314.1167,0.987714,-0.09717573,313.86887,0.97243005,-0.035613805,313.9722,0.9859339,-0.0187303,313.93256,0.9886901,21.14
313.9628,0.98847854,-0.0058259405,313.97098,0.982514,0.016555386,314.11905,0.98771536,-0.098078474,313.88196,0.97225916,-0.03559333,313.9633,0.9860742,-0.019069038,313.9311,0.9886985,21.150000000000002
313.9572,0.98850554,-0.0056800386,313.97736,0.9824997,0.018156039,314.12097,0.9877174,-0.098792665,313.8952,0.9720895,-0.03560448,313.9545,0.9862102,-0.019364035,313.92993,0.9887064,21.16
313.95197,0.98852855,-0.0054284898,313.98083,0.9824919,0.01982822,314.12247,0.9877201,-0.099319674,313.9085,0.971922,-0.035648108,313.9459,0.9863415,-0.019614518,313.92914,0.9887138,21.17
313.94708,0.98854715,-0.0051091653,313.98056,0.9824913,0.021564182,314.12357,0.9877234,-0.09966251,313.92184,0.97175723,-0.035725776,313.93753,0.98646754,-0.019820103,313.92877,0.9887207,21.18
313.94266,0.98856133,-0.004765084,313.97632,0.9824977,0.023355577,314.12427,0.98772734,-0.099825434,313.93518,0.9715961,-0.035839386,313.9294,0.98658806,-0.01998068,313.92883,0.988727,21.19
313.9387,0.98857147,-0.0044392506,313.96854,0.9825101,0.025193824,314.12454,0.98773193,-0.09981358,313.9484,0.9714394,-0.03599081,313.92157,0.98670256,-0.020096276,313.92938,0.98873276,21.2
313.93515,0.9885784,-0.0041691833,313.9581,0.98252696,0.027070459,314.12445,0.9877372,-0.09963264,313.9615,0.9712879,-0.03618154,313.91406,0.98681074,-0.02016696,313.93033,0.98873794,21.21
313.93195,0.9885831,-0.003978941,313.94635,0.98254627,0.028977694,314.12396,0.9877429,-0.09928833,313.97437,0.97114235,-0.036412176,313.9069,0.9869123,-0.020192644,313.93164,0.98874265,21.220000000000002
313.92902,0.98858666,-0.0038776184,313.93475,0.98256606,0.030908562,314.12308,0.9877492,-0.09878618,313.98694,0.97100353,-0.03668227,313.9001,0.987007,-0.02017304,313.93326,0.9887469,21.23
313.92627,0.9885901,-0.0038595148,313.9247,0.98258436,0.03285696,314.12183,0.98775595,-0.09813157,313.99918,0.97087204,-0.036990326,313.89365,0.98709464,-0.020107651,313.93512,0.98875076,21.240000000000002
313.9236,0.98859423,-0.0039032344,313.91748,0.9826,0.03481774,314.12018,0.9877631,-0.09732952,314.01105,0.9707485,-0.037333716,313.88763,0.98717487,-0.019995762,313.93716,0.9887542,21.25
313.92102,0.9885993,-0.0039758985,313.91376,0.9826122,0.03678654,314.11816,0.9877707,-0.09638492,314.02246,0.9706333,-0.037708912,313.88205,0.9872475,-0.019836523,313.93936,0.9887574,21.26
313.9185,0.98860526,-0.004042499,313.9137,0.9826212,0.038759198,314.1158,0.9877786,-0.095303014,314.03336,0.9705271,-0.038112108,313.87692,0.9873125,-0.01962922,313.94165,0.9887602,21.27
313.91602,0.98861176,-0.0040674848,313.91702,0.98262775,0.04073167,314.11313,0.98778677,-0.09408947,314.04376,0.9704301,-0.038539324,313.87225,0.98736954,-0.019373331,313.94406,0.9887627,21.28
313.91367,0.98861814,-0.0040214933,313.92294,0.9826331,0.042699635,314.1101,0.9877953,-0.09275076,314.0536,0.97034246,-0.038986847,313.86804,0.9874186,-0.019068742,313.94656,0.9887648,21.29
313.91156,0.9886234,-0.003885477,313.93033,0.9826389,0.044658244,314.10678,0.98780406,-0.09129432,314.06284,0.9702645,-0.03945154,313.86435,0.98745954,-0.01871587,313.94925,0.9887666,21.3
313.90976,0.98862666,-0.0036528881,313.938,0.98264676,0.046601944,314.10318,0.98781306,-0.089728706,314.07147,0.97019625,-0.039931037,313.86115,0.9874922,-0.018315753,313.9521,0.98876804,21.310000000000002
313.90836,0.9886272,-0.003330892,313.94473,0.982658,0.048524424,314.0993,0.98782235,-0.088063575,314.0795,0.9701378,-0.040423825,313.85846,0.98751664,-0.017870117,313.95514,0.98876905,21.32
313.9074,0.9886244,-0.0029376203,313.94962,0.9826737,0.050418776,314.0952,0.98783183,-0.08630959,314.08688,0.9700892,-0.040929105,313.8563,0.9875328,-0.01738134,313.95837,0.98876977,21.330000000000002
313.907,0.9886179,-0.0024996505,313.95197,0.98269427,0.052277647,314.09085,0.98784155,-0.08447817,314.09363,0.9700504,-0.041446656,313.85464,0.9875407,-0.016852383,313.9618,0.98877007,21.34
313.90717,0.98860776,-0.0020486421,313.9515,0.9827197,0.05409345,314.0863,0.98785144,-0.08258129,314.0997,0.97002137,-0.041976634,313.85352,0.9875404,-0.016286703,313.96542,0.98877007,21.35
313.90787,0.9885943,-0.0016187223,313.94846,0.98274916,0.055858582,314.08157,0.9878616,-0.0806313,314.10507,0.9700022,-0.04251942,313.8529,0.987532,-0.015688248,313.9692,0.9887698,21.36
313.90906,0.9885783,-0.0012402108,313.94354,0.9827813,0.057565805,314.07666,0.9878718,-0.07864048,314.10977,0.9699926,-0.043075208,313.85284,0.9875156,-0.015061272,313.97305,0.9887694,21.37
313.91068,0.9885606,-0.00093161693,313.93774,0.98281455,0.0592088,314.0716,0.9878822,-0.07662043,314.1138,0.9699926,-0.043643486,313.85327,0.9874915,-0.014409982,313.9769,0.9887689,21.38
313.91266,0.98854214,-0.0006997727,313.93207,0.9828473,0.060782183,314.06638,0.9878927,-0.07458202,314.11707,0.970002,-0.044223003,313.85422,0.9874597,-0.013738515,313.98068,0.9887683,21.39
313.91492,0.9885236,-0.0005406678,313.92758,0.9828782,0.06228152,314.061,0.9879032,-0.07253541,314.11966,0.97002065,-0.04481182,313.85565,0.9874206,-0.013050933,313.98434,0.98876774,21.400000000000002
313.91733,0.9885057,-0.00044077315,313.92508,0.98290616,0.063703254,314.05554,0.98791367,-0.070490055,314.12152,0.9700483,-0.04540736,313.85754,0.9873744,-0.0123512065,313.9878,0.9887672,21.41
313.91992,0.9884888,-0.00037873862,313.92514,0.98293066,0.06504465,314.04996,0.9879241,-0.06845474,314.12268,0.9700846,-0.046006523,313.85992,0.9873214,-0.011643205,313.991,0.9887668,21.42
313.92258,0.98847306,-0.00032902698,313.92792,0.9829516,0.066303566,314.0443,0.98793447,-0.06643775,314.1231,0.97012925,-0.04660592,313.86276,0.98726183,-0.010930738,313.99393,0.9887665,21.43
313.92535,0.9884582,-0.0002655408,313.93323,0.98296934,0.067478284,314.03857,0.9879448,-0.064447016,314.12286,0.97018176,-0.04720209,313.86603,0.987196,-0.010217604,313.99658,0.9887664,21.44
313.92825,0.9884439,-0.00016638191,313.9405,0.9829849,0.06856717,314.0328,0.9879549,-0.062490355,314.12198,0.9702417,-0.047791835,313.86972,0.9871244,-0.009507659,313.99896,0.98876625,21.45
313.9313,0.98842955,-1.7418452e-05,313.94888,0.9829994,0.0695685,314.027,0.98796505,-0.06057569,314.12042,0.9703086,-0.04837246,313.87378,0.9870472,-0.008804916,314.0011,0.9887663,21.46
313.93457,0.98841447,0.00018654038,313.95752,0.98301387,0.070480295,314.0212,0.987975,-0.0587111,314.11826,0.9703819,-0.04894187,313.87823,0.9869648,-0.008113548,314.003,0.98876643,21.470000000000002
313.93808,0.98839825,0.00043979177,313.96545,0.9830295,0.07130025,314.0154,0.9879849,-0.05690491,314.1155,0.9704611,-0.049498744,313.88306,0.9868777,-0.0074379183,314.0047,0.98876655,21.48
313.9419,0.98838055,0.00072924397,313.97202,0.9830469,0.07202592,314.00964,0.9879946,-0.05516548,314.1122,0.97054565,-0.050042313,313.8882,0.9867861,-0.006782483,314.00626,0.9887668,21.490000000000002
313.94598,0.9883611,0.0010357916,313.97678,0.98306626,0.072654784,314.00394,0.9880043,-0.0535011,314.1084,0.97063506,-0.0505723,313.89365,0.98669064,-0.0061517223,314.00766,0.9887671,21.5
313.95035,0.9883402,0.0013373704,313.97955,0.9830876,0.07318445,313.9983,0.98801386,-0.05191978,314.1041,0.97072875,-0.051088702,313.89938,0.98659164,-0.0055500325,314.00894,0.9887674,21.51
313.95502,0.988318,0.0016119138,313.98044,0.9831104,0.07361284,313.99274,0.98802334,-0.05042906,314.09933,0.97082627,-0.05159164,313.9054,0.9864896,-0.004981621,314.01007,0.9887678,21.52
313.9599,0.9882951,0.0018400882,313.9799,0.98313385,0.07393835,313.98727,0.9880327,-0.04903581,314.09415,0.9709271,-0.05208115,313.91162,0.986385,-0.0044504055,314.01105,0.9887683,21.53
313.96494,0.988272,0.0020078027,313.97845,0.9831569,0.074160025,313.9819,0.9880419,-0.047746077,314.08856,0.9710308,-0.05255703,313.91806,0.98627824,-0.003959911,314.01187,0.98876894,21.54
313.9701,0.9882494,0.0021076312,313.97684,0.9831786,0.074277684,313.97668,0.98805094,-0.046564944,314.08264,0.97113675,-0.053018723,313.92468,0.98616993,-0.0035131963,314.01248,0.98876965,21.55
313.97525,0.98822814,0.0021423523,313.97583,0.98319787,0.07429209,313.97156,0.98805976,-0.045496326,314.0764,0.9712446,-0.0534651,313.93143,0.9860605,-0.0031127336,314.0129,0.98877054,21.560000000000002
313.98035,0.98820853,0.0021201926,313.97604,0.98321384,0.074204735,313.9666,0.98806846,-0.044543196,314.06982,0.9713537,-0.053894717,313.9383,0.98595047,-0.0027604888,314.0131,0.9887716,21.57
313.98532,0.988191,0.0020573582,313.97794,0.9832261,0.07401794,313.9618,0.9880769,-0.043707423,314.06302,0.9714638,-0.054305665,313.94525,0.9858403,-0.0024578278,314.0131,0.98877287,21.580000000000002
313.99014,0.9881757,0.0019737037,313.98157,0.9832348,0.07373468,313.95712,0.9880852,-0.042990018,314.05597,0.9715742,-0.054695807,313.95227,0.98573047,-0.0022056003,314.01285,0.98877424,21.59
313.9948,0.9881624,0.0018883264,313.98682,0.9832403,0.07335818,313.95264,0.9880932,-0.042391393,314.04874,0.97168446,-0.055063106,313.95932,0.98562145,-0.002004271,314.01242,0.98877573,21.6
313.99933,0.98815084,0.0018181644,313.9932,0.98324335,0.07289191,313.94833,0.988101,-0.041911457,314.04138,0.97179407,-0.055405676,313.96634,0.9855137,-0.0018539341,314.0118,0.98877734,21.61
314.00372,0.98814064,0.0017722775,314.00018,0.9832447,0.07233918,313.9442,0.9881086,-0.041549966,314.03394,0.9719025,-0.055722214,313.9734,0.9854076,-0.0017544981,314.0111,0.98877907,21.62
314.00797,0.98813134,0.0017544511,314.0071,0.98324525,0.07170322,313.9403,0.98811597,-0.0413064,314.02643,0.97200936,-0.05601182,313.98035,0.9853036,-0.0017056356,314.01035,0.9887808,21.63
314.01215,0.98812264,0.001759816,314.01343,0.98324573,0.07098701,313.93658,0.9881231,-0.041180175,314.01892,0.9721141,-0.056274228,313.98724,0.9852021,-0.0017068859,314.00952,0.9887826,21.64
314.01624,0.98811436,0.0017803714,314.0187,0.98324656,0.070193544,313.9331,0.9881301,-0.041170377,314.0114,0.97221625,-0.056509495,313.99405,0.9851035,-0.0017575679,314.00873,0.98878443,21.650000000000002
314.02023,0.98810637,0.0018059051,314.02267,0.98324794,0.06932592,313.92987,0.9881369,-0.04127568,314.004,0.97231555,-0.056717914,314.00073,0.9850081,-0.0018567455,314.00793,0.9887862,21.66
314.02417,0.9880987,0.0018240536,314.0252,0.98324996,0.06838726,313.92685,0.9881435,-0.041494396,313.99667,0.97241145,-0.056900017,314.00723,0.98491645,-0.002003258,314.0072,0.988788,21.67
314.02798,0.98809147,0.0018221969,314.02637,0.9832524,0.06738089,313.92407,0.9881499,-0.041824356,313.9895,0.9725038,-0.057056457,314.0136,0.9848287,-0.0021956915,314.0065,0.9887898,21.68
314.03168,0.988085,0.0017884565,314.02637,0.98325485,0.066310324,313.92154,0.988156,-0.042262893,313.9825,0.9725921,-0.05718794,314.01978,0.9847452,-0.002432375,314.00586,0.9887916,21.69
314.03522,0.98807955,0.0017140536,314.02557,0.9832567,0.06517941,313.91925,0.988162,-0.042806726,313.9757,0.9726762,-0.05729509,314.0257,0.98466635,-0.0027113426,314.00528,0.9887934,21.7
314.03854,0.98807555,0.0015949919,314.02444,0.9832574,0.06399244,313.9172,0.9881677,-0.043451857,313.96912,0.97275573,-0.057378292,314.03143,0.9845923,-0.003030306,314.00473,0.9887952,21.71
314.04163,0.98807335,0.0014322015,314.02344,0.9832563,0.062754154,313.9154,0.9881732,-0.044193603,313.9628,0.9728306,-0.057437696,314.03687,0.98452336,-0.0033866607,314.0042,0.9887971,21.720000000000002
314.0444,0.9880732,0.001232999,314.02298,0.98325294,0.061469797,313.91385,0.98817843,-0.04502651,313.95676,0.9729004,-0.05747311,314.04205,0.98445976,-0.0037774725,314.0037,0.98879904,21.73
314.04684,0.9880753,0.0010072205,314.02338,0.98324716,0.060144883,313.91254,0.9881834,-0.045944616,313.951,0.9729651,-0.057484236,314.04697,0.9844016,-0.004199583,314.00317,0.98880094,21.740000000000002
314.04895,0.98807967,0.00076743535,314.02475,0.9832389,0.05878521,313.91144,0.988188,-0.04694146,313.94556,0.9730244,-0.05747064,314.05157,0.98434913,-0.0046496303,314.00266,0.9888029,21.75
314.05072,0.98808616,0.00052662095,314.027,0.98322845,0.057396673,313.9106,0.9881924,-0.04801025,313.94046,0.97307825,-0.057431906,314.05585,0.9843024,-0.005124131,314.00217,0.98880494,21.76
314.05212,0.9880945,0.00029623063,314.02994,0.9832162,0.055985127,313.91,0.9881965,-0.049144015,313.93573,0.9731264,-0.057367772,314.0598,0.9842616,-0.0056195618,314.00165,0.98880696,21.77
314.05322,0.98810434,8.4788946e-05,314.0332,0.9832028,0.05455628,313.90964,0.98820025,-0.050335728,313.93137,0.97316885,-0.05727821,314.06345,0.9842267,-0.0061324243,314.00116,0.988809,21.78
314.05402,0.98811543,-0.0001029488,314.03644,0.98318887,0.05311561,313.90952,0.98820376,-0.05157841,313.92743,0.9732053,-0.05716349,314.0667,0.9841978,-0.006659303,314.00073,0.988811,21.79
314.05453,0.98812735,-0.00026653934,314.03925,0.98317486,0.051668297,313.90964,0.9882069,-0.052865185,313.92386,0.9732359,-0.05702424,314.06964,0.98417485,-0.0071969065,314.00034,0.988813,21.8
314.0548,0.98813987,-0.00040964462,314.0413,0.98316133,0.050219215,313.90997,0.98820984,-0.054189336,313.92075,0.97326046,-0.05686141,314.07224,0.98415786,-0.0077420976,314.0,0.9888149,21.810000000000002
314.05487,0.9881527,-0.00053893024,314.04233,0.9831485,0.048772976,313.91052,0.9882124,-0.055544246,313.91806,0.973279,-0.05667623,314.07446,0.9841468,-0.008291887,313.99976,0.98881674,21.82
314.05472,0.9881658,-0.0006629771,314.04224,0.9831365,0.04733397,313.91132,0.98821473,-0.05692342,313.9158,0.9732916,-0.056470122,314.07632,0.9841415,-0.008843433,313.99957,0.9888186,21.830000000000002
314.05435,0.98817915,-0.00079096126,314.04105,0.98312515,0.045906436,313.91232,0.9882167,-0.058320392,313.91397,0.97329825,-0.05624463,314.07782,0.98414207,-0.009394021,313.99942,0.9888203,21.84
314.05377,0.98819286,-0.00093095767,314.03897,0.98311436,0.044494547,313.9135,0.98821837,-0.059728697,313.9126,0.973299,-0.056001287,314.07895,0.98414826,-0.009941038,313.99933,0.98882204,21.85
314.053,0.988207,-0.0010886728,314.0362,0.9831036,0.04310248,313.91492,0.98821974,-0.0611418,313.91165,0.97329414,-0.05574155,314.07974,0.98415995,-0.010481944,313.9993,0.9888237,21.86
314.05197,0.9882218,-0.001266992,314.0331,0.9830926,0.04173444,313.9165,0.98822075,-0.06255311,313.91116,0.97328365,-0.05546673,314.08017,0.98417705,-0.011014264,313.99924,0.9888253,21.87
314.0507,0.9882375,-0.001464948,314.03006,0.98308086,0.0403947,313.91827,0.98822147,-0.06395592,313.91107,0.9732678,-0.055177946,314.08026,0.98419935,-0.011535568,313.9992,0.9888269,21.88
314.04916,0.9882541,-0.0016783744,314.0273,0.9830682,0.039087597,313.92023,0.9882218,-0.06534349,313.9114,0.9732467,-0.054876123,314.08,0.98422664,-0.012043484,313.9991,0.9888284,21.89
314.04736,0.9882716,-0.0019005577,314.02505,0.98305446,0.037817426,313.92236,0.9882219,-0.066709116,313.91214,0.97322065,-0.054562047,314.07938,0.9842588,-0.012535706,313.99902,0.9888299,21.900000000000002
314.04532,0.9882901,-0.0021224855,314.02347,0.9830396,0.03658846,313.92462,0.9882216,-0.06804614,313.91327,0.9731898,-0.054236367,314.07843,0.9842955,-0.013010017,313.99884,0.9888314,21.91
314.043,0.9883093,-0.0023350662,314.02252,0.9830238,0.035404798,313.92703,0.988221,-0.06934811,313.91476,0.97315437,-0.053899728,314.07718,0.98433656,-0.013464329,313.99863,0.9888328,21.92
314.04044,0.9883291,-0.0025300572,314.02206,0.98300743,0.034270268,313.92957,0.98822004,-0.07060889,313.91663,0.97311467,-0.053552832,314.07562,0.9843817,-0.013896721,313.99835,0.98883414,21.93
314.0377,0.98834914,-0.002700999,314.0219,0.98299086,0.033188388,313.93225,0.9882188,-0.07182271,313.91882,0.973071,-0.053196494,314.07376,0.9844307,-0.014305464,313.99805,0.9888354,21.94
314.03476,0.9883692,-0.002844652,314.02182,0.9829745,0.032162253,313.93503,0.9882172,-0.072984286,313.9214,0.9730234,-0.052831743,314.07162,0.98448324,-0.01468906,313.9977,0.9888366,21.95
314.0317,0.98838896,-0.0029599208,314.02145,0.9829589,0.031194571,313.93793,0.9882153,-0.07408879,313.92426,0.97297245,-0.052459754,314.0692,0.98453903,-0.015046224,313.99734,0.9888376,21.96
314.02853,0.9884081,-0.0030498588,314.02063,0.9829443,0.030287558,313.94092,0.9882132,-0.07513198,313.9274,0.9729183,-0.05208196,314.06656,0.9845978,-0.015375933,313.99695,0.98883855,21.970000000000002
314.0253,0.9884265,-0.0031186065,314.01917,0.982931,0.029443093,313.944,0.9882108,-0.07611006,313.93085,0.97286123,-0.051699888,314.06366,0.98465925,-0.015677355,313.99658,0.9888393,21.98
314.022,0.9884441,-0.0031731112,314.01694,0.9829191,0.028662607,313.94717,0.9882082,-0.07701975,313.93454,0.9728016,-0.051315248,314.06052,0.98472303,-0.015949894,313.9962,0.98884,21.990000000000002
314.01868,0.9884608,-0.0032201686,314.01404,0.9829085,0.027947275,313.9504,0.9882053,-0.0778582,313.93848,0.9727399,-0.050929744,314.0572,0.9847889,-0.016193105,313.99582,0.98884046,22.0
314.01532,0.9884766,-0.003266071,314.01053,0.982899,0.02729803,313.9537,0.9882023,-0.078622885,313.9426,0.9726763,-0.05054504,314.05368,0.98485655,-0.016406683,313.99545,0.9888408,22.009999999999998
314.01193,0.9884917,-0.0033155505,314.00665,0.9828905,0.02671563,313.95706,0.988199,-0.07931164,313.94693,0.9726112,-0.0501627,314.05,0.9849257,-0.01659043,313.99506,0.98884106,22.020000000000003
314.00854,0.98850614,-0.0033711975,314.00266,0.9828825,0.026200712,313.96045,0.98819554,-0.079922535,313.9514,0.972545,-0.049784113,314.04617,0.98499596,-0.016744219,313.99466,0.9888411,22.03
314.00513,0.98852015,-0.0034333202,313.99875,0.9828749,0.025753789,313.96384,0.98819196,-0.080453925,313.956,0.9724781,-0.04941051,314.0422,0.9850671,-0.016867992,313.99423,0.98884106,22.04
314.00168,0.9885337,-0.0035002872,313.99515,0.9828673,0.02537525,313.96725,0.9881882,-0.080904454,313.96072,0.9724108,-0.04904295,314.03812,0.98513883,-0.016961753,313.9938,0.9888409,22.049999999999997
313.9982,0.9885469,-0.0035652986,313.99213,0.98285973,0.025065556,313.9707,0.9881843,-0.08127288,313.9655,0.9723435,-0.048682116,314.03394,0.9852109,-0.017025486,313.99335,0.9888406,22.060000000000002
313.99472,0.9885598,-0.0036236353,313.98972,0.9828521,0.02482481,313.97412,0.9881803,-0.08155842,313.97034,0.9722765,-0.048328776,314.0297,0.98528296,-0.01705931,313.99283,0.9888401,22.07
313.99124,0.9885722,-0.0036673502,313.9879,0.9828445,0.02465308,313.9775,0.9881762,-0.08176054,313.97522,0.9722102,-0.047983423,314.02536,0.9853547,-0.017063355,313.9923,0.9888395,22.08
313.98776,0.988584,-0.0036913664,313.98663,0.9828372,0.02455006,313.9809,0.98817205,-0.0818792,313.98007,0.9721449,-0.047646675,314.021,0.98542595,-0.017037902,313.9918,0.9888388,22.090000000000003
313.98434,0.98859495,-0.0036909843,313.98563,0.98283064,0.024515184,313.98425,0.9881678,-0.08191477,313.98492,0.9720809,-0.047319107,314.01663,0.9854964,-0.016983315,313.99127,0.98883796,22.1
313.98102,0.9886049,-0.0036648754,313.98468,0.9828251,0.024547461,313.98755,0.9881636,-0.081868194,313.98975,0.9720184,-0.047001474,314.01224,0.9855658,-0.016900148,313.99075,0.9888369,22.11
313.9778,0.9886136,-0.0036144468,313.98352,0.98282087,0.024645517,313.9908,0.98815936,-0.08174094,313.99448,0.9719578,-0.046694636,314.00787,0.9856338,-0.016789103,313.99026,0.98883575,22.119999999999997
313.9747,0.988621,-0.003544771,313.9821,0.9828182,0.024807522,313.99402,0.9881552,-0.081535056,313.9991,0.97189933,-0.046399668,314.00354,0.98570025,-0.016651079,313.9898,0.9888344,22.130000000000003
313.97177,0.988627,-0.0034614017,313.9802,0.98281705,0.025031421,313.99716,0.988151,-0.08125297,314.0037,0.9718432,-0.04611761,313.99927,0.9857649,-0.016487075,313.98944,0.9888329,22.14
313.969,0.98863167,-0.0033719635,313.97797,0.98281735,0.02531481,314.0002,0.9881469,-0.08089756,314.00812,0.9717897,-0.045849614,313.99506,0.9858276,-0.01629825,313.98907,0.9888313,22.15
313.9664,0.98863506,-0.0032808757,313.97543,0.98281896,0.025655314,314.00323,0.9881429,-0.08047183,314.0124,0.97173905,-0.045596562,313.99094,0.9858881,-0.01608575,313.9888,0.9888295,22.160000000000004
313.96396,0.9886373,-0.003192388,313.9728,0.9828215,0.026050376,314.00613,0.98813903,-0.07997907,314.01648,0.97169155,-0.045359284,313.9869,0.98594624,-0.015850822,313.98856,0.98882765,22.17
313.9617,0.98863864,-0.0031078896,313.97028,0.9828248,0.026497476,314.00894,0.9881352,-0.079422675,314.02042,0.97164726,-0.045138363,313.98297,0.9860018,-0.015594693,313.98834,0.9888256,22.18
313.95956,0.9886391,-0.0030257483,313.96808,0.98282856,0.02699413,314.01166,0.9881316,-0.07880611,314.02414,0.97160643,-0.044934127,313.9792,0.98605466,-0.015318591,313.98816,0.98882353,22.189999999999998
313.9576,0.9886389,-0.0029441267,313.96625,0.9828327,0.027537758,314.01425,0.98812807,-0.07813302,314.02765,0.97156924,-0.04474681,313.97552,0.98610467,-0.015023781,313.988,0.9888214,22.200000000000003
313.9558,0.98863786,-0.0028585927,313.96487,0.9828371,0.028125828,314.01675,0.9881247,-0.077407114,314.0309,0.9715358,-0.04457641,313.97202,0.9861517,-0.014711517,313.98785,0.9888192,22.21
313.95416,0.98863614,-0.0027662793,313.9639,0.98284185,0.02875562,314.01913,0.98812157,-0.076632366,314.03394,0.9715062,-0.04442295,313.96866,0.9861956,-0.014383134,313.98776,0.9888169,22.22
313.95267,0.9886336,-0.002664323,313.96326,0.9828471,0.029424325,314.0214,0.9881185,-0.07581289,314.0367,0.9714804,-0.044286396,313.96548,0.98623633,-0.014040019,313.98767,0.9888146,22.230000000000004
313.9514,0.9886301,-0.002552382,313.96286,0.98285294,0.030128902,314.02353,0.9881157,-0.07495312,314.0392,0.97145873,-0.044166792,313.9625,0.9862737,-0.013683664,313.98764,0.9888122,22.240000000000002
313.9503,0.9886258,-0.002430593,313.96255,0.9828595,0.030866206,314.02554,0.98811316,-0.07405759,314.04147,0.971441,-0.04406418,313.9597,0.98630774,-0.013315624,313.9876,0.9888098,22.25
313.9494,0.9886205,-0.0023019332,313.9623,0.98286676,0.03163286,314.0274,0.9881108,-0.07313114,314.04343,0.97142726,-0.04397871,313.9571,0.9863384,-0.012937568,313.98764,0.9888074,22.259999999999998
313.94873,0.9886144,-0.0021678128,313.9621,0.9828748,0.032425538,314.02914,0.98810863,-0.07217857,314.0451,0.97141755,-0.043910395,313.95468,0.98636544,-0.01255117,313.9877,0.98880494,22.270000000000003
313.94824,0.98860735,-0.0020316332,313.96188,0.98288345,0.033240754,314.03076,0.98810667,-0.07120487,314.0465,0.9714119,-0.043859318,313.95248,0.98638904,-0.012158191,313.9878,0.98880255,22.28
313.94797,0.98859954,-0.0018945723,313.96173,0.98289263,0.034075137,314.03226,0.988105,-0.07021491,314.0476,0.9714101,-0.043825373,313.9505,0.9864091,-0.0117603615,313.9879,0.9888001,22.29
313.94788,0.988591,-0.0017578745,313.9617,0.9829022,0.034925308,314.03357,0.98810357,-0.06921359,314.04843,0.9714123,-0.043808404,313.94873,0.98642564,-0.011359437,313.98807,0.9887977,22.299999999999997
313.94797,0.98858184,-0.0016218994,313.96176,0.9829122,0.035787955,314.0348,0.9881023,-0.0682057,314.04895,0.97141826,-0.043808147,313.9472,0.9864387,-0.010957156,313.98822,0.9887954,22.310000000000002
313.94827,0.9885721,-0.0014864082,313.96198,0.9829224,0.036659833,314.03583,0.98810136,-0.067195974,314.0492,0.971428,-0.04382425,313.94586,0.9864482,-0.010555247,313.9884,0.98879313,22.32
313.94876,0.98856187,-0.0013514737,313.9623,0.98293287,0.037537705,314.03674,0.9881006,-0.066189095,314.04916,0.9714413,-0.043856323,313.94476,0.9864543,-0.010155435,313.9886,0.9887909,22.33
313.94943,0.9885511,-0.0012180085,313.96277,0.9829435,0.038418323,314.03754,0.9881001,-0.06518971,314.04883,0.97145814,-0.043904,313.9439,0.986457,-0.0097594615,313.98877,0.98878884,22.340000000000003
313.95026,0.9885398,-0.0010866193,313.96332,0.9829543,0.039298527,314.03815,0.9880998,-0.06420234,314.04825,0.9714783,-0.043966834,313.94324,0.98645633,-0.009369036,313.98898,0.9887868,22.35
313.95126,0.9885282,-0.0009581191,313.96393,0.98296535,0.040175207,314.03867,0.9880998,-0.063231386,314.0474,0.97150165,-0.044044368,313.9428,0.9864524,-0.008985848,313.98917,0.98878485,22.36
313.95245,0.9885162,-0.0008337294,313.96463,0.9829764,0.041045293,314.03903,0.9881,-0.062281143,314.0463,0.97152805,-0.044136133,313.94257,0.98644537,-0.008611575,313.98938,0.98878306,22.369999999999997
313.95377,0.98850393,-0.0007143626,313.9654,0.98298746,0.041905813,314.03925,0.9881004,-0.061355744,314.04492,0.97155726,-0.0442416,313.94257,0.98643523,-0.008247841,313.98956,0.9887814,22.380000000000003
313.95526,0.9884914,-0.00060054625,313.96628,0.9829985,0.042753935,314.03934,0.98810107,-0.060459096,314.04333,0.97158915,-0.04436019,313.94275,0.9864222,-0.007896209,313.98975,0.98877984,22.39
313.95688,0.98847884,-0.00049308763,313.96725,0.98300934,0.04358686,314.0393,0.98810196,-0.059594996,314.04153,0.9716235,-0.044491313,313.94315,0.98640627,-0.0075582177,313.98993,0.9887784,22.4
313.95862,0.98846614,-0.00039163383,313.96838,0.98301995,0.044402048,314.03915,0.98810303,-0.058766868,314.0395,0.9716601,-0.04463428,313.94373,0.98638767,-0.007235263,313.9901,0.98877716,22.410000000000004
313.96045,0.9884535,-0.00029633116,313.9697,0.9830303,0.04519696,314.03885,0.9881043,-0.05797808,314.03726,0.9716987,-0.04478839,313.94452,0.98636657,-0.0069287457,313.99023,0.9887761,22.42
313.96243,0.98844093,-0.00020660445,313.97113,0.98304033,0.045969326,314.03845,0.9881058,-0.057231564,314.03485,0.9717392,-0.044952903,313.94547,0.986343,-0.006639888,313.9904,0.98877513,22.43
313.96448,0.9884284,-0.00012179813,313.97275,0.98305,0.04671692,314.03793,0.9881074,-0.056530163,314.03226,0.9717812,-0.045127027,313.9466,0.9863172,-0.0063699046,313.99048,0.98877436,22.439999999999998
313.9666,0.98841614,-4.177481e-05,313.97446,0.9830593,0.047437705,314.0373,0.98810923,-0.05587637,314.0295,0.97182465,-0.045309998,313.9479,0.9862894,-0.0061198506,313.99057,0.98877376,22.450000000000003
313.9688,0.98840404,3.422255e-05,313.97626,0.9830683,0.048129767,314.03653,0.98811126,-0.05527247,314.02664,0.97186923,-0.045500994,313.94934,0.9862596,-0.005890727,313.99066,0.98877335,22.46
313.9711,0.9883921,0.00010581219,313.9781,0.98307693,0.048791315,314.03568,0.98811346,-0.054720484,314.02365,0.9719147,-0.045699257,313.95093,0.98622805,-0.005683408,313.99072,0.9887731,22.47
313.97345,0.98838043,0.00017304104,313.97995,0.9830853,0.049420703,314.03473,0.9881158,-0.054222185,314.02054,0.9719609,-0.045903984,313.95267,0.98619497,-0.0054986854,313.99075,0.9887731,22.480000000000004
313.97583,0.98836905,0.0002350759,313.98175,0.98309326,0.050016403,314.03366,0.98811823,-0.05377909,314.01733,0.9720075,-0.046114445,313.95453,0.98616046,-0.0053372327,313.99078,0.9887732,22.490000000000002
313.97827,0.98835796,0.00029099494,313.98352,0.983101,0.050577026,314.03253,0.98812085,-0.053392474,314.01407,0.9720544,-0.046329893,313.95648,0.98612475,-0.00519963,313.9908,0.9887735,22.5
313.9807,0.9883472,0.0003398169,313.98517,0.9831084,0.05110134,314.0313,0.98812366,-0.05306332,314.01074,0.9721013,-0.046549596,313.95856,0.98608804,-0.0050863284,313.9908,0.988774,22.509999999999998
313.98322,0.98833686,0.00038022947,313.98676,0.9831155,0.051588245,314.03,0.9881265,-0.05279237,314.0074,0.97214794,-0.04677285,313.96072,0.9860505,-0.0049976767,313.99084,0.98877466,22.520000000000003
313.98572,0.98832697,0.00041144522,313.98828,0.9831221,0.052036833,314.02863,0.98812956,-0.05258005,314.004,0.9721942,-0.046998918,313.96298,0.9860123,-0.004933885,313.99084,0.9887755,22.53
313.9882,0.9883176,0.00043267838,313.98975,0.9831283,0.052446354,314.02716,0.98813266,-0.05242652,314.0006,0.9722398,-0.047227077,313.9653,0.9859736,-0.0048950426,313.9908,0.9887765,22.54
313.99066,0.98830885,0.00044389055,313.9912,0.9831339,0.052816294,314.02567,0.9881359,-0.052331556,313.99722,0.9722846,-0.04745657,313.96768,0.9859346,-0.004881069,313.9908,0.98877764,22.549999999999997
313.9931,0.98830074,0.00044521905,313.9927,0.9831389,0.05314627,314.02408,0.98813915,-0.052294742,313.9939,0.97232836,-0.047686636,313.9701,0.9858955,-0.004891794,313.9908,0.988779,22.560000000000002
313.9955,0.98829335,0.00043747126,313.99423,0.9831433,0.05343617,314.02246,0.9881425,-0.052315213,313.99057,0.972371,-0.047916483,313.97256,0.98585653,-0.004926839,313.99078,0.9887805,22.57
313.99786,0.9882867,0.00042141322,313.99582,0.983147,0.053685863,314.02078,0.98814595,-0.052392177,313.98734,0.9724122,-0.048145335,313.97504,0.98581773,-0.004985859,313.99075,0.98878217,22.58
314.00012,0.9882807,0.00039830717,313.99747,0.9831501,0.053895604,314.01907,0.98814946,-0.052524194,313.98416,0.9724519,-0.048372414,313.97754,0.98577935,-0.0050682025,313.99072,0.988784,22.590000000000003
314.00235,0.9882756,0.00036921666,313.99918,0.98315257,0.054065496,314.01733,0.98815304,-0.052710086,313.98108,0.9724899,-0.04859694,313.98004,0.9857415,-0.0051733437,313.9907,0.988786,22.6
314.0045,0.9882712,0.00033518078,314.0009,0.9831544,0.05419616,314.01556,0.9881566,-0.052947838,313.97812,0.9725261,-0.04881821,313.98254,0.98570436,-0.0053003617,313.9907,0.98878807,22.61
314.00653,0.9882676,0.00029725963,314.00256,0.9831557,0.054287907,314.01376,0.9881603,-0.05323593,313.97525,0.9725602,-0.04903546,313.98502,0.98566806,-0.0054485667,313.99066,0.9887903,22.619999999999997
314.00848,0.9882647,0.0002554877,314.0042,0.98315656,0.054341733,314.01196,0.98816395,-0.05357174,313.9725,0.97259235,-0.049248133,313.9875,0.9856328,-0.0056167496,313.99066,0.9887926,22.630000000000003
314.01035,0.98826253,0.00021080118,314.00577,0.9831569,0.05435808,314.01013,0.98816764,-0.053953543,313.9699,0.9726222,-0.049455512,313.9899,0.9855986,-0.0058041248,313.99066,0.98879504,22.64
314.01212,0.98826104,0.00016297233,314.0072,0.9831569,0.054337904,314.00827,0.98817134,-0.054378793,313.96747,0.97264975,-0.049657065,313.99228,0.9855657,-0.0060095214,313.9907,0.9887976,22.65
314.01376,0.98826027,0.00011183545,314.0085,0.9831565,0.054282136,314.00644,0.9881751,-0.054844975,313.96518,0.97267485,-0.049852256,313.9946,0.9855342,-0.006231785,313.99075,0.9888002,22.660000000000004
314.01532,0.98826015,5.662522e-05,314.0096,0.9831558,0.054191962,314.0046,0.9881788,-0.05534921,313.96307,0.9726975,-0.050040662,313.99686,0.98550415,-0.0064695883,313.9908,0.9888029,22.67
314.01678,0.9882607,-3.022255e-06,314.01056,0.9831548,0.054068442,314.00278,0.9881825,-0.05588881,313.96115,0.9727175,-0.050221805,313.99905,0.98547566,-0.006721702,313.99088,0.9888057,22.68
314.0181,0.98826194,-6.786848e-05,314.01132,0.9831534,0.053912904,314.00098,0.9881862,-0.05646072,313.95938,0.972735,-0.050395336,314.00116,0.98544884,-0.0069867303,313.991,0.9888085,22.689999999999998
314.01932,0.9882638,-0.00013829203,314.01193,0.9831517,0.053726654,313.99918,0.9881898,-0.057061944,313.95782,0.9727498,-0.050560866,314.00317,0.9854237,-0.0072633084,313.99112,0.9888114,22.700000000000003
314.02042,0.98826635,-0.0002146651,314.01242,0.9831496,0.053511117,313.99744,0.98819345,-0.057689343,313.95645,0.972762,-0.050718058,314.0051,0.9854004,-0.00755001,313.99127,0.9888143,22.71
314.02136,0.98826957,-0.00029647458,314.01282,0.9831471,0.053267907,313.9957,0.988197,-0.058339596,313.9553,0.97277147,-0.050866596,314.00696,0.985379,-0.007845342,313.99142,0.9888172,22.72
314.0222,0.9882735,-0.00038368674,314.01318,0.98314416,0.052998506,313.994,0.98820055,-0.059009515,313.9543,0.9727782,-0.05100614,314.0087,0.98535943,-0.008147865,313.9916,0.98882014,22.730000000000004
314.02286,0.98827815,-0.0004747917,314.01352,0.98314077,0.052704737,313.9923,0.988204,-0.059695628,313.95355,0.9727824,-0.0511364,314.0103,0.9853418,-0.008456029,313.99182,0.9888231,22.740000000000002
314.0234,0.9882834,-0.00056911143,314.01385,0.98313695,0.052388243,313.9907,0.9882074,-0.06039462,313.95297,0.9727838,-0.051257063,314.01184,0.9853262,-0.008768353,313.99203,0.98882604,22.75
314.02383,0.9882893,-0.00066477293,314.0142,0.98313266,0.05205093,313.9891,0.98821074,-0.061102994,313.95264,0.9727827,-0.05136787,314.01324,0.9853125,-0.009083293,313.99225,0.988829,22.759999999999998
314.02408,0.98829585,-0.00076059694,314.01456,0.983128,0.051694587,313.98758,0.988214,-0.061817374,313.95248,0.972779,-0.051468577,314.01453,0.9853009,-0.009399353,313.9925,0.9888319,22.770000000000003
314.02423,0.9883029,-0.0008549791,314.01492,0.983123,0.051321138,313.98608,0.9882172,-0.06253433,313.9525,0.9727728,-0.051558986,314.01572,0.98529124,-0.009715036,313.99274,0.9888348,22.78
314.02423,0.9883104,-0.00094703096,314.01526,0.98311776,0.050932437,313.98465,0.9882202,-0.06325058,313.95276,0.97276413,-0.051638983,314.01675,0.9852836,-0.010028914,313.99298,0.9888376,22.79
314.0241,0.9883183,-0.0010358307,314.01547,0.98311234,0.050530374,313.98328,0.9882232,-0.06396283,313.9532,0.97275317,-0.051708475,314.0177,0.9852779,-0.010339567,313.99326,0.9888404,22.799999999999997
314.02383,0.9883266,-0.001120316,314.01562,0.98310685,0.0501168,313.98196,0.98822606,-0.064667776,313.95383,0.9727399,-0.05176731,314.0185,0.98527414,-0.010645546,313.99353,0.9888431,22.810000000000002
314.02347,0.9883352,-0.0012013976,314.01562,0.9831013,0.049693465,313.9807,0.9882288,-0.06536254,313.95462,0.9727244,-0.05181564,314.0192,0.9852723,-0.01094566,313.9938,0.9888457,22.82
314.023,0.98834395,-0.0012787676,314.01547,0.98309577,0.0492622,313.97955,0.9882314,-0.06604402,313.95563,0.9727068,-0.051853467,314.01974,0.98527235,-0.011238577,313.9941,0.9888482,22.83
314.02243,0.9883529,-0.0013534087,314.01514,0.98309034,0.048824724,313.97842,0.988234,-0.06670949,313.9568,0.9726873,-0.051881,314.02017,0.98527414,-0.011523182,313.99442,0.98885065,22.840000000000003
314.02173,0.98836195,-0.0014257192,314.0146,0.983085,0.04838278,313.9774,0.98823637,-0.06735613,313.95813,0.9726659,-0.051898368,314.0205,0.9852778,-0.011798298,313.99475,0.98885304,22.85
314.02097,0.98837113,-0.0014966993,314.01392,0.9830797,0.047938023,313.9764,0.98823863,-0.06798146,313.9596,0.9726428,-0.051905826,314.02072,0.985283,-0.0120629305,313.99506,0.98885524,22.86
314.0201,0.9883804,-0.0015668554,314.01306,0.9830745,0.0474921,313.9755,0.9882408,-0.068582974,313.96124,0.9726181,-0.051903594,314.0208,0.98528993,-0.01231607,313.9954,0.9888573,22.869999999999997
314.01913,0.9883897,-0.0016367898,314.01212,0.9830693,0.047046628,313.97467,0.9882428,-0.06915839,313.963,0.972592,-0.051891945,314.02078,0.98529834,-0.01255682,313.99573,0.98885936,22.880000000000003
314.01813,0.988399,-0.0017059409,314.01108,0.9830642,0.046603132,313.97394,0.98824465,-0.06970576,313.9649,0.9725646,-0.051871147,314.02063,0.98530823,-0.012784442,313.99606,0.9888612,22.89
314.017,0.9884084,-0.0017743534,314.01007,0.98305905,0.046163198,313.97324,0.9882464,-0.070222914,313.96692,0.972536,-0.051841456,314.02042,0.98531955,-0.012998091,313.99637,0.98886293,22.9
314.0158,0.9884178,-0.001841982,314.00903,0.9830539,0.045728385,313.97263,0.988248,-0.07070775,313.96902,0.9725065,-0.051803127,314.02005,0.98533213,-0.0131969545,313.9967,0.98886454,22.910000000000004
314.01456,0.98842716,-0.0019069819,314.00806,0.98304874,0.0453,313.9721,0.9882494,-0.07115914,313.97122,0.9724761,-0.05175645,314.01962,0.9853459,-0.01338066,313.997,0.98886603,22.92
314.0132,0.9884365,-0.0019694746,314.0071,0.98304355,0.044879634,313.97165,0.9882507,-0.07157487,313.97354,0.9724451,-0.051701684,314.0191,0.9853608,-0.013548347,313.99728,0.98886734,22.93
314.01184,0.98844576,-0.0020276927,314.00626,0.9830384,0.044468526,313.97128,0.9882518,-0.07195398,313.9759,0.97241354,-0.051639132,314.0185,0.9853767,-0.013699721,313.99756,0.98886853,22.939999999999998
314.0104,0.9884549,-0.0020803222,314.00546,0.98303336,0.044068005,313.97098,0.9882528,-0.07229519,313.9783,0.9723816,-0.051569093,314.0178,0.9853935,-0.013834338,313.99783,0.9888696,22.950000000000003
314.00894,0.9884638,-0.002126604,314.00476,0.9830283,0.043679424,313.97073,0.98825365,-0.07259706,313.98077,0.97234946,-0.05149186,314.017,0.98541117,-0.013951679,313.99808,0.9888705,22.96
314.00742,0.9884726,-0.002165601,314.0041,0.98302346,0.04330359,313.97058,0.98825437,-0.072859615,313.98328,0.9723173,-0.051407862,314.01617,0.9854295,-0.014051869,313.99832,0.9888712,22.97
314.0059,0.988481,-0.0021962624,314.00345,0.9830188,0.042941887,313.9705,0.9882549,-0.073081404,313.9858,0.97228515,-0.051317386,314.01526,0.9854485,-0.014134382,313.99854,0.9888718,22.980000000000004
314.00433,0.9884891,-0.0022188495,314.0028,0.9830145,0.04259501,313.97046,0.9882553,-0.07326255,313.98837,0.9722533,-0.051220905,314.01428,0.9854679,-0.014199359,313.99875,0.98887223,22.990000000000002
314.00278,0.9884968,-0.0022333416,314.00208,0.98301053,0.042263765,313.97052,0.98825556,-0.07340292,313.9909,0.9722219,-0.051118862,314.01324,0.9854878,-0.014246836,313.99893,0.9888725,23.0
314.00122,0.98850405,-0.0022389428,314.00125,0.983007,0.04194927,313.97064,0.9882557,-0.073501706,313.99344,0.972191,-0.051011615,314.01218,0.98550797,-0.014276573,313.9991,0.98887265,23.009999999999998
313.99966,0.98851067,-0.0022361446,314.00024,0.98300403,0.041652128,313.97083,0.9882557,-0.07355934,313.99594,0.97216076,-0.050899696,314.01108,0.9855283,-0.01428884,313.9993,0.98887265,23.020000000000003
313.99817,0.9885168,-0.0022290642,313.99905,0.98300165,0.041372497,313.97107,0.98825556,-0.073576875,313.9984,0.9721314,-0.05078387,314.00992,0.9855488,-0.014284155,313.99948,0.98887247,23.03
313.99667,0.98852235,-0.0022197266,313.9977,0.98299974,0.041110646,313.97137,0.98825526,-0.07355502,314.00082,0.97210294,-0.050664697,314.00876,0.98556924,-0.014262887,313.99963,0.9888722,23.04
313.99524,0.9885274,-0.0022095577,313.99628,0.9829982,0.04086685,313.97177,0.9882549,-0.073494636,314.0032,0.9720756,-0.05054274,314.00757,0.98558956,-0.014225457,313.9998,0.9888717,23.049999999999997
313.99384,0.98853195,-0.0021990088,313.9948,0.982997,0.0406413,313.9722,0.98825437,-0.07339654,314.0055,0.97204936,-0.050418414,314.00635,0.98560977,-0.01417227,313.9999,0.9888711,23.060000000000002
313.99246,0.98853606,-0.002188885,313.99338,0.9829961,0.040434226,313.9727,0.9882538,-0.07326172,314.00772,0.9720244,-0.05029224,314.00513,0.98562974,-0.014103796,314.00003,0.9888703,23.07
313.99112,0.98853976,-0.0021787013,313.99203,0.98299533,0.040245797,313.9732,0.988253,-0.073091455,314.0099,0.9720008,-0.050164673,314.0039,0.9856494,-0.014020632,314.00015,0.9888695,23.08
313.9898,0.98854303,-0.0021682791,313.99084,0.9829947,0.04007619,313.97382,0.98825216,-0.072887026,314.01193,0.9719787,-0.050036214,314.0027,0.9856686,-0.013923364,314.00024,0.9888685,23.090000000000003
313.98856,0.98854595,-0.00215613,313.98984,0.98299414,0.039925463,313.97446,0.9882512,-0.07264984,314.0139,0.97195816,-0.0499072,314.00146,0.9856873,-0.013812616,314.0003,0.9888674,23.1
313.98734,0.9885485,-0.002140978,313.989,0.98299366,0.039793637,313.97513,0.98825014,-0.0723814,314.01572,0.9719393,-0.04977799,314.00027,0.9857055,-0.013689045,314.00034,0.9888662,23.11
313.98618,0.98855066,-0.0021212292,313.98843,0.98299325,0.0396807,313.97583,0.988249,-0.07208326,314.01746,0.97192216,-0.049648896,313.99908,0.985723,-0.01355332,314.00034,0.9888649,23.119999999999997
313.98508,0.9885524,-0.0020956635,313.98798,0.98299307,0.039586417,313.9766,0.9882478,-0.071757294,314.01904,0.9719067,-0.049520228,313.99792,0.9857399,-0.0134062255,314.00034,0.9888635,23.130000000000003
313.98404,0.9885537,-0.002062932,313.98767,0.98299307,0.039510738,313.9774,0.9882465,-0.07140512,314.0205,0.97189313,-0.04939232,313.99677,0.985756,-0.013248451,314.00034,0.98886204,23.14
313.98306,0.9885545,-0.0020235102,313.98746,0.98299336,0.03945317,313.9782,0.9882451,-0.07102892,314.02185,0.97188133,-0.049265545,313.99567,0.9857713,-0.013080896,314.00027,0.9888604,23.15
313.98215,0.9885547,-0.0019765054,313.98724,0.982994,0.039413527,313.97906,0.9882437,-0.07063049,314.02304,0.97187144,-0.04914024,313.9946,0.9857857,-0.012904318,314.00024,0.9888588,23.160000000000004
313.98132,0.9885544,-0.0019239716,313.987,0.98299503,0.039391097,313.97995,0.9882422,-0.07021225,314.0241,0.9718634,-0.04901685,313.99356,0.9857993,-0.012719706,314.00018,0.98885703,23.17
313.9806,0.9885535,-0.0018659146,313.98666,0.9829965,0.039385524,313.98087,0.98824066,-0.06977622,314.02502,0.9718572,-0.04889574,313.99258,0.98581195,-0.012527894,314.00012,0.98885524,23.18
313.97995,0.9885521,-0.0018050512,313.98627,0.9829985,0.039395962,313.9818,0.98823905,-0.069324896,314.0258,0.9718529,-0.048777375,313.99164,0.98582363,-0.012329914,314.00003,0.9888534,23.189999999999998
313.9794,0.9885501,-0.0017423494,313.98575,0.9830008,0.039421886,313.98276,0.98823744,-0.06886047,314.02643,0.9718505,-0.04866216,313.99075,0.9858343,-0.01212667,313.99997,0.9888515,23.200000000000003
313.97894,0.9885476,-0.0016797297,313.98514,0.98300356,0.03946248,313.9837,0.9882358,-0.068385385,314.02692,0.9718499,-0.048550483,313.98993,0.985844,-0.011919169,313.99988,0.9888495,23.21
313.97858,0.98854464,-0.0016190971,313.98447,0.9830066,0.039516985,313.98468,0.9882341,-0.067902036,314.02725,0.9718512,-0.04844276,313.98914,0.9858527,-0.011708394,313.9998,0.9888475,23.22
313.9783,0.98854125,-0.0015611966,313.9838,0.9830098,0.039584663,313.9857,0.9882324,-0.06741273,314.02744,0.9718543,-0.048339296,313.9884,0.98586035,-0.0114953,313.99966,0.98884547,23.230000000000004
313.9781,0.9885375,-0.0015071786,313.98315,0.9830132,0.039664663,313.98666,0.9882307,-0.06691986,314.02747,0.97185916,-0.048240393,313.98773,0.98586696,-0.011280876,313.99957,0.98884344,23.240000000000002
313.97797,0.9885335,-0.0014582938,313.98267,0.98301655,0.039756075,313.98767,0.988229,-0.06642589,314.02734,0.9718657,-0.04814635,313.98712,0.98587257,-0.011066129,313.99945,0.9888414,23.25
313.97794,0.98852926,-0.0014129621,313.98233,0.98301977,0.039858248,313.98865,0.98822725,-0.06593288,314.0271,0.97187394,-0.048057258,313.98657,0.98587716,-0.010851918,313.9993,0.9888394,23.259999999999998
313.97794,0.9885249,-0.0013695835,313.98224,0.98302287,0.039970513,313.98965,0.9882256,-0.06544289,314.02673,0.9718838,-0.04797319,313.98608,0.98588073,-0.010639088,313.9991,0.98883736,23.270000000000003
313.97803,0.9885204,-0.0013266786,313.98233,0.98302585,0.04009216,313.99063,0.98822385,-0.06495798,314.02618,0.9718951,-0.0478942,313.98566,0.9858833,-0.010428482,313.99896,0.98883533,23.28
313.97818,0.98851573,-0.0012828186,313.98267,0.9830287,0.040222466,313.9916,0.9882222,-0.06448011,314.02554,0.9719079,-0.047820315,313.9853,0.9858849,-0.010220914,313.99875,0.98883337,23.29
313.9784,0.9885109,-0.0012369129,313.98312,0.9830315,0.040360704,313.99258,0.9882205,-0.06401122,314.02475,0.9719221,-0.047751572,313.985,0.98588556,-0.010017177,313.99854,0.9888314,23.299999999999997
313.97867,0.98850596,-0.001188719,313.9837,0.9830343,0.040506084,313.99353,0.9882189,-0.06355316,314.02386,0.97193754,-0.047688015,313.98474,0.9858853,-0.0098180305,313.99832,0.9888295,23.310000000000002
313.979,0.9885008,-0.0011374473,313.9843,0.9830372,0.040657848,313.99448,0.9882173,-0.06310782,314.02283,0.97195417,-0.04762968,313.98456,0.98588413,-0.009624255,313.99808,0.98882765,23.32
313.9794,0.98849547,-0.0010843022,313.98492,0.98304015,0.040815134,313.9954,0.98821574,-0.062676884,314.0217,0.97197187,-0.047576655,313.98444,0.9858821,-0.009436557,313.99783,0.98882586,23.33
313.9799,0.9884899,-0.0010291082,313.9855,0.98304325,0.040977154,313.9963,0.9882142,-0.06226218,314.02048,0.9719906,-0.04752899,313.98438,0.98587924,-0.00925569,313.9976,0.98882407,23.340000000000003
313.9804,0.9884842,-0.00097406394,313.986,0.9830465,0.041143004,313.99716,0.98821276,-0.061865214,314.01917,0.97201014,-0.047486793,313.98438,0.9858756,-0.009082294,313.99734,0.9888224,23.35
313.98102,0.9884783,-0.00091976405,313.9864,0.98304987,0.041311864,313.99802,0.98821133,-0.061487693,314.01773,0.9720305,-0.047450136,313.9844,0.98587126,-0.008917082,313.9971,0.98882073,23.36
313.9817,0.9884723,-0.0008684106,313.98666,0.9830533,0.04148287,313.99887,0.98820996,-0.061130874,314.01627,0.9720516,-0.047419097,313.9845,0.9858662,-0.008760601,313.99686,0.9888192,23.369999999999997
313.9824,0.9884662,-0.000821158,313.98688,0.9830569,0.04165518,313.99966,0.9882087,-0.0607963,314.0147,0.97207326,-0.047393747,313.98465,0.98586047,-0.008613502,313.9966,0.9888177,23.380000000000003
313.98315,0.98846006,-0.00077919324,313.98703,0.9830604,0.041828044,314.00046,0.98820746,-0.06048492,314.01306,0.9720954,-0.047374073,313.98483,0.98585415,-0.00847621,313.99637,0.9888163,23.39
313.98398,0.988454,-0.0007437384,313.98715,0.9830639,0.04200065,314.0012,0.9882063,-0.060198054,314.01138,0.97211784,-0.047360115,313.98508,0.9858473,-0.008349294,313.99612,0.988815,23.4
313.9848,0.98844796,-0.00071442925,313.9873,0.9830672,0.042172413,314.0019,0.98820525,-0.059936296,314.00967,0.9721406,-0.047351737,313.98535,0.98583996,-0.008233032,313.99588,0.98881376,23.410000000000004
313.9857,0.9884421,-0.0006920841,313.98755,0.98307025,0.04234258,314.0026,0.98820424,-0.05970073,314.0079,0.9721635,-0.04734892,313.9857,0.98583215,-0.008127899,313.9956,0.9888127,23.42
313.98657,0.9884365,-0.00067536096,313.98788,0.983073,0.042510677,314.00323,0.9882033,-0.059491713,314.0061,0.97218645,-0.047351446,313.98602,0.98582405,-0.00803407,313.99536,0.9888117,23.43
313.98746,0.98843116,-0.00066356984,313.9884,0.98307544,0.042676147,314.00385,0.98820245,-0.059309784,314.00427,0.9722094,-0.047359146,313.98642,0.9858155,-0.007951798,313.9951,0.9888108,23.439999999999998
313.98834,0.988426,-0.0006551025,313.98907,0.9830775,0.04283857,314.00443,0.9882017,-0.059155166,314.00244,0.97223216,-0.047371767,313.98685,0.9858068,-0.0078812,313.9948,0.98881,23.450000000000003
313.98926,0.9884212,-0.0006484963,313.98987,0.98307925,0.04299756,314.00494,0.98820096,-0.059027933,314.00058,0.9722547,-0.04738905,313.9873,0.9857979,-0.00782233,313.99454,0.98880935,23.46
313.99014,0.9884167,-0.0006424071,313.9908,0.98308074,0.043152716,314.00546,0.98820037,-0.058928195,313.99875,0.97227687,-0.047410734,313.98776,0.98578876,-0.007775254,313.99426,0.98880875,23.47
313.99103,0.9884124,-0.00063576864,313.99182,0.983082,0.04330371,314.00592,0.9881998,-0.058855776,313.99692,0.9722986,-0.047436565,313.98825,0.9857796,-0.0077399155,313.994,0.98880833,23.480000000000004
313.9919,0.9884083,-0.0006281468,313.99283,0.98308307,0.043450188,314.00635,0.98819935,-0.058810495,313.9951,0.97231984,-0.047466308,313.98877,0.9857703,-0.0077162576,313.9937,0.988808,23.490000000000002
313.9928,0.98840445,-0.0006192487,313.9938,0.98308414,0.043591816,314.0067,0.98819894,-0.058792103,313.99332,0.9723404,-0.04749975,313.9893,0.98576105,-0.007704191,313.99344,0.98880774,23.5
313.99368,0.98840076,-0.0006100478,313.9947,0.98308516,0.04372825,314.00705,0.9881987,-0.058800194,313.99155,0.9723603,-0.04753673,313.9898,0.98575187,-0.0077035595,313.99316,0.9888076,23.509999999999998
313.99457,0.9883973,-0.0006009897,313.99545,0.98308617,0.043859147,314.00735,0.98819846,-0.05883442,313.98984,0.9723794,-0.047577072,313.99036,0.9857428,-0.007714237,313.99292,0.9888076,23.520000000000003
313.99542,0.98839396,-0.0005940078,313.99606,0.98308724,0.043984205,314.00763,0.98819834,-0.05889412,313.9882,0.9723976,-0.04762067,313.9909,0.98573387,-0.0077359616,313.9927,0.9888077,23.53
313.99628,0.9883908,-0.00058999844,313.9965,0.9830883,0.044103105,314.00784,0.9881983,-0.058978826,313.98657,0.972415,-0.047667366,313.99146,0.9857251,-0.0077685523,313.9925,0.9888079,23.54
313.99713,0.9883879,-0.00059060537,313.99677,0.9830894,0.044215623,314.00803,0.98819834,-0.059087664,313.98505,0.9724313,-0.047717042,313.992,0.9857166,-0.0078116595,313.99228,0.98880816,23.549999999999997
313.99792,0.98838526,-0.0005968326,313.99695,0.98309034,0.044321522,314.00818,0.98819846,-0.059219908,313.98355,0.97244656,-0.047769543,313.99255,0.98570836,-0.007864998,313.9921,0.9888086,23.560000000000002
313.99872,0.9883829,-0.00060907536,313.9971,0.9830912,0.044420727,314.0083,0.9881987,-0.059374444,313.98215,0.9724608,-0.047824662,313.99307,0.9857004,-0.007928109,313.9919,0.98880905,23.57
313.99948,0.9883809,-0.0006284148,313.9972,0.9830917,0.04451301,314.00836,0.98819894,-0.059550505,313.98083,0.97247386,-0.047882255,313.99362,0.98569286,-0.008000689,313.99176,0.98880965,23.58
314.0002,0.9883793,-0.00065351505,313.99734,0.983092,0.04459846,314.0084,0.9881993,-0.059746746,313.97958,0.9724858,-0.047942005,313.9941,0.9856857,-0.008082179,313.9916,0.9888103,23.590000000000003
314.0009,0.9883781,-0.0006839013,313.99756,0.983092,0.04467708,314.0084,0.9881997,-0.059961993,313.97845,0.97249645,-0.04800366,313.99463,0.9856789,-0.008172094,313.9915,0.9888111,23.6
314.0015,0.98837733,-0.0007180619,313.99792,0.9830916,0.044748995,314.00836,0.98820025,-0.06019482,313.9774,0.9725059,-0.048066888,313.99512,0.98567265,-0.008269841,313.99133,0.9888119,23.61
314.00208,0.988377,-0.00075431674,313.99838,0.9830909,0.04481438,314.00827,0.9882008,-0.060443774,313.9764,0.97251415,-0.048131354,313.99557,0.9856668,-0.008374805,313.9912,0.98881286,23.619999999999997
314.00256,0.9883771,-0.0007910839,313.99896,0.9830898,0.044873405,314.00818,0.9882014,-0.06070741,313.97552,0.97252107,-0.048196733,313.996,0.98566145,-0.0084863715,313.99112,0.9888139,23.630000000000003
314.00302,0.9883776,-0.00082660466,313.99963,0.9830885,0.044926304,314.00803,0.98820204,-0.06098415,313.97476,0.9725268,-0.04826268,313.99643,0.98565656,-0.008603873,313.991,0.98881495,23.64
314.00345,0.98837835,-0.0008602023,314.00034,0.983087,0.044973284,314.00784,0.9882028,-0.06127246,313.9741,0.97253114,-0.048328925,313.99683,0.98565227,-0.0087266425,313.9909,0.98881614,23.65
314.00378,0.9883794,-0.0008908351,314.001,0.98308545,0.04501456,314.00763,0.9882036,-0.061570797,313.9735,0.9725343,-0.04839517,313.9972,0.98564845,-0.00885402,313.99084,0.98881733,23.660000000000004
314.0041,0.98838073,-0.00091740955,314.00162,0.9830839,0.045050327,314.00742,0.9882044,-0.06187765,313.97302,0.9725361,-0.04846113,313.99753,0.9856452,-0.008985361,313.99078,0.9888186,23.67
314.00436,0.9883822,-0.0009417523,314.0021,0.98308235,0.045080706,314.00714,0.9882053,-0.062191576,313.97266,0.9725366,-0.048526715,313.99783,0.98564243,-0.009120037,313.99075,0.9888199,23.68
314.00458,0.9883839,-0.00096421834,314.00244,0.9830809,0.045105863,314.00684,0.9882062,-0.06251108,313.9724,0.9725359,-0.04859174,313.9981,0.9856403,-0.009257406,313.99075,0.9888212,23.689999999999998
314.00476,0.98838574,-0.0009861959,314.0026,0.9830796,0.045125954,314.00653,0.98820716,-0.06283469,313.97226,0.972534,-0.048656102,313.99838,0.9856386,-0.009396832,313.99075,0.9888226,23.700000000000003
314.0049,0.98838764,-0.0010090073,314.00256,0.9830784,0.045141138,314.0062,0.9882082,-0.06316098,313.9722,0.97253084,-0.048719704,313.9986,0.9856375,-0.009537699,313.99078,0.98882395,23.71
314.005,0.98838973,-0.0010339346,314.00238,0.9830773,0.045151565,314.00583,0.9882092,-0.063488506,313.97226,0.97252655,-0.048782453,313.99878,0.9856369,-0.009679387,313.9908,0.9888253,23.72
314.00507,0.988392,-0.0010619404,314.00208,0.9830762,0.045157436,314.00543,0.98821026,-0.06381587,313.9724,0.97252107,-0.048844256,313.99896,0.98563683,-0.009821297,313.9909,0.98882675,23.730000000000004
314.0051,0.98839444,-0.0010935317,314.00168,0.9830751,0.04515897,314.00504,0.9882114,-0.06414165,313.97266,0.97251457,-0.04890499,313.99908,0.98563725,-0.009962819,313.991,0.9888282,23.740000000000002
314.00507,0.98839706,-0.0011286645,314.00128,0.9830739,0.045156427,314.0046,0.98821247,-0.06446446,313.973,0.972507,-0.048964515,313.99918,0.98563814,-0.010103352,313.9911,0.9888296,23.75
314.005,0.9883999,-0.0011672503,314.00092,0.9830725,0.045150068,314.00418,0.9882136,-0.06478289,313.97342,0.9724985,-0.049022682,313.99924,0.9856396,-0.010242298,313.9912,0.98883104,23.759999999999998
314.00488,0.98840296,-0.0012080496,314.0006,0.983071,0.045140244,314.00372,0.9882148,-0.06509559,313.97394,0.972489,-0.04907929,313.9993,0.98564136,-0.010379067,313.99133,0.9888325,23.770000000000003
314.0047,0.9884063,-0.0012503908,314.0004,0.9830693,0.045127258,314.00327,0.9882159,-0.06540119,313.97455,0.9724787,-0.049134172,313.9993,0.9856437,-0.010513073,313.99146,0.9888339,23.78
314.0045,0.9884098,-0.001292267,314.0003,0.9830674,0.045111503,314.00278,0.98821706,-0.06569839,313.97522,0.9724676,-0.049187094,313.9993,0.98564637,-0.010643751,313.9916,0.98883533,23.79
314.0042,0.9884135,-0.0013326388,314.0003,0.9830653,0.04509332,314.0023,0.98821825,-0.06598591,313.97598,0.97245574,-0.049237873,313.99924,0.9856494,-0.010770544,313.99173,0.98883677,23.799999999999997
314.00388,0.9884174,-0.0013696504,314.00043,0.9830631,0.04507309,314.00177,0.9882194,-0.0662626,313.9768,0.97244316,-0.049286302,313.99918,0.98565286,-0.010892947,313.99188,0.98883814,23.810000000000002
314.0035,0.9884214,-0.0014022576,314.00064,0.98306084,0.04505114,314.00125,0.9882205,-0.0665273,313.97772,0.97243005,-0.049332213,313.99908,0.9856566,-0.0110104475,313.99203,0.9888395,23.82
314.00314,0.98842543,-0.0014297512,314.00082,0.98305863,0.04502777,314.00073,0.9882217,-0.06677909,313.97867,0.97241634,-0.049375493,313.99896,0.9856607,-0.011122647,313.99222,0.9888408,23.83
314.00272,0.9884294,-0.0014508825,314.001,0.9830565,0.04500333,314.0002,0.98822284,-0.06701682,313.97968,0.9724022,-0.049415965,313.9988,0.98566496,-0.01122903,313.99237,0.98884207,23.840000000000003
314.00226,0.9884334,-0.0014668468,314.00107,0.9830546,0.044977963,313.9997,0.9882239,-0.067239895,313.98074,0.9723877,-0.049453657,313.99866,0.98566955,-0.011329332,313.99255,0.9888433,23.85
314.0018,0.98843724,-0.0014775192,314.00104,0.9830529,0.044951934,313.99918,0.98822504,-0.06744745,313.98184,0.9723728,-0.049488492,313.99847,0.98567426,-0.011423167,313.99274,0.98884445,23.86
314.0013,0.98844093,-0.0014848016,314.00082,0.9830515,0.04492533,313.99866,0.9882261,-0.06763904,313.983,0.9723576,-0.049520567,313.99826,0.9856792,-0.011510337,313.99295,0.9888456,23.869999999999997
314.00085,0.9884445,-0.0014896523,314.00043,0.9830504,0.044898305,313.9981,0.9882272,-0.06781408,313.9842,0.97234225,-0.049549904,313.99805,0.9856843,-0.011590573,313.99316,0.98884666,23.880000000000003
314.00037,0.98844784,-0.0014941415,313.99985,0.98304963,0.04487091,313.9976,0.98822826,-0.06797227,313.9854,0.97232676,-0.049576625,313.9978,0.98568946,-0.011663744,313.9934,0.9888477,23.89
313.99988,0.988451,-0.0014996206,313.9991,0.9830491,0.04484324,313.9971,0.9882293,-0.06811328,313.98663,0.97231126,-0.049600806,313.99756,0.9856947,-0.011729693,313.99365,0.98884857,23.9
313.9994,0.98845404,-0.001507698,313.9983,0.9830487,0.04481535,313.99658,0.9882302,-0.06823689,313.98788,0.97229576,-0.04962256,313.9973,0.98569995,-0.011788325,313.9939,0.98884946,23.910000000000004
313.99887,0.988457,-0.0015184919,313.99744,0.9830484,0.044787355,313.99606,0.98823124,-0.06834298,313.98917,0.9722804,-0.049641926,313.99704,0.98570526,-0.011839591,313.99414,0.9888503,23.92
313.99838,0.98845994,-0.0015328645,313.99664,0.983048,0.044759344,313.99557,0.98823214,-0.06843138,313.99045,0.9722652,-0.04965897,313.9968,0.9857105,-0.011883404,313.9944,0.988851,23.93
313.99786,0.9884628,-0.0015503509,313.99594,0.98304754,0.044731468,313.9951,0.98823303,-0.06850195,313.9917,0.9722502,-0.049673684,313.99652,0.98571575,-0.011919703,313.99463,0.9888517,23.939999999999998
313.99734,0.9884657,-0.0015692717,313.9954,0.98304695,0.044703927,313.99463,0.9882339,-0.068554655,313.99298,0.97223556,-0.049686007,313.99625,0.9857209,-0.011948462,313.99484,0.9888523,23.950000000000003
313.99683,0.9884686,-0.0015875614,313.99503,0.98304623,0.044676926,313.99414,0.98823476,-0.06858953,313.99423,0.9722213,-0.049695846,313.99597,0.9857259,-0.011969688,313.9951,0.9888529,23.96
313.99628,0.98847145,-0.0016035986,313.99487,0.98304534,0.044650655,313.99368,0.98823553,-0.06860661,313.99545,0.9722075,-0.04970314,313.99567,0.98573077,-0.011983379,313.9953,0.9888534,23.97
313.99573,0.9884743,-0.0016152216,313.9949,0.9830443,0.04462531,313.99326,0.98823625,-0.068606056,313.99667,0.97219414,-0.049707796,313.9954,0.98573554,-0.011989594,313.99548,0.9888539,23.980000000000004
313.99518,0.988477,-0.0016208979,313.9951,0.9830434,0.044601046,313.99283,0.98823696,-0.06858809,313.99786,0.9721813,-0.04970976,313.99515,0.98574007,-0.011988401,313.99567,0.9888542,23.990000000000002
313.99466,0.9884796,-0.001619192,313.99533,0.9830424,0.04457801,313.9924,0.9882376,-0.068553016,313.99902,0.9721691,-0.049708992,313.99487,0.98574436,-0.011979908,313.99585,0.9888546,24.0
313.9941,0.98848194,-0.0016106174,313.99554,0.9830417,0.04455618,313.992,0.9882382,-0.06850138,314.00012,0.9721575,-0.04970558,313.9946,0.98574847,-0.011964329,313.99603,0.9888548,24.009999999999998
313.99362,0.98848397,-0.0015944128,313.99567,0.9830413,0.044535656,313.99164,0.9882388,-0.068433575,314.0012,0.9721465,-0.049699534,313.99435,0.98575234,-0.011941799,313.99622,0.98885494,24.020000000000003
313.99313,0.98848575,-0.001573069,313.99567,0.9830412,0.04451627,313.99127,0.98823935,-0.06835042,314.00223,0.97213626,-0.049691077,313.9941,0.98575586,-0.011912653,313.9964,0.98885506,24.03
313.9927,0.9884871,-0.0015472131,313.99548,0.9830416,0.044497997,313.99094,0.9882398,-0.0682525,314.0032,0.9721267,-0.049680322,313.9939,0.98575914,-0.011877118,313.99658,0.98885506,24.04
313.9923,0.98848814,-0.001519936,313.9951,0.98304224,0.044480603,313.9906,0.98824024,-0.06814078,314.00415,0.97211796,-0.04966756,313.99368,0.98576206,-0.01183559,313.99677,0.98885506,24.049999999999997
313.99194,0.98848885,-0.0014928366,313.9945,0.9830433,0.044463973,313.9903,0.98824066,-0.06801605,314.00504,0.97211,-0.049652968,313.99347,0.98576474,-0.011788381,313.99695,0.98885494,24.060000000000002
313.9916,0.9884892,-0.0014683473,313.9938,0.9830446,0.04444789,313.99002,0.988241,-0.06787931,314.00586,0.9721028,-0.049636807,313.9933,0.985767,-0.01173591,313.9971,0.98885477,24.07
313.9913,0.9884894,-0.0014476061,313.993,0.9830461,0.044432234,313.98975,0.9882414,-0.06773146,314.00662,0.9720965,-0.049619254,313.99313,0.985769,-0.011678547,313.99728,0.9888545,24.08
313.99106,0.98848933,-0.0014314749,313.99222,0.9830476,0.044416867,313.98953,0.9882416,-0.06757348,314.00732,0.97209096,-0.04960047,313.99298,0.9857706,-0.011616697,313.99744,0.9888542,24.090000000000003
313.9908,0.9884892,-0.0014214296,313.99152,0.98304904,0.044401646,313.9893,0.98824185,-0.06740625,314.00797,0.97208637,-0.049580652,313.99283,0.98577183,-0.011550728,313.9976,0.9888539,24.1
313.9906,0.988489,-0.0014153586,313.9909,0.98305035,0.04438661,313.9891,0.9882421,-0.06723066,314.00854,0.9720826,-0.04955977,313.99274,0.9857727,-0.011480999,313.99774,0.9888535,24.11
313.9904,0.98848873,-0.0014124776,313.9905,0.9830514,0.044371735,313.98892,0.9882422,-0.06704758,314.00903,0.97207975,-0.04953788,313.99265,0.9857733,-0.011407877,313.99786,0.9888531,24.119999999999997
313.9902,0.98848844,-0.0014106426,313.9904,0.98305225,0.04435705,313.98874,0.9882423,-0.06685791,314.0095,0.9720777,-0.04951495,313.99255,0.9857735,-0.011331724,313.99796,0.9888526,24.130000000000003
313.99005,0.9884882,-0.0014076144,313.99048,0.98305285,0.044342622,313.98862,0.9882424,-0.0666625,314.00983,0.97207665,-0.049490936,313.9925,0.9857734,-0.011252881,313.99805,0.98885214,24.14
313.98987,0.9884879,-0.0014014005,313.9908,0.98305327,0.04432849,313.9885,0.98824245,-0.066462204,314.01013,0.97207636,-0.0494658,313.99246,0.98577285,-0.0111717,313.9981,0.9888516,24.15
313.98975,0.9884875,-0.0013898745,313.99133,0.98305357,0.04431471,313.9884,0.9882424,-0.06625789,314.01035,0.97207695,-0.049439505,313.99243,0.985772,-0.011088521,313.99814,0.988851,24.160000000000004
313.98962,0.988487,-0.0013722737,313.9919,0.98305386,0.044301257,313.9883,0.9882423,-0.06605048,314.0105,0.9720784,-0.04941207,313.99243,0.9857709,-0.011003716,313.99817,0.9888504,24.17
313.98953,0.9884863,-0.0013476579,313.9925,0.98305434,0.044288117,313.98825,0.98824227,-0.0658409,314.0106,0.9720806,-0.04938353,313.99246,0.9857694,-0.010917652,313.9982,0.98884976,24.18
313.9895,0.98848534,-0.0013163711,313.99298,0.983055,0.044275194,313.98822,0.9882421,-0.06563013,314.0106,0.9720835,-0.049353987,313.9925,0.9857676,-0.010830727,313.9982,0.9888491,24.189999999999998
313.98947,0.9884841,-0.001280166,313.99335,0.983056,0.04426231,313.9882,0.988242,-0.06541922,314.01056,0.9720872,-0.049323637,313.99255,0.9857655,-0.010743368,313.99823,0.98884845,24.200000000000003
313.9895,0.9884826,-0.0012415893,313.99347,0.9830573,0.04424923,313.9882,0.98824173,-0.065209255,314.01044,0.9720916,-0.04929273,313.9926,0.9857631,-0.01065602,313.99823,0.9888477,24.21
313.9896,0.98848075,-0.0012028525,313.99338,0.983059,0.044235747,313.98822,0.98824155,-0.06500128,314.01025,0.9720967,-0.04926149,313.99274,0.98576045,-0.010569117,313.99826,0.98884696,24.22
313.98972,0.98847866,-0.0011667971,313.99304,0.98306096,0.044221602,313.98825,0.9882413,-0.064796366,314.01,0.9721024,-0.049230207,313.99283,0.9857575,-0.0104831075,313.99826,0.9888462,24.230000000000004
313.98987,0.98847634,-0.0011358056,313.99255,0.98306304,0.044206575,313.9883,0.988241,-0.064595506,314.00974,0.97210866,-0.049199123,313.99295,0.9857544,-0.010398417,313.99826,0.9888454,24.240000000000002
313.99008,0.98847395,-0.0011114246,313.99197,0.98306525,0.044190496,313.9884,0.9882407,-0.06439964,314.00937,0.9721156,-0.049168434,313.9931,0.985751,-0.010315443,313.99826,0.9888446,24.25
313.9903,0.9884715,-0.0010947279,313.99142,0.9830673,0.044173226,313.9885,0.9882404,-0.064209625,314.00897,0.97212297,-0.049138308,313.99326,0.9857474,-0.010234564,313.99826,0.9888438,24.259999999999998
313.99054,0.9884691,-0.0010859782,313.99097,0.9830691,0.04415468,313.98862,0.98824006,-0.06402627,314.0085,0.97213084,-0.049108855,313.99344,0.98574364,-0.010156121,313.99823,0.988843,24.270000000000003
313.99078,0.9884668,-0.0010837353,313.99066,0.9830707,0.044134904,313.98874,0.9882397,-0.06385019,314.008,0.9721392,-0.049080066,313.99362,0.98573977,-0.010080392,313.9982,0.98884225,24.28
313.99103,0.98846465,-0.0010857754,313.99063,0.9830718,0.044113986,313.9889,0.98823935,-0.06368193,314.00745,0.97214794,-0.049051885,313.99384,0.9857358,-0.010007608,313.99817,0.9888415,24.29
313.99127,0.9884626,-0.0010898835,313.99088,0.9830726,0.044092037,313.98904,0.98823893,-0.063521974,314.00684,0.97215706,-0.049024243,313.99402,0.98573166,-0.009937985,313.99808,0.9888407,24.300000000000004
313.99155,0.98846084,-0.0010933426,313.99136,0.98307294,0.04406921,313.98923,0.9882385,-0.06337074,314.0062,0.9721665,-0.048997026,313.99423,0.9857274,-0.009871702,313.998,0.98884,24.310000000000002
313.9918,0.9884591,-0.0010935357,313.99207,0.98307306,0.044045664,313.9894,0.98823804,-0.06322858,314.00552,0.9721762,-0.048970126,313.99448,0.9857232,-0.009808905,313.9979,0.98883927,24.32
313.99203,0.9884575,-0.0010891717,313.99292,0.98307306,0.044021506,313.9896,0.98823756,-0.06309581,314.00482,0.9721861,-0.048943494,313.9947,0.9857189,-0.009749738,313.99777,0.9888386,24.33
313.99228,0.9884559,-0.0010783368,313.99377,0.98307294,0.04399686,313.9898,0.9882371,-0.062972784,314.0041,0.97219616,-0.04891706,313.99493,0.9857146,-0.009694349,313.99762,0.9888379,24.340000000000003
313.99255,0.9884542,-0.0010615684,313.99463,0.983073,0.043971725,313.99002,0.9882366,-0.06285987,314.00333,0.97220635,-0.048890892,313.99515,0.9857103,-0.009642895,313.9975,0.98883724,24.35
313.99283,0.98845243,-0.0010395616,313.99533,0.9830732,0.0439461,313.99026,0.9882361,-0.06275742,314.00256,0.97221655,-0.04886508,313.9954,0.98570603,-0.009595531,313.99738,0.98883665,24.36
313.99313,0.9884505,-0.0010143713,313.9958,0.98307365,0.043919895,313.99048,0.9882356,-0.06266577,314.00174,0.9722268,-0.048839785,313.99564,0.98570186,-0.00955241,313.99722,0.988836,24.369999999999997
313.99347,0.9884485,-0.0009885129,313.99603,0.9830744,0.04389301,313.99075,0.9882351,-0.06258524,314.00095,0.972237,-0.048815206,313.99588,0.9856977,-0.0095136855,313.9971,0.9888354,24.380000000000003
313.9938,0.9884463,-0.0009644847,313.99597,0.98307544,0.043865338,313.991,0.98823464,-0.06251616,314.00012,0.97224706,-0.048791543,313.99612,0.98569363,-0.009479506,313.997,0.9888348,24.39
313.99417,0.98844403,-0.00094526523,313.99573,0.98307663,0.043836743,313.99127,0.9882341,-0.062458765,313.99933,0.972257,-0.048769034,313.99637,0.9856897,-0.009450005,313.9969,0.98883426,24.4
313.99457,0.98844177,-0.0009324452,313.9953,0.9830779,0.043807186,313.99155,0.9882336,-0.062413152,313.9985,0.97226685,-0.048747823,313.99658,0.9856859,-0.009425252,313.9968,0.9888337,24.410000000000004
313.99493,0.98843956,-0.00092834566,313.99484,0.9830791,0.04377658,313.99182,0.98823315,-0.062379535,313.99768,0.9722764,-0.0487281,313.99683,0.98568225,-0.00940536,313.99667,0.98883325,24.42
313.9953,0.9884375,-0.0009324439,313.99435,0.9830801,0.043745022,313.9921,0.9882327,-0.062357772,313.9969,0.97228575,-0.048709877,313.99704,0.9856788,-0.009390306,313.99658,0.9888328,24.43
313.99567,0.9884356,-0.0009445232,313.99402,0.9830808,0.0437126,313.9924,0.9882322,-0.06234777,313.9961,0.97229487,-0.048693173,313.99725,0.9856755,-0.009380079,313.99646,0.98883235,24.439999999999998
313.996,0.988434,-0.00096294895,313.99387,0.9830811,0.0436795,313.99268,0.9882317,-0.062349256,313.9953,0.9723036,-0.048677914,313.99747,0.9856724,-0.0093746,313.99634,0.988832,24.450000000000003
313.99634,0.98843277,-0.000985077,313.994,0.983081,0.043645985,313.99295,0.98823124,-0.062361848,313.99454,0.97231203,-0.048663955,313.99768,0.9856696,-0.009373728,313.9962,0.98883164,24.46
313.9966,0.9884318,-0.0010084246,313.99435,0.9830804,0.043612305,313.99326,0.98823076,-0.062385146,313.99377,0.97232014,-0.048651144,313.99786,0.985667,-0.009377321,313.99603,0.9888314,24.47
313.9969,0.9884311,-0.0010299515,313.99496,0.98307943,0.043578766,313.99353,0.9882303,-0.06241865,313.99304,0.9723278,-0.048639297,313.99802,0.98566467,-0.009385189,313.99588,0.98883116,24.480000000000004
313.9971,0.9884306,-0.0010473188,313.99576,0.98307824,0.04354565,313.99384,0.9882299,-0.06246184,313.9923,0.97233504,-0.04862825,313.99817,0.9856626,-0.009397126,313.99573,0.988831,24.490000000000002
313.9973,0.9884303,-0.0010587753,313.9966,0.98307693,0.04351318,313.9941,0.9882294,-0.06251424,313.99164,0.9723419,-0.04861789,313.99832,0.9856608,-0.009412947,313.99554,0.9888308,24.5
313.9975,0.98843014,-0.0010635704,313.9975,0.9830756,0.043481547,313.99442,0.988229,-0.06257536,313.991,0.97234815,-0.048608143,313.99847,0.98565924,-0.009432456,313.9954,0.9888307,24.509999999999998
313.99768,0.9884299,-0.0010624832,313.99823,0.9830744,0.043450836,313.9947,0.98822856,-0.06264476,313.99036,0.972354,-0.04859905,313.9986,0.985658,-0.009455484,313.99524,0.9888306,24.520000000000003
313.99786,0.9884296,-0.0010560239,313.9988,0.98307353,0.043421157,313.99496,0.9882282,-0.06272199,313.98978,0.97235924,-0.048590627,313.9987,0.98565704,-0.009481857,313.9951,0.9888305,24.53
313.99805,0.9884293,-0.0010470625,313.9991,0.98307294,0.043392457,313.99524,0.9882278,-0.06280667,313.98923,0.972364,-0.048583042,313.99878,0.9856564,-0.009511432,313.99493,0.9888305,24.54
313.99823,0.9884289,-0.0010374524,313.99915,0.98307264,0.04336475,313.9955,0.9882274,-0.06289839,313.9887,0.9723682,-0.048576403,313.99884,0.98565596,-0.009544054,313.9948,0.9888305,24.550000000000004
313.9984,0.9884284,-0.0010301988,313.9989,0.9830726,0.043337967,313.9958,0.98822707,-0.06299675,313.98825,0.97237176,-0.048570897,313.9989,0.98565584,-0.009579582,313.99472,0.9888305,24.560000000000002
313.9986,0.9884279,-0.0010285767,313.9984,0.98307276,0.04331203,313.99603,0.9882268,-0.06310138,313.98782,0.9723748,-0.04856672,313.99893,0.9856561,-0.009617881,313.99463,0.98883057,24.57
313.99875,0.9884274,-0.0010344796,313.99777,0.983073,0.043286927,313.9963,0.9882265,-0.063211806,313.98746,0.9723773,-0.048564006,313.99896,0.98565656,-0.009658778,313.99454,0.9888306,24.58
313.99893,0.9884271,-0.0010483452,313.99713,0.9830731,0.04326272,313.99655,0.98822623,-0.06332743,313.98712,0.9723792,-0.048562776,313.99896,0.9856573,-0.009702063,313.99448,0.98883075,24.590000000000003
313.99905,0.988427,-0.001069816,313.99658,0.983073,0.043239534,313.9968,0.98822594,-0.06344765,313.98682,0.9723806,-0.048563007,313.99896,0.98565835,-0.009747497,313.99442,0.98883086,24.6
313.99915,0.9884271,-0.0010972094,313.9962,0.9830725,0.043217566,313.997,0.9882257,-0.06357173,313.98657,0.97238135,-0.048564587,313.99893,0.98565966,-0.009794801,313.99432,0.98883104,24.61
313.9992,0.9884276,-0.001128148,313.996,0.9830717,0.043197066,313.99725,0.9882255,-0.06369891,313.98636,0.97238165,-0.048567336,313.99887,0.98566127,-0.009843669,313.99426,0.9888313,24.619999999999997
313.99924,0.9884283,-0.0011600375,313.99606,0.9830705,0.043178286,313.99744,0.9882253,-0.06382841,313.9862,0.9723814,-0.048571076,313.9988,0.9856632,-0.009893785,313.99417,0.9888315,24.630000000000003
313.99924,0.98842925,-0.0011903226,313.99637,0.983069,0.043161493,313.99765,0.9882251,-0.063959435,313.98608,0.9723807,-0.048575606,313.99875,0.98566526,-0.009944826,313.99408,0.9888318,24.64
313.99918,0.98843044,-0.0012166816,313.99683,0.9830673,0.04314692,313.99783,0.9882249,-0.06409122,313.986,0.97237945,-0.048580747,313.99866,0.98566765,-0.009996477,313.994,0.9888321,24.65
313.9991,0.9884318,-0.0012373787,313.9974,0.9830655,0.043134764,313.99802,0.9882248,-0.064223036,313.98596,0.9723777,-0.048586342,313.99854,0.9856702,-0.010048428,313.9939,0.9888324,24.660000000000004
313.99902,0.9884332,-0.0012515946,313.99802,0.9830637,0.043125167,313.9982,0.9882247,-0.06435421,313.98596,0.97237545,-0.048592307,313.9984,0.985673,-0.010100399,313.99384,0.9888327,24.67
313.9989,0.98843455,-0.001258872,313.99857,0.983062,0.043118235,313.99835,0.98822457,-0.064484105,313.986,0.9723728,-0.048598558,313.99826,0.985676,-0.010152121,313.99374,0.98883307,24.68
313.99878,0.9884359,-0.0012605304,313.99896,0.9830606,0.043113954,313.9985,0.98822445,-0.064612225,313.98608,0.9723696,-0.048605144,313.9981,0.9856792,-0.010203378,313.99368,0.9888334,24.689999999999998
313.99866,0.9884371,-0.0012577384,313.99918,0.9830595,0.043112308,313.99863,0.9882244,-0.06473805,313.9862,0.9723661,-0.0486121,313.99796,0.98568255,-0.010253959,313.99365,0.9888338,24.700000000000003
313.99854,0.98843825,-0.0012526962,313.9991,0.98305875,0.043113206,313.99875,0.9882243,-0.06486116,313.9864,0.9723621,-0.048619527,313.99777,0.98568606,-0.010303688,313.99362,0.98883414,24.71
313.99844,0.9884392,-0.0012479285,313.99884,0.98305833,0.04311651,313.99887,0.9882243,-0.06498122,313.9866,0.97235775,-0.048627563,313.9976,0.98568964,-0.0103524225,313.99362,0.9888345,24.72
313.99832,0.9884401,-0.001245414,313.99835,0.9830581,0.04312212,313.999,0.9882243,-0.06509783,313.98685,0.97235304,-0.048636302,313.9974,0.9856934,-0.010400004,313.99362,0.98883486,24.730000000000004
313.9982,0.98844093,-0.0012471714,313.99774,0.9830581,0.04312991,313.99908,0.9882243,-0.06521066,313.98712,0.97234803,-0.04864585,313.9972,0.9856972,-0.010446302,313.99362,0.9888352,24.740000000000002
313.99808,0.98844177,-0.0012540157,313.99704,0.9830581,0.04313981,313.99915,0.9882244,-0.06531933,313.98743,0.9723427,-0.048656244,313.99698,0.98570114,-0.010491161,313.99365,0.9888356,24.75
313.99792,0.9884426,-0.0012665985,313.99634,0.98305804,0.043151777,313.99924,0.9882244,-0.065423466,313.98776,0.9723372,-0.048667498,313.99677,0.98570514,-0.010534433,313.99368,0.98883593,24.759999999999998
313.99777,0.9884436,-0.0012836256,313.99576,0.98305786,0.04316584,313.9993,0.9882245,-0.06552265,313.98813,0.9723314,-0.04867951,313.99652,0.98570913,-0.010575942,313.9937,0.98883635,24.770000000000003
313.99762,0.98844475,-0.0013047868,313.9953,0.98305744,0.043181997,313.99933,0.98822457,-0.06561647,313.9885,0.97232544,-0.04869223,313.9963,0.9857132,-0.010615527,313.99374,0.9888367,24.78
313.99744,0.988446,-0.0013273584,313.99503,0.9830568,0.04320036,313.99936,0.9882247,-0.065704525,313.98892,0.97231936,-0.048705455,313.99606,0.9857173,-0.010653,313.99377,0.98883706,24.79
313.99722,0.9884474,-0.0013501158,313.99496,0.98305595,0.043220967,313.9994,0.9882248,-0.06578639,313.98935,0.97231317,-0.048719075,313.99582,0.98572135,-0.010688192,313.9938,0.9888374,24.800000000000004
313.99698,0.988449,-0.0013706101,313.99512,0.9830549,0.04324391,313.9994,0.9882249,-0.0658617,313.98978,0.97230685,-0.048732895,313.9956,0.98572534,-0.010720933,313.99384,0.98883784,24.810000000000002
313.99673,0.98845065,-0.0013866682,313.99542,0.9830536,0.04326927,313.9994,0.98822504,-0.06593009,313.99026,0.97230047,-0.048746735,313.99536,0.98572934,-0.010751057,313.99387,0.9888382,24.82
313.99646,0.9884523,-0.0013976248,313.99585,0.9830524,0.04329702,313.9994,0.98822516,-0.06599133,313.99072,0.9722941,-0.048760507,313.99512,0.9857333,-0.010778455,313.99387,0.98883855,24.83
313.99622,0.9884539,-0.0014009636,313.99628,0.98305124,0.043327235,313.99936,0.98822534,-0.06604513,313.9912,0.97228765,-0.048773997,313.99487,0.98573714,-0.010802987,313.9939,0.9888389,24.840000000000003
313.99594,0.9884554,-0.0013970818,313.99664,0.98305035,0.04335981,313.99933,0.9882255,-0.06609141,313.9917,0.9722813,-0.048787188,313.99463,0.98574084,-0.010824598,313.99393,0.98883927,24.85
313.9957,0.9884567,-0.0013878114,313.99683,0.98304975,0.04339454,313.99927,0.9882257,-0.06613019,313.9922,0.9722749,-0.048800148,313.99442,0.9857445,-0.010843278,313.99396,0.98883957,24.86
313.99545,0.98845786,-0.0013749846,313.99686,0.98304945,0.043431208,313.9992,0.9882259,-0.06616153,313.9927,0.97226864,-0.04881296,313.99417,0.985748,-0.010859041,313.99402,0.98883986,24.869999999999997
313.99524,0.98845875,-0.0013607602,313.99664,0.9830496,0.043469567,313.99915,0.98822606,-0.06618556,313.9932,0.97226244,-0.048825722,313.99396,0.98575133,-0.010871925,313.99408,0.98884016,24.880000000000003
313.99503,0.98845947,-0.001346841,313.99628,0.98304987,0.04350937,313.99908,0.9882263,-0.066202424,313.9937,0.9722564,-0.04883853,313.99374,0.98575455,-0.010881996,313.99417,0.9888404,24.89
313.99484,0.98846006,-0.0013349185,313.9958,0.98305047,0.043550383,313.999,0.98822653,-0.06621233,313.9942,0.9722505,-0.048851456,313.99353,0.9857575,-0.010889316,313.99426,0.98884064,24.9
313.99466,0.9884605,-0.001327158,313.99518,0.9830512,0.043592338,313.9989,0.9882268,-0.0662154,313.9947,0.9722448,-0.048864614,313.99335,0.9857604,-0.010893942,313.99435,0.9888409,24.910000000000004
313.9945,0.98846084,-0.0013233743,313.9945,0.98305196,0.043635085,313.9988,0.988227,-0.06621184,313.99518,0.97223926,-0.048877977,313.99316,0.985763,-0.010895942,313.99445,0.9888411,24.92
313.99435,0.9884612,-0.0013246406,313.99387,0.98305273,0.043678414,313.99872,0.98822725,-0.066201806,313.99567,0.97223395,-0.04889159,313.99298,0.98576546,-0.010895381,313.99454,0.9888413,24.93
313.9942,0.98846155,-0.0013296285,313.9933,0.9830534,0.04372224,313.9986,0.9882275,-0.066185474,313.99612,0.9722289,-0.048905347,313.9928,0.98576766,-0.010892324,313.99463,0.9888415,24.939999999999998
313.99405,0.988462,-0.0013385211,313.99292,0.98305386,0.04376639,313.99847,0.9882278,-0.06616302,313.99658,0.9722242,-0.048919246,313.99265,0.9857697,-0.010886836,313.99472,0.98884165,24.950000000000003
313.9939,0.9884625,-0.0013487984,313.9927,0.9830541,0.043810863,313.99835,0.988228,-0.06613458,313.99704,0.9722197,-0.048933096,313.9925,0.9857714,-0.010878962,313.99478,0.9888418,24.96
313.99374,0.9884631,-0.0013595467,313.99274,0.9830541,0.04385555,313.9982,0.9882283,-0.06610032,313.99744,0.97221553,-0.04894682,313.99237,0.98577297,-0.010868761,313.99487,0.98884195,24.97
313.99356,0.98846376,-0.0013678694,313.99295,0.9830539,0.04390048,313.99808,0.98822856,-0.06606039,313.99783,0.97221166,-0.048960194,313.99225,0.9857743,-0.010856269,313.99493,0.98884207,24.980000000000004
313.9934,0.9884644,-0.0013722482,313.99338,0.98305357,0.04394559,313.99792,0.9882288,-0.06601495,313.99823,0.9722082,-0.048973095,313.99216,0.9857754,-0.0108415475,313.995,0.9888422,24.990000000000002
313.99323,0.9884651,-0.0013710088,313.9939,0.9830532,0.04399083,313.99777,0.9882291,-0.06596426,313.99857,0.972205,-0.048985377,313.99207,0.98577625,-0.010824668,313.99503,0.9888423,25.0
313.99307,0.98846567,-0.0013629929,313.99445,0.9830529,0.044036135,313.99762,0.98822933,-0.065908544,313.9989,0.9722022,-0.04899693,313.99197,0.9857768,-0.010805711,313.9951,0.9888424,25.009999999999998
313.99295,0.98846614,-0.0013485324,313.99496,0.9830528,0.04408133,313.99747,0.9882296,-0.06584818,313.9992,0.9721997,-0.049007736,313.9919,0.98577714,-0.010784809,313.99512,0.9888425,25.020000000000003
313.99283,0.9884664,-0.0013266224,313.99533,0.98305297,0.04412633,313.9973,0.9882298,-0.06578343,313.9995,0.97219753,-0.049017694,313.99185,0.98577726,-0.010762051,313.99518,0.98884255,25.03
313.99274,0.9884663,-0.0013004141,313.99545,0.98305357,0.044170804,313.99713,0.9882301,-0.06571491,313.99976,0.97219574,-0.04902697,313.99182,0.9857771,-0.010737659,313.99524,0.98884255,25.04
313.99268,0.988466,-0.0012736287,313.99533,0.9830545,0.04421436,313.99698,0.98823035,-0.065643206,314.0,0.9721943,-0.049035788,313.99182,0.98577666,-0.0107118795,313.99533,0.98884255,25.050000000000004
313.99265,0.9884655,-0.0012482879,313.995,0.9830558,0.044256724,313.99683,0.9882306,-0.06556886,314.0002,0.9721932,-0.049044263,313.99182,0.985776,-0.010684928,313.9954,0.98884255,25.060000000000002
313.99265,0.98846483,-0.0012259546,313.99454,0.9830572,0.044297673,313.99664,0.9882309,-0.0654923,314.0004,0.9721924,-0.049052488,313.99182,0.9857751,-0.010656978,313.99548,0.9888425,25.07
313.99268,0.988464,-0.0012092333,313.99393,0.9830588,0.044336904,313.9965,0.9882311,-0.06541406,314.00055,0.972192,-0.049060624,313.99185,0.98577404,-0.010628246,313.99557,0.9888425,25.08
313.9927,0.9884631,-0.0011990687,313.99326,0.9830604,0.044374198,313.9963,0.98823136,-0.06533465,314.00067,0.97219193,-0.049068723,313.99188,0.98577267,-0.010598933,313.99567,0.9888424,25.090000000000003
313.99277,0.98846227,-0.001195754,313.99265,0.9830619,0.044409394,313.99615,0.98823166,-0.0652545,314.0008,0.9721922,-0.049076803,313.99194,0.9857711,-0.010569227,313.99573,0.9888423,25.1
313.9928,0.9884615,-0.0011983961,313.9922,0.98306316,0.044442415,313.996,0.9882319,-0.06517399,314.00085,0.9721928,-0.049084805,313.992,0.9857694,-0.010539273,313.99582,0.98884225,25.11
313.99286,0.9884608,-0.001205661,313.99194,0.9830641,0.04447322,313.99582,0.98823214,-0.065093435,314.00092,0.9721938,-0.049092643,313.9921,0.9857675,-0.010509201,313.99588,0.9888422,25.119999999999997
313.99292,0.98846024,-0.0012150588,313.9919,0.9830647,0.044501852,313.99567,0.9882323,-0.06501309,314.00092,0.972195,-0.049100146,313.9922,0.98576534,-0.010479109,313.9959,0.9888421,25.130000000000003
313.99295,0.9884599,-0.0012240345,313.99216,0.983065,0.04452838,313.9955,0.98823255,-0.06493317,314.00092,0.97219664,-0.049107146,313.99228,0.9857631,-0.010449076,313.99594,0.988842,25.14
313.993,0.9884596,-0.0012302378,313.99265,0.98306507,0.04455286,313.99536,0.9882328,-0.06485392,314.0009,0.97219855,-0.04911347,313.9924,0.9857606,-0.010419187,313.99597,0.98884195,25.15
313.99304,0.9884594,-0.001231431,313.9933,0.9830649,0.044575363,313.99518,0.988233,-0.06477556,314.00082,0.9722007,-0.049118962,313.99252,0.985758,-0.010389513,313.996,0.98884183,25.160000000000004
313.99307,0.98845917,-0.0012272022,313.994,0.9830648,0.04459588,313.99503,0.98823315,-0.06469835,314.00073,0.97220314,-0.04912357,313.99268,0.9857553,-0.01036016,313.996,0.9888418,25.17
313.99313,0.9884589,-0.0012157694,313.9947,0.9830647,0.044614438,313.99487,0.9882333,-0.06462257,314.00064,0.97220576,-0.049127158,313.99283,0.98575246,-0.010331212,313.996,0.98884165,25.18
313.9932,0.98845845,-0.0011986332,313.99527,0.98306483,0.044630926,313.99475,0.9882335,-0.06454859,314.0005,0.9722086,-0.049129814,313.99298,0.9857495,-0.010302813,313.996,0.98884153,25.189999999999998
313.9933,0.98845786,-0.0011766141,313.99573,0.9830652,0.044645246,313.9946,0.9882337,-0.06447675,314.00034,0.9722117,-0.04913157,313.99313,0.98574644,-0.010275098,313.996,0.9888414,25.200000000000003
313.99338,0.988457,-0.001152002,313.99594,0.9830659,0.04465724,313.99448,0.9882338,-0.064407475,314.00018,0.97221494,-0.049132563,313.99332,0.9857433,-0.010248226,313.99603,0.9888413,25.21
313.99353,0.9884561,-0.0011274745,313.99588,0.98306686,0.04466672,313.99432,0.988234,-0.064341165,314.0,0.9722184,-0.04913297,313.9935,0.98574007,-0.010222372,313.99603,0.9888412,25.22
313.99368,0.98845494,-0.0011053431,313.99564,0.9830681,0.044673514,313.9942,0.9882341,-0.06427822,313.9998,0.9722219,-0.049132936,313.99368,0.9857367,-0.010197696,313.99606,0.988841,25.230000000000004
313.99387,0.9884537,-0.0010882256,313.99518,0.98306954,0.044677455,313.99408,0.9882343,-0.06421904,313.99957,0.97222555,-0.049132645,313.9939,0.98573345,-0.010174367,313.99612,0.9888409,25.240000000000002
313.99405,0.9884524,-0.0010770472,313.99466,0.98307097,0.044678487,313.994,0.9882344,-0.06416387,313.99933,0.9722293,-0.04913218,313.99408,0.98573005,-0.010152499,313.99615,0.9888407,25.25
313.99423,0.9884511,-0.0010739285,313.99408,0.98307234,0.04467646,313.99387,0.9882345,-0.064113066,313.99908,0.9722332,-0.04913168,313.9943,0.9857267,-0.010132247,313.9962,0.9888406,25.259999999999998
313.99445,0.98844993,-0.0010777029,313.9936,0.98307353,0.04467147,313.99377,0.98823464,-0.06406671,313.99884,0.9722371,-0.049131103,313.99448,0.9857233,-0.010113654,313.99622,0.9888404,25.270000000000003
313.99463,0.9884489,-0.001087856,313.99326,0.98307437,0.04466356,313.99368,0.98823476,-0.06402495,313.99857,0.9722411,-0.049130425,313.9947,0.98572,-0.010096785,313.99622,0.9888403,25.28
313.9948,0.9884481,-0.0011023515,313.99316,0.98307484,0.044652898,313.9936,0.9882348,-0.06398777,313.9983,0.97224516,-0.04912954,313.9949,0.9857167,-0.010081648,313.99622,0.98884016,25.29
313.99496,0.9884475,-0.0011185724,313.99332,0.98307496,0.044639695,313.9935,0.98823494,-0.06395512,313.998,0.9722492,-0.049128283,313.99512,0.9857134,-0.010068217,313.99622,0.98884004,25.300000000000004
313.9951,0.9884471,-0.0011341887,313.9937,0.98307467,0.044624157,313.99344,0.988235,-0.06392695,313.9977,0.9722533,-0.049126524,313.9953,0.98571026,-0.0100564705,313.9962,0.9888399,25.310000000000002
313.99524,0.9884469,-0.0011464282,313.99432,0.9830741,0.04460653,313.99338,0.98823506,-0.063903116,313.9974,0.9722574,-0.049124084,313.9955,0.9857071,-0.010046354,313.99615,0.98883986,25.32
313.99533,0.9884468,-0.0011538948,313.99503,0.9830735,0.044587005,313.99332,0.98823506,-0.063883536,313.9971,0.97226137,-0.049120873,313.9957,0.9857041,-0.010037819,313.99612,0.98883975,25.33
313.99545,0.98844665,-0.0011544065,313.99582,0.98307276,0.044565797,313.99326,0.9882351,-0.06386812,313.9968,0.9722653,-0.049116753,313.9959,0.98570114,-0.010030828,313.99606,0.9888397,25.340000000000003
313.99554,0.98844653,-0.0011487964,313.99655,0.98307216,0.04454297,313.9932,0.9882351,-0.06385687,313.99646,0.9722692,-0.049111776,313.9961,0.98569834,-0.010025377,313.99603,0.9888396,25.35
313.99567,0.98844635,-0.0011373196,313.99716,0.9830717,0.04451861,313.99316,0.9882351,-0.063849755,313.99615,0.972273,-0.04910596,313.99628,0.9856956,-0.010021454,313.99597,0.9888395,25.36
313.9958,0.988446,-0.0011216719,313.99753,0.98307157,0.044492736,313.99313,0.9882351,-0.063846804,313.99588,0.9722766,-0.049099423,313.99646,0.98569304,-0.010019068,313.99594,0.98883945,25.369999999999997
313.9959,0.9884455,-0.0011044603,313.99768,0.98307174,0.0444653,313.9931,0.9882351,-0.063848086,313.99557,0.9722801,-0.049092345,313.99664,0.98569053,-0.010018255,313.9959,0.9888393,25.380000000000003
313.99606,0.98844486,-0.0010879054,313.99756,0.9830722,0.044436283,313.99307,0.9882351,-0.06385364,313.99527,0.9722835,-0.049084887,313.99683,0.9856882,-0.01001904,313.9959,0.98883927,25.39
313.99622,0.9884441,-0.0010749679,313.9972,0.9830729,0.04440562,313.99307,0.9882351,-0.06386353,313.995,0.97228664,-0.049077265,313.99698,0.98568606,-0.010021463,313.99588,0.9888392,25.4
313.99637,0.9884433,-0.0010674468,313.99667,0.98307365,0.044373307,313.99307,0.9882351,-0.06387773,313.99472,0.9722896,-0.049069628,313.99713,0.98568404,-0.010025533,313.99588,0.9888391,25.410000000000004
313.99655,0.98844254,-0.0010673541,313.99606,0.9830745,0.044339344,313.99307,0.98823506,-0.063896246,313.99448,0.9722925,-0.049062137,313.99728,0.9856822,-0.010031264,313.99588,0.98883903,25.42
313.9967,0.9884418,-0.0010742376,313.99548,0.98307514,0.04430387,313.99307,0.98823506,-0.06391888,313.99423,0.9722951,-0.0490548,313.9974,0.9856805,-0.010038599,313.99588,0.988839,25.43
313.99686,0.98844135,-0.0010887532,313.99496,0.98307556,0.044266973,313.99307,0.988235,-0.06394552,313.994,0.97229755,-0.0490477,313.99753,0.98567903,-0.01004751,313.99588,0.9888389,25.439999999999998
313.99698,0.988441,-0.0011089952,313.99466,0.9830756,0.044228896,313.9931,0.988235,-0.06397587,313.99374,0.9722998,-0.049040746,313.99765,0.9856777,-0.010057888,313.99585,0.98883885,25.450000000000003
313.99707,0.98844093,-0.0011325331,313.99457,0.98307526,0.04418992,313.99313,0.98823494,-0.064009584,313.99353,0.9723019,-0.049033813,313.99777,0.9856766,-0.010069602,313.99582,0.98883885,25.46
313.99713,0.9884411,-0.0011570493,313.99475,0.98307455,0.04415033,313.99316,0.9882348,-0.06404632,313.99332,0.97230375,-0.049026784,313.99786,0.98567563,-0.010082521,313.9958,0.98883885,25.47
313.9972,0.9884415,-0.0011794852,313.99518,0.98307353,0.044110462,313.9932,0.98823476,-0.06408566,313.99313,0.9723054,-0.049019475,313.99792,0.9856749,-0.010096476,313.99576,0.98883885,25.480000000000004
313.99722,0.98844206,-0.0011971951,313.9958,0.9830723,0.04407064,313.99323,0.9882347,-0.06412721,313.99295,0.9723069,-0.04901173,313.99802,0.9856744,-0.010111304,313.9957,0.98883885,25.490000000000002
313.99722,0.9884427,-0.0012087206,313.99652,0.9830709,0.0440311,313.9933,0.9882346,-0.064170614,313.9928,0.9723081,-0.049003474,313.99808,0.985674,-0.010126863,313.99564,0.98883885,25.5
313.9972,0.9884434,-0.0012132352,313.99722,0.9830696,0.04399205,313.99335,0.98823446,-0.06421558,313.99265,0.9723091,-0.04899466,313.9981,0.98567384,-0.010143024,313.99557,0.9888389,25.509999999999998
313.9972,0.988444,-0.0012107816,313.99786,0.9830684,0.043953642,313.99338,0.98823434,-0.064261846,313.99252,0.9723099,-0.048985306,313.99817,0.98567384,-0.0101596825,313.9955,0.9888389,25.520000000000003
313.9972,0.98844445,-0.0012024596,313.99832,0.9830675,0.04391596,313.99344,0.9882342,-0.0643092,313.9924,0.9723104,-0.04897549,313.99817,0.9856741,-0.010176757,313.99545,0.988839,25.53
313.99716,0.9884448,-0.001190557,313.99854,0.983067,0.043879,313.99353,0.9882341,-0.06435752,313.9923,0.97231066,-0.04896538,313.9982,0.98567444,-0.010194197,313.99542,0.988839,25.54
313.99716,0.988445,-0.0011773998,313.99847,0.98306674,0.04384275,313.9936,0.988234,-0.064406686,313.99222,0.9723107,-0.048955146,313.9982,0.985675,-0.010211961,313.9954,0.988839,25.550000000000004
313.9972,0.988445,-0.0011656908,313.99817,0.98306686,0.04380718,313.99365,0.9882339,-0.06445659,313.99216,0.97231054,-0.04894499,313.9982,0.9856757,-0.010230022,313.99536,0.988839,25.560000000000002
313.99722,0.9884449,-0.0011580926,313.99762,0.98306715,0.04377222,313.99374,0.9882338,-0.06450714,313.99213,0.9723101,-0.04893512,313.99817,0.9856766,-0.010248357,313.99536,0.988839,25.57
313.99722,0.9884448,-0.0011559441,313.99698,0.9830676,0.0437379,313.99384,0.9882337,-0.06455819,313.9921,0.9723095,-0.04892566,313.99814,0.9856776,-0.0102669215,313.99536,0.988839,25.58
313.99725,0.98844475,-0.001161156,313.99628,0.9830679,0.043704208,313.99393,0.98823357,-0.06460961,313.9921,0.9723087,-0.04891677,313.9981,0.9856788,-0.010285679,313.99536,0.98883903,25.590000000000003
313.99725,0.98844475,-0.0011732953,313.9956,0.98306817,0.043671254,313.994,0.98823345,-0.06466114,313.9921,0.9723077,-0.04890846,313.99805,0.9856801,-0.01030454,313.99536,0.98883903,25.6
313.99725,0.9884449,-0.0011918385,313.9951,0.9830681,0.043639172,313.99408,0.98823327,-0.06471252,313.99213,0.9723065,-0.048900735,313.998,0.9856816,-0.010323416,313.99536,0.98883903,25.61
313.99722,0.98844534,-0.0012145177,313.99475,0.98306775,0.043608177,313.99417,0.98823315,-0.0647634,313.99216,0.9723052,-0.048893485,313.99792,0.9856832,-0.010342171,313.99536,0.9888391,25.619999999999997
313.99716,0.9884459,-0.0012388969,313.9947,0.9830671,0.043578513,313.99426,0.98823303,-0.06481341,313.99222,0.9723037,-0.04888658,313.99783,0.985685,-0.010360663,313.99533,0.98883915,25.630000000000003
313.9971,0.98844665,-0.0012624563,313.99487,0.983066,0.04355042,313.99435,0.9882329,-0.0648622,313.99228,0.972302,-0.048879877,313.99774,0.98568684,-0.0103787435,313.9953,0.98883915,25.64
313.99698,0.9884476,-0.0012824495,313.99524,0.9830648,0.04352415,313.99448,0.98823273,-0.06490938,313.99237,0.9723003,-0.048873212,313.99765,0.9856888,-0.010396258,313.99527,0.9888392,25.65
313.9969,0.9884486,-0.0012977605,313.99576,0.9830634,0.04349985,313.99457,0.9882326,-0.064954706,313.99246,0.9722984,-0.048866525,313.99756,0.98569083,-0.010413094,313.99524,0.98883927,25.660000000000004
313.99673,0.9884497,-0.0013062473,313.99637,0.983062,0.04347773,313.99466,0.98823243,-0.06499783,313.99255,0.97229636,-0.048859686,313.99744,0.985693,-0.010429113,313.99518,0.9888393,25.67
313.9966,0.9884507,-0.0013074687,313.99695,0.9830607,0.043457888,313.99475,0.9882323,-0.06503855,313.99268,0.9722943,-0.048852675,313.9973,0.98569524,-0.010444225,313.99515,0.9888394,25.68
313.99646,0.9884516,-0.00130179,313.99747,0.9830596,0.04344036,313.99484,0.98823214,-0.065076716,313.9928,0.972292,-0.04884552,313.9972,0.9856975,-0.010458362,313.99512,0.98883945,25.689999999999998
313.99634,0.9884524,-0.0012909088,313.9978,0.9830588,0.043425087,313.99493,0.988232,-0.06511228,313.99292,0.9722897,-0.048838332,313.99707,0.9856999,-0.010471502,313.9951,0.9888395,25.700000000000003
313.99622,0.9884529,-0.0012759952,313.9979,0.9830584,0.04341205,313.99503,0.98823184,-0.06514516,313.99307,0.9722873,-0.048831195,313.99692,0.9857022,-0.010483609,313.99506,0.9888395,25.71
313.99612,0.9884533,-0.0012599264,313.9977,0.98305833,0.043401085,313.99512,0.9882317,-0.065175414,313.99323,0.9722848,-0.048824307,313.9968,0.98570466,-0.01049471,313.99506,0.98883957,25.72
313.99603,0.9884535,-0.0012451957,313.99728,0.9830586,0.04339205,313.9952,0.9882316,-0.065203086,313.99338,0.97228223,-0.048817843,313.99664,0.9857071,-0.010504832,313.99506,0.98883957,25.730000000000004
313.99597,0.9884535,-0.0012344313,313.99664,0.9830591,0.04338479,313.9953,0.9882315,-0.06522824,313.99356,0.97227967,-0.048811994,313.9965,0.9857095,-0.010514009,313.9951,0.98883957,25.740000000000002
313.9959,0.9884535,-0.0012292188,313.9959,0.9830597,0.043379184,313.9954,0.98823136,-0.06525093,313.99374,0.97227705,-0.04880689,313.99637,0.98571193,-0.010522277,313.99512,0.98883957,25.75
313.99585,0.98845345,-0.001231396,313.99512,0.98306036,0.043375112,313.99548,0.98823124,-0.0652712,313.99393,0.9722744,-0.048802666,313.99622,0.9857144,-0.010529659,313.99515,0.98883957,25.759999999999998
313.9958,0.98845345,-0.0012405873,313.99442,0.98306084,0.043372557,313.99557,0.9882311,-0.065289,313.9941,0.9722718,-0.048799332,313.99606,0.9857168,-0.010536152,313.99518,0.98883957,25.770000000000003
313.9957,0.9884536,-0.0012556722,313.99387,0.9830611,0.04337156,313.99567,0.988231,-0.06530424,313.9943,0.97226924,-0.04879683,313.9959,0.9857192,-0.010541728,313.99518,0.98883957,25.78
313.9956,0.9884539,-0.0012747218,313.99353,0.98306096,0.043372195,313.99576,0.9882309,-0.06531681,313.99448,0.9722667,-0.048795052,313.99576,0.9857215,-0.010546341,313.9952,0.98883957,25.79
313.9955,0.9884544,-0.0012947147,313.9935,0.9830605,0.043374617,313.99585,0.9882308,-0.065326534,313.9947,0.9722642,-0.048793815,313.9956,0.98572385,-0.010549917,313.9952,0.98883957,25.800000000000004
313.9954,0.98845506,-0.001313209,313.99368,0.98305976,0.043378938,313.9959,0.9882307,-0.06533327,313.99487,0.9722618,-0.048792966,313.99545,0.9857261,-0.010552397,313.99518,0.98883957,25.810000000000002
313.99524,0.98845583,-0.0013274843,313.99414,0.9830588,0.043385282,313.99597,0.9882306,-0.065336876,313.99506,0.9722594,-0.048792318,313.9953,0.9857283,-0.010553714,313.99518,0.9888396,25.82
313.9951,0.98845667,-0.0013362964,313.99466,0.9830578,0.04339369,313.99606,0.98823047,-0.06533733,313.99524,0.97225714,-0.048791774,313.99515,0.98573047,-0.01055384,313.99515,0.9888396,25.83
313.99496,0.98845744,-0.0013373562,313.9953,0.9830568,0.043404255,313.99612,0.9882304,-0.06533451,313.9954,0.97225493,-0.04879119,313.99503,0.9857325,-0.010552719,313.99512,0.9888396,25.840000000000003
313.9948,0.98845816,-0.0013313683,313.9959,0.9830559,0.043416884,313.9962,0.9882303,-0.06532851,313.99557,0.97225285,-0.04879058,313.99487,0.98573446,-0.0105503835,313.99512,0.9888396,25.85
313.99466,0.9884587,-0.0013182661,313.9964,0.9830553,0.043431524,313.99625,0.98823017,-0.06531939,313.99573,0.9722508,-0.048789933,313.99475,0.98573637,-0.010546843,313.9951,0.9888396,25.86
313.99457,0.98845905,-0.0012997703,313.9967,0.983055,0.043448005,313.9963,0.9882301,-0.065307334,313.9959,0.9722489,-0.04878934,313.9946,0.98573816,-0.010542162,313.9951,0.9888396,25.869999999999997
313.99445,0.98845917,-0.0012782763,313.99673,0.9830551,0.043466102,313.99634,0.98823005,-0.06529258,313.99606,0.9722471,-0.048788942,313.99448,0.9857398,-0.010536435,313.9951,0.9888396,25.880000000000003
313.9944,0.9884591,-0.0012560637,313.99652,0.98305565,0.043485593,313.9964,0.98823,-0.06527537,313.99622,0.9722454,-0.048788875,313.9944,0.9857414,-0.010529755,313.9951,0.98883957,25.89
313.99435,0.98845875,-0.0012362944,313.99606,0.9830564,0.04350619,313.99643,0.98822993,-0.06525601,313.99637,0.9722438,-0.048789345,313.99426,0.9857428,-0.010522257,313.99512,0.9888395,25.9
313.99432,0.98845834,-0.0012210741,313.99542,0.9830575,0.04352766,313.9965,0.9882299,-0.06523476,313.99652,0.97224236,-0.048790485,313.99414,0.9857441,-0.010514052,313.99515,0.98883945,25.910000000000004
313.9943,0.9884578,-0.0012125948,313.99466,0.98305863,0.043549757,313.99652,0.9882298,-0.0652119,313.99664,0.972241,-0.048792437,313.99405,0.9857453,-0.010505259,313.9952,0.9888394,25.92
313.9943,0.98845726,-0.0012108778,313.9939,0.9830597,0.043572377,313.99655,0.9882298,-0.065187596,313.99677,0.9722398,-0.048795205,313.99396,0.9857463,-0.010495952,313.99524,0.9888393,25.93
313.9943,0.9884568,-0.001216806,313.99326,0.98306066,0.043595348,313.99658,0.98822975,-0.06516204,313.9969,0.9722388,-0.048798855,313.99387,0.9857473,-0.010486222,313.99527,0.98883927,25.939999999999998
313.9943,0.9884564,-0.0012284624,313.99277,0.98306125,0.043618675,313.9966,0.98822975,-0.0651353,313.997,0.9722379,-0.048803255,313.9938,0.9857481,-0.010476094,313.9953,0.98883927,25.950000000000003
313.99426,0.9884563,-0.0012442378,313.99252,0.98306155,0.04364235,313.99664,0.98822975,-0.06510745,313.9971,0.97223717,-0.048808303,313.9937,0.98574877,-0.010465597,313.99533,0.9888392,25.96
313.99423,0.9884563,-0.0012611774,313.99258,0.9830615,0.04366645,313.99667,0.9882297,-0.065078475,313.9972,0.9722366,-0.048813794,313.99365,0.98574936,-0.010454726,313.99533,0.9888392,25.97
313.99417,0.9884565,-0.0012762202,313.99292,0.9830611,0.04369106,313.99667,0.9882297,-0.06504837,313.99725,0.97223616,-0.048819512,313.99362,0.9857498,-0.010443465,313.99533,0.98883915,25.980000000000004
313.9941,0.9884568,-0.0012867805,313.99347,0.9830604,0.04371626,313.99667,0.9882297,-0.06501712,313.9973,0.9722359,-0.048825268,313.99356,0.9857501,-0.010431801,313.9953,0.98883915,25.990000000000002
313.99405,0.98845714,-0.0012905815,313.9942,0.9830597,0.04374209,313.99667,0.9882297,-0.06498477,313.99734,0.97223586,-0.048830878,313.99353,0.98575026,-0.01041973,313.9953,0.98883915,26.0
313.994,0.9884575,-0.0012870363,313.99496,0.983059,0.043768518,313.99667,0.9882297,-0.06495143,313.99738,0.9722359,-0.04883627,313.9935,0.9857503,-0.010407281,313.99527,0.9888391,26.009999999999998
313.99396,0.9884577,-0.0012749496,313.99564,0.9830585,0.04379552,313.99667,0.9882297,-0.06491718,313.9974,0.9722361,-0.04884133,313.99347,0.98575026,-0.010394475,313.99524,0.9888391,26.020000000000003
313.9939,0.98845774,-0.0012559353,313.9962,0.9830583,0.043822914,313.99667,0.9882297,-0.06488226,313.99744,0.9722364,-0.048846133,313.99344,0.9857501,-0.010381402,313.99524,0.98883903,26.03
313.9939,0.98845756,-0.0012323187,313.9965,0.98305845,0.043850478,313.99664,0.9882297,-0.06484699,313.99744,0.9722369,-0.048850797,313.99344,0.9857498,-0.010368172,313.99524,0.98883903,26.04
313.9939,0.98845714,-0.0012064131,313.9965,0.98305905,0.043877974,313.99664,0.98822975,-0.06481165,313.99744,0.9722374,-0.048855435,313.99344,0.9857493,-0.010354899,313.99524,0.988839,26.050000000000004
313.99396,0.9884565,-0.0011815648,313.99622,0.98306,0.04390511,313.99664,0.98822975,-0.06477659,313.99744,0.97223806,-0.04886025,313.99344,0.98574877,-0.010341729,313.99524,0.9888389,26.060000000000002
313.99402,0.98845565,-0.0011607903,313.9957,0.98306125,0.043931592,313.9966,0.9882298,-0.06474217,313.9974,0.97223884,-0.04886542,313.99347,0.98574805,-0.010328809,313.99527,0.98883885,26.07
313.99408,0.9884547,-0.0011462398,313.995,0.9830627,0.043957196,313.99658,0.9882299,-0.06470867,313.99738,0.9722397,-0.048871074,313.9935,0.9857473,-0.010316262,313.99533,0.9888388,26.08
313.99417,0.98845375,-0.0011397514,313.99426,0.9830641,0.04398171,313.99655,0.98822993,-0.06467637,313.99734,0.9722407,-0.048877325,313.99353,0.98574644,-0.010304209,313.99536,0.98883873,26.090000000000003
313.9943,0.98845285,-0.0011419065,313.99353,0.98306537,0.044004995,313.99655,0.98823,-0.06464544,313.99728,0.97224176,-0.04888421,313.99356,0.98574543,-0.010292732,313.9954,0.9888387,26.1
313.9944,0.9884521,-0.0011518551,313.99295,0.9830664,0.044027023,313.99652,0.98823005,-0.064615995,313.99722,0.97224295,-0.04889166,313.9936,0.9857444,-0.010281879,313.99542,0.9888387,26.11
313.99445,0.9884515,-0.0011675106,313.9926,0.98306704,0.044047836,313.9965,0.98823017,-0.064588055,313.99716,0.97224426,-0.04889954,313.99365,0.9857433,-0.010271659,313.99545,0.9888386,26.119999999999997
313.99454,0.9884511,-0.0011863677,313.99255,0.9830672,0.04406752,313.99643,0.9882302,-0.06456158,313.9971,0.97224563,-0.048907667,313.9937,0.98574203,-0.010262061,313.99545,0.9888386,26.130000000000003
313.99457,0.988451,-0.0012053265,313.99283,0.983067,0.044086207,313.9964,0.9882303,-0.06453653,313.997,0.97224706,-0.048915833,313.99377,0.9857408,-0.010253051,313.99545,0.9888386,26.14
313.9946,0.9884511,-0.0012205465,313.99338,0.98306644,0.044104077,313.99637,0.98823035,-0.06451274,313.99692,0.9722486,-0.048923753,313.99384,0.98573947,-0.010244563,313.99542,0.9888386,26.15
313.99463,0.9884513,-0.001229853,313.99414,0.9830657,0.044121236,313.9963,0.98823047,-0.064490184,313.99683,0.9722502,-0.048931256,313.9939,0.9857381,-0.010236565,313.9954,0.9888386,26.160000000000004
313.99463,0.98845154,-0.0012310821,313.995,0.9830649,0.044137783,313.99628,0.9882305,-0.0644688,313.9967,0.9722519,-0.048938163,313.994,0.98573667,-0.010229017,313.99536,0.9888386,26.17
313.99466,0.9884517,-0.0012240245,313.99585,0.9830642,0.04415371,313.99622,0.9882306,-0.06444865,313.9966,0.9722536,-0.04894443,313.99405,0.98573524,-0.010221922,313.99533,0.9888387,26.18
313.99466,0.9884518,-0.0012090395,313.99655,0.98306376,0.044168983,313.99615,0.98823065,-0.06442977,313.9965,0.9722553,-0.04895003,313.99414,0.9857337,-0.010215291,313.9953,0.9888387,26.189999999999998
313.99472,0.9884516,-0.0011883479,313.99698,0.98306376,0.044183444,313.99612,0.98823076,-0.064412355,313.99637,0.972257,-0.04895508,313.99423,0.9857322,-0.010209186,313.9953,0.9888387,26.200000000000003
313.99478,0.98845124,-0.0011647546,313.99713,0.9830641,0.044196904,313.99606,0.9882308,-0.064396605,313.99625,0.97225875,-0.048959732,313.99432,0.9857306,-0.010203689,313.9953,0.9888387,26.21
313.99487,0.98845065,-0.0011419395,313.99695,0.9830649,0.04420911,313.996,0.98823094,-0.06438278,313.99612,0.9722604,-0.048964206,313.99442,0.98572904,-0.010198903,313.9953,0.9888387,26.22
313.99496,0.9884498,-0.001123026,313.9965,0.98306596,0.04421985,313.99594,0.988231,-0.06437109,313.996,0.9722621,-0.048968695,313.9945,0.9857274,-0.0101949265,313.99533,0.9888387,26.230000000000004
313.9951,0.988449,-0.001110808,313.99582,0.9830672,0.044228923,313.9959,0.9882311,-0.064361736,313.9959,0.97226375,-0.048973378,313.9946,0.9857258,-0.01019185,313.99536,0.9888387,26.240000000000002
313.9952,0.9884481,-0.0011070555,313.99512,0.98306847,0.044236198,313.99585,0.98823124,-0.06435485,313.9958,0.9722654,-0.04897837,313.9947,0.9857242,-0.010189739,313.9954,0.9888387,26.25
313.99536,0.9884473,-0.0011117758,313.99442,0.98306954,0.044241656,313.9958,0.98823136,-0.064350456,313.99567,0.972267,-0.048983674,313.9948,0.98572266,-0.01018861,313.99542,0.9888387,26.259999999999998
313.99548,0.9884467,-0.001124347,313.9939,0.9830703,0.04424532,313.99576,0.9882314,-0.06434851,313.99554,0.9722686,-0.048989262,313.9949,0.9857211,-0.01018846,313.99542,0.9888387,26.270000000000003
313.99557,0.9884463,-0.0011424428,313.9936,0.98307073,0.044247344,313.9957,0.98823154,-0.06434888,313.99542,0.97227013,-0.048994977,313.995,0.98571956,-0.010189234,313.99545,0.9888387,26.28
313.99567,0.9884461,-0.0011636345,313.99356,0.9830707,0.044247877,313.99564,0.98823166,-0.06435138,313.9953,0.9722717,-0.049000654,313.9951,0.9857181,-0.010190861,313.99545,0.98883873,26.29
313.9957,0.9884462,-0.0011841616,313.9938,0.9830703,0.04424718,313.99557,0.9882317,-0.06435576,313.99518,0.9722732,-0.04900605,313.9952,0.98571664,-0.0101932315,313.99545,0.9888388,26.300000000000004
313.99576,0.9884465,-0.0012012089,313.99432,0.98306954,0.04424545,313.99554,0.98823184,-0.06436181,313.99506,0.9722746,-0.04901096,313.9953,0.9857152,-0.010196249,313.99542,0.98883885,26.310000000000002
313.99576,0.98844683,-0.0012125244,313.99503,0.98306865,0.044242878,313.99548,0.9882319,-0.06436932,313.99496,0.972276,-0.04901522,313.9954,0.98571384,-0.0101998225,313.9954,0.9888389,26.32
313.9958,0.9884473,-0.0012167692,313.9958,0.9830677,0.044239584,313.99542,0.988232,-0.064378135,313.99484,0.9722773,-0.049018726,313.99548,0.9857126,-0.010203876,313.99536,0.98883903,26.33
313.9958,0.98844767,-0.001213283,313.99652,0.98306686,0.044235673,313.99536,0.9882321,-0.06438814,313.99472,0.9722785,-0.049021404,313.99557,0.98571134,-0.010208346,313.99533,0.9888391,26.340000000000003
313.9958,0.98844796,-0.0012030947,313.99713,0.98306626,0.044231128,313.99533,0.9882322,-0.0643993,313.99463,0.9722796,-0.049023304,313.99564,0.98571014,-0.010213211,313.9953,0.98883915,26.35
313.99582,0.9884481,-0.0011879846,313.9975,0.983066,0.044225894,313.99527,0.98823225,-0.06441163,313.99454,0.9722807,-0.049024526,313.99573,0.985709,-0.010218475,313.99527,0.9888392,26.36
313.99588,0.98844796,-0.0011707309,313.99756,0.9830661,0.04421985,313.9952,0.9882323,-0.06442521,313.99445,0.9722816,-0.049025234,313.99582,0.98570794,-0.010224163,313.99527,0.98883927,26.369999999999997
313.99594,0.9884477,-0.0011541344,313.99738,0.98306656,0.044212874,313.99518,0.98823243,-0.064440094,313.99435,0.9722824,-0.049025614,313.99588,0.9857069,-0.010230313,313.9953,0.98883927,26.380000000000003
313.996,0.98844737,-0.0011411607,313.99698,0.9830672,0.04420482,313.99512,0.9882325,-0.06445639,313.9943,0.9722831,-0.049025863,313.99597,0.985706,-0.010236968,313.9953,0.9888393,26.39
313.99606,0.9884469,-0.0011341075,313.9964,0.98306805,0.044195585,313.9951,0.98823255,-0.06447413,313.99423,0.9722837,-0.04902614,313.99603,0.98570514,-0.01024416,313.99533,0.9888394,26.4
313.99615,0.9884464,-0.00113397,313.99573,0.9830689,0.044185154,313.99506,0.9882327,-0.06449329,313.99417,0.97228426,-0.049026527,313.9961,0.98570436,-0.010251887,313.99536,0.98883945,26.410000000000004
313.99625,0.98844606,-0.0011413516,313.99512,0.98306954,0.044173528,313.99503,0.98823273,-0.06451381,313.9941,0.9722847,-0.04902708,313.99615,0.98570365,-0.01026014,313.9954,0.98883945,26.42
313.9963,0.9884459,-0.0011550892,313.99466,0.98306996,0.04416082,313.99496,0.98823285,-0.06453553,313.99408,0.97228503,-0.04902775,313.99622,0.985703,-0.010268859,313.9954,0.9888395,26.43
313.99634,0.9884459,-0.0011735061,313.99435,0.98307,0.044147193,313.99493,0.9882329,-0.06455824,313.99402,0.9722853,-0.04902843,313.99628,0.98570246,-0.010277969,313.99542,0.98883957,26.439999999999998
313.99637,0.98844606,-0.001193834,313.99432,0.9830697,0.044132866,313.9949,0.988233,-0.06458167,313.994,0.9722854,-0.049028967,313.99634,0.98570204,-0.01028736,313.99542,0.9888396,26.450000000000003
313.99637,0.9884465,-0.001213898,313.99454,0.9830691,0.044118043,313.99487,0.98823303,-0.06460558,313.99396,0.9722855,-0.049029216,313.99637,0.9857017,-0.010296932,313.99542,0.98883975,26.46
313.99634,0.988447,-0.001230534,313.99496,0.9830682,0.04410299,313.99484,0.9882331,-0.06462967,313.99396,0.9722855,-0.049028978,313.9964,0.9857014,-0.010306554,313.9954,0.9888398,26.47
313.9963,0.98844767,-0.0012423195,313.99554,0.9830672,0.044087864,313.9948,0.9882331,-0.06465371,313.99393,0.9722854,-0.049028162,313.99643,0.9857012,-0.0103161335,313.99536,0.98883986,26.480000000000004
313.99628,0.9884483,-0.0012474348,313.99615,0.9830662,0.04407286,313.99478,0.98823315,-0.06467748,313.99393,0.9722852,-0.049026646,313.99646,0.9857011,-0.010325566,313.99533,0.98884,26.490000000000002
313.99622,0.988449,-0.0012459692,313.99677,0.98306525,0.04405804,313.99475,0.98823315,-0.06470086,313.99393,0.9722849,-0.049024425,313.9965,0.985701,-0.010334794,313.99533,0.98884004,26.5
313.9962,0.9884495,-0.0012383471,313.99722,0.98306453,0.044043463,313.99475,0.9882332,-0.06472375,313.99393,0.97228456,-0.04902153,313.9965,0.9857011,-0.010343771,313.9953,0.9888401,26.509999999999998
313.99615,0.9884499,-0.0012264134,313.9975,0.9830642,0.044029083,313.99472,0.9882332,-0.06474614,313.99393,0.9722841,-0.04901808,313.99652,0.9857012,-0.010352493,313.9953,0.98884016,26.520000000000003
313.99612,0.98845005,-0.0012122163,313.99753,0.98306406,0.044014834,313.9947,0.98823327,-0.06476804,313.99396,0.97228354,-0.049014214,313.99652,0.9857014,-0.010360965,313.9953,0.9888402,26.53
313.99612,0.9884501,-0.0011987009,313.9973,0.9830643,0.044000596,313.9947,0.98823327,-0.064789526,313.994,0.9722829,-0.04901013,313.99652,0.9857016,-0.01036922,313.9953,0.9888403,26.54
313.99612,0.98845005,-0.0011878017,313.9969,0.9830648,0.0439863,313.9947,0.98823327,-0.06481062,313.99402,0.9722821,-0.04900598,313.99652,0.9857019,-0.010377279,313.99533,0.9888403,26.550000000000004
313.99612,0.9884499,-0.0011821807,313.99634,0.98306537,0.043971818,313.99466,0.9882333,-0.06483139,313.99408,0.97228134,-0.049001954,313.99652,0.98570234,-0.01038518,313.99533,0.98884034,26.560000000000002
313.99615,0.9884497,-0.0011824517,313.9957,0.98306596,0.04395716,313.99466,0.9882333,-0.0648518,313.9941,0.97228044,-0.04899812,313.99652,0.98570275,-0.010392921,313.99536,0.98884034,26.57
313.99615,0.9884496,-0.0011893611,313.99512,0.98306644,0.043942314,313.99466,0.9882333,-0.06487182,313.99417,0.9722795,-0.04899456,313.9965,0.9857033,-0.010400502,313.9954,0.9888404,26.58
313.99615,0.9884496,-0.0012018,313.99466,0.98306674,0.04392739,313.99466,0.9882334,-0.064891316,313.99423,0.97227854,-0.048991226,313.99646,0.9857038,-0.010407877,313.99542,0.9888404,26.590000000000003
313.99612,0.98844975,-0.001218373,313.99435,0.9830667,0.043912508,313.99466,0.9882334,-0.064910136,313.9943,0.9722775,-0.048988055,313.99646,0.9857044,-0.010414993,313.99545,0.98884046,26.6
313.9961,0.98845005,-0.0012365816,313.9943,0.9830663,0.043897863,313.99466,0.9882334,-0.06492808,313.99435,0.9722765,-0.048984908,313.99643,0.9857051,-0.010421766,313.99545,0.98884046,26.61
313.99606,0.9884506,-0.0012542758,313.99448,0.9830657,0.043883637,313.99466,0.9882333,-0.064944945,313.99442,0.97227544,-0.048981655,313.9964,0.9857058,-0.010428117,313.99545,0.9888405,26.619999999999997
313.99597,0.9884512,-0.0012685318,313.99484,0.9830649,0.043870054,313.99466,0.9882333,-0.064960495,313.9945,0.97227436,-0.048978128,313.99637,0.98570657,-0.010433942,313.99542,0.9888405,26.630000000000003
313.9959,0.9884519,-0.0012780542,313.99533,0.9830639,0.043857243,313.99466,0.9882333,-0.064974606,313.99457,0.9722733,-0.048974242,313.9963,0.9857074,-0.010439183,313.99542,0.9888406,26.64
313.99582,0.9884526,-0.0012810682,313.99588,0.9830629,0.043845363,313.9947,0.98823327,-0.0649871,313.99466,0.97227216,-0.048969883,313.99628,0.98570824,-0.01044376,313.9954,0.98884064,26.65
313.99573,0.98845327,-0.0012778775,313.9964,0.9830621,0.043834433,313.9947,0.98823327,-0.064997956,313.99472,0.972271,-0.04896508,313.99625,0.9857091,-0.010447657,313.99536,0.98884064,26.660000000000004
313.99564,0.98845375,-0.0012688816,313.9968,0.9830615,0.04382448,313.9947,0.9882332,-0.06500714,313.9948,0.9722699,-0.04895986,313.9962,0.98570997,-0.010450857,313.99536,0.98884064,26.67
313.99557,0.9884541,-0.0012559254,313.997,0.9830612,0.043815415,313.99472,0.98823315,-0.06501474,313.9949,0.9722687,-0.048954345,313.99612,0.98571086,-0.01045339,313.99536,0.98884064,26.68
313.9955,0.9884543,-0.001240888,313.99698,0.9830612,0.04380715,313.99472,0.98823315,-0.065020844,313.99496,0.97226757,-0.04894867,313.9961,0.98571175,-0.010455294,313.99536,0.98884064,26.689999999999998
313.99548,0.98845434,-0.0012265197,313.99677,0.98306143,0.043799527,313.99475,0.9882331,-0.065025605,313.99506,0.9722664,-0.048943028,313.99603,0.98571265,-0.010456636,313.99536,0.98884064,26.700000000000003
313.99545,0.98845416,-0.0012147299,313.99637,0.98306197,0.043792445,313.99475,0.98823303,-0.06502912,313.99515,0.97226524,-0.048937563,313.99597,0.9857136,-0.010457468,313.9954,0.9888406,26.71
313.99542,0.988454,-0.0012073651,313.99582,0.98306257,0.043785788,313.99478,0.98823303,-0.06503153,313.99524,0.97226405,-0.048932415,313.9959,0.9857145,-0.010457851,313.99542,0.9888406,26.72
313.99542,0.98845375,-0.0012055805,313.99524,0.9830632,0.043779485,313.9948,0.988233,-0.06503291,313.99533,0.9722629,-0.04892769,313.99588,0.9857154,-0.010457828,313.99545,0.9888405,26.730000000000004
313.99542,0.98845357,-0.0012093981,313.99466,0.9830638,0.04377353,313.99484,0.9882329,-0.06503329,313.99542,0.97226185,-0.04892341,313.99582,0.98571634,-0.01045742,313.99548,0.9888405,26.740000000000002
313.9954,0.98845345,-0.0012185548,313.9942,0.9830642,0.043767925,313.99484,0.98823285,-0.065032676,313.9955,0.9722608,-0.048919585,313.99576,0.98571724,-0.010456642,313.99548,0.98884046,26.75
313.99536,0.98845345,-0.0012313894,313.9939,0.9830643,0.043762773,313.99487,0.98823285,-0.065031014,313.9956,0.97225976,-0.04891613,313.9957,0.98571813,-0.010455472,313.9955,0.9888404,26.759999999999998
313.99533,0.9884536,-0.0012462407,313.9938,0.9830642,0.04375816,313.9949,0.9882328,-0.065028235,313.99567,0.9722588,-0.048912957,313.99564,0.985719,-0.010453889,313.9955,0.9888404,26.770000000000003
313.9953,0.98845387,-0.0012608237,313.99393,0.98306376,0.04375424,313.99493,0.98823273,-0.06502425,313.99576,0.9722579,-0.04890993,313.99557,0.98571986,-0.010451849,313.9955,0.98884034,26.78
313.9952,0.9884543,-0.001272764,313.99426,0.9830631,0.043751135,313.99496,0.9882327,-0.06501895,313.99582,0.9722571,-0.0489069,313.99554,0.9857207,-0.010449306,313.9955,0.98884034,26.79
313.99515,0.98845476,-0.0012805612,313.99472,0.9830623,0.043748956,313.995,0.9882326,-0.06501228,313.99588,0.9722563,-0.04890378,313.99548,0.9857215,-0.010446234,313.99548,0.98884034,26.800000000000004
313.99506,0.9884553,-0.0012825825,313.99524,0.98306155,0.04374779,313.99503,0.98823255,-0.0650042,313.99594,0.9722555,-0.04890045,313.99542,0.9857223,-0.010442601,313.99545,0.9888403,26.810000000000002
313.995,0.9884557,-0.0012783874,313.9958,0.98306084,0.043747667,313.99503,0.98823243,-0.06499471,313.996,0.9722549,-0.04889689,313.99536,0.9857231,-0.010438406,313.99545,0.9888403,26.82
313.99493,0.9884561,-0.0012681735,313.99622,0.98306036,0.043748572,313.99506,0.9882324,-0.06498387,313.99606,0.9722543,-0.048893105,313.9953,0.9857238,-0.010433665,313.99542,0.9888402,26.83
313.99487,0.9884562,-0.0012533455,313.9965,0.9830601,0.04375041,313.9951,0.9882323,-0.06497182,313.99612,0.97225374,-0.048889175,313.99527,0.9857245,-0.010428427,313.99542,0.98884016,26.840000000000003
313.99484,0.9884562,-0.0012357363,313.99655,0.98306024,0.043753047,313.99512,0.98823225,-0.06495874,313.9962,0.9722532,-0.048885226,313.9952,0.98572516,-0.01042276,313.99542,0.9888401,26.85
313.9948,0.98845595,-0.0012181421,313.99637,0.98306066,0.04375629,313.99515,0.9882322,-0.06494483,313.99622,0.9722527,-0.04888144,313.99518,0.98572576,-0.01041676,313.99542,0.98884004,26.86
313.9948,0.9884556,-0.0012027097,313.99597,0.9830614,0.043759983,313.99518,0.98823214,-0.06493033,313.99628,0.9722523,-0.048877962,313.99512,0.9857263,-0.0104105165,313.99542,0.98884,26.869999999999997
313.9948,0.9884551,-0.001192456,313.99542,0.9830622,0.04376389,313.9952,0.9882321,-0.06491548,313.9963,0.972252,-0.048875004,313.9951,0.98572683,-0.010404144,313.99545,0.98883986,26.880000000000003
313.99484,0.9884546,-0.001188011,313.99478,0.9830631,0.043767944,313.99524,0.988232,-0.064900406,313.99634,0.9722517,-0.048872624,313.99506,0.98572725,-0.010397705,313.99548,0.9888398,26.89
313.99487,0.98845404,-0.0011909804,313.99417,0.98306394,0.043771986,313.99527,0.98823196,-0.064885296,313.99637,0.9722515,-0.048870943,313.995,0.98572767,-0.010391288,313.9955,0.98883975,26.9
313.9949,0.9884537,-0.0011999905,313.99368,0.98306453,0.043776073,313.9953,0.9882319,-0.064870164,313.9964,0.97225136,-0.048869886,313.99496,0.985728,-0.010384902,313.99554,0.9888396,26.910000000000004
313.9949,0.98845345,-0.0012139581,313.9934,0.9830648,0.04378021,313.99533,0.98823184,-0.06485503,313.99643,0.9722513,-0.0488694,313.99493,0.9857284,-0.01037857,313.99554,0.98883957,26.92
313.9949,0.9884534,-0.0012302465,313.99338,0.9830647,0.043784544,313.99536,0.9882318,-0.06483983,313.99643,0.9722513,-0.048869327,313.9949,0.9857287,-0.010372256,313.99554,0.9888395,26.93
313.9949,0.98845357,-0.0012457315,313.99362,0.9830643,0.04378922,313.9954,0.9882318,-0.064824454,313.99646,0.9722514,-0.048869457,313.99487,0.9857289,-0.01036592,313.99554,0.9888395,26.939999999999998
313.99484,0.9884538,-0.001258075,313.9941,0.9830636,0.043794364,313.99542,0.9882317,-0.06480883,313.99646,0.9722516,-0.04886964,313.99484,0.9857291,-0.010359524,313.9955,0.98883945,26.950000000000003
313.9948,0.98845416,-0.0012638273,313.99475,0.98306274,0.043800168,313.99542,0.98823166,-0.06479283,313.99643,0.97225183,-0.048869636,313.99484,0.9857293,-0.010352999,313.99548,0.9888394,26.96
313.99478,0.9884545,-0.0012622186,313.99542,0.98306197,0.043806665,313.99545,0.9882316,-0.06477646,313.99643,0.97225213,-0.048869375,313.9948,0.9857294,-0.010346338,313.99545,0.9888394,26.97
313.99472,0.98845476,-0.0012529496,313.99603,0.98306143,0.04381386,313.99548,0.98823154,-0.06475976,313.9964,0.9722525,-0.048868816,313.9948,0.98572946,-0.010339544,313.99542,0.9888393,26.980000000000004
313.9947,0.9884548,-0.0012377243,313.99646,0.98306113,0.04382162,313.9955,0.9882315,-0.064742886,313.9964,0.9722529,-0.048868053,313.99478,0.98572946,-0.010332676,313.9954,0.98883927,26.990000000000002
313.9947,0.9884547,-0.0012186705,313.99664,0.98306113,0.043829795,313.9955,0.9882314,-0.06472604,313.99637,0.9722534,-0.04886721,313.99478,0.98572946,-0.010325806,313.9954,0.9888392,27.0
313.99472,0.9884544,-0.0011988124,313.99658,0.98306155,0.04383817,313.99554,0.98823136,-0.064709455,313.99634,0.9722538,-0.048866473,313.99478,0.98572934,-0.010319035,313.9954,0.98883915,27.009999999999998
313.99475,0.9884539,-0.0011809394,313.9963,0.98306227,0.04384653,313.99557,0.9882313,-0.06469336,313.9963,0.97225434,-0.04886602,313.99475,0.9857292,-0.010312462,313.9954,0.9888391,27.020000000000003
313.99478,0.98845327,-0.001167333,313.9958,0.9830632,0.04385469,313.9956,0.9882313,-0.064677976,313.99628,0.9722549,-0.048866,313.99475,0.98572904,-0.010306182,313.9954,0.98883903,27.03
313.99484,0.9884526,-0.0011597347,313.9952,0.9830642,0.043862503,313.9956,0.98823124,-0.06466347,313.99625,0.97225547,-0.048866536,313.99478,0.98572886,-0.010300275,313.99542,0.9888389,27.04
313.99493,0.9884519,-0.0011581209,313.99457,0.9830651,0.04386993,313.99564,0.98823124,-0.0646499,313.99622,0.97225606,-0.048867628,313.99478,0.9857286,-0.010294773,313.99545,0.98883885,27.050000000000004
313.995,0.98845136,-0.0011637531,313.99405,0.9830659,0.04387684,313.99564,0.98823124,-0.06463742,313.9962,0.9722567,-0.04886937,313.99478,0.9857283,-0.01028975,313.99545,0.9888388,27.060000000000002
313.99506,0.9884509,-0.0011748408,313.99365,0.98306644,0.043883316,313.99567,0.9882312,-0.064625986,313.99612,0.9722574,-0.048871648,313.99478,0.985728,-0.010285187,313.99548,0.9888388,27.07
313.9951,0.98845065,-0.0011898247,313.99347,0.9830666,0.04388941,313.9957,0.9882312,-0.06461554,313.9961,0.97225815,-0.04887436,313.9948,0.9857277,-0.010281071,313.99548,0.98883873,27.08
313.99512,0.9884505,-0.001206123,313.99353,0.9830665,0.04389526,313.9957,0.9882312,-0.06460599,313.99603,0.97225887,-0.048877336,313.9948,0.98572737,-0.010277359,313.99548,0.98883873,27.090000000000003
313.99512,0.98845065,-0.0012211743,313.9938,0.9830661,0.043901004,313.9957,0.9882311,-0.06459721,313.99597,0.9722597,-0.0488804,313.99484,0.98572695,-0.010273993,313.99545,0.9888387,27.1
313.99512,0.9884508,-0.0012328401,313.9943,0.9830654,0.043906752,313.99573,0.9882311,-0.0645891,313.9959,0.9722605,-0.048883397,313.99484,0.9857266,-0.010270928,313.99542,0.9888387,27.11
313.99512,0.9884511,-0.001239096,313.9949,0.98306465,0.043912623,313.99573,0.9882311,-0.06458156,313.99585,0.9722613,-0.04888618,313.99487,0.9857262,-0.010268113,313.9954,0.9888387,27.119999999999997
313.99512,0.9884514,-0.001239625,313.99557,0.98306394,0.043918636,313.99573,0.98823106,-0.06457458,313.9958,0.9722622,-0.048888702,313.99487,0.98572576,-0.010265526,313.99536,0.9888387,27.130000000000003
313.9951,0.98845166,-0.0012330208,313.9962,0.9830633,0.043924868,313.99573,0.98823106,-0.06456808,313.99573,0.97226304,-0.048890848,313.9949,0.98572534,-0.010263135,313.99533,0.9888387,27.14
313.9951,0.9884518,-0.0012208783,313.99667,0.9830629,0.043931216,313.99573,0.98823106,-0.064562164,313.99567,0.9722639,-0.048892703,313.99493,0.98572487,-0.010260967,313.9953,0.9888387,27.15
313.9951,0.9884517,-0.0012043981,313.99695,0.9830628,0.043937597,313.99573,0.98823106,-0.0645569,313.9956,0.97226465,-0.04889432,313.99496,0.9857244,-0.010259046,313.99527,0.9888387,27.160000000000004
313.99512,0.9884515,-0.0011859047,313.997,0.98306304,0.043943867,313.99576,0.98823106,-0.06455242,313.99554,0.9722654,-0.048895832,313.99496,0.9857239,-0.010257427,313.99527,0.9888387,27.17
313.99518,0.9884511,-0.0011681027,313.99683,0.9830636,0.04394984,313.99576,0.98823106,-0.06454889,313.99548,0.9722662,-0.048897408,313.995,0.98572344,-0.010256178,313.99527,0.9888386,27.18
313.99524,0.9884506,-0.0011532819,313.9964,0.98306435,0.04395536,313.99576,0.98823106,-0.06454644,313.99542,0.9722669,-0.04889919,313.99503,0.9857229,-0.010255358,313.9953,0.9888386,27.189999999999998
313.9953,0.98844993,-0.0011437603,313.99582,0.9830653,0.043960262,313.99576,0.98823106,-0.06454523,313.99536,0.9722676,-0.04890132,313.99506,0.9857224,-0.010255034,313.9953,0.9888386,27.200000000000003
313.9954,0.98844934,-0.0011402179,313.9952,0.98306626,0.043964483,313.99576,0.9882311,-0.064545274,313.9953,0.97226834,-0.04890386,313.9951,0.9857219,-0.010255234,313.99533,0.98883855,27.21
313.99545,0.9884488,-0.0011444812,313.9946,0.9830671,0.04396789,313.99576,0.9882311,-0.0645467,313.99524,0.972269,-0.04890692,313.99512,0.9857214,-0.010256009,313.99536,0.98883855,27.22
313.9955,0.9884483,-0.0011549947,313.99408,0.9830677,0.043970574,313.99576,0.9882311,-0.06454939,313.99518,0.97226965,-0.0489104,313.99515,0.98572093,-0.010257323,313.99536,0.98883855,27.230000000000004
313.99557,0.9884481,-0.0011707674,313.99374,0.98306805,0.043972567,313.99576,0.9882312,-0.06455328,313.99515,0.97227025,-0.04891425,313.99518,0.98572046,-0.010259154,313.9954,0.9888386,27.240000000000002
313.99564,0.988448,-0.0011895673,313.99365,0.983068,0.04397401,313.99576,0.9882312,-0.06455822,313.9951,0.9722709,-0.048918318,313.9952,0.98572,-0.010261443,313.9954,0.9888386,27.25
313.99564,0.98844814,-0.0012086682,313.9938,0.98306763,0.043975066,313.99573,0.98823124,-0.06456403,313.99503,0.97227144,-0.048922423,313.99524,0.9857195,-0.010264107,313.99536,0.9888387,27.259999999999998
313.99567,0.98844844,-0.0012256412,313.9942,0.9830669,0.0439759,313.99573,0.98823124,-0.0645705,313.995,0.97227204,-0.048926394,313.99527,0.9857191,-0.010267068,313.99533,0.9888387,27.270000000000003
313.99564,0.98844886,-0.0012380154,313.9948,0.9830661,0.04397667,313.99573,0.98823124,-0.06457746,313.99493,0.9722726,-0.048930053,313.9953,0.98571867,-0.010270237,313.99533,0.98883873,27.28
313.9956,0.98844934,-0.0012448767,313.99545,0.9830652,0.04397746,313.99573,0.9882313,-0.0645848,313.99487,0.97227305,-0.048933316,313.99533,0.9857183,-0.0102735525,313.9953,0.9888388,27.29
313.9956,0.98844975,-0.0012438009,313.99612,0.9830643,0.043978438,313.9957,0.9882313,-0.06459231,313.99484,0.9722735,-0.04893601,313.99536,0.9857179,-0.010276933,313.99524,0.98883885,27.300000000000004
313.99557,0.98845017,-0.0012363946,313.99673,0.98306364,0.043979518,313.9957,0.9882313,-0.06460005,313.99478,0.97227395,-0.048938222,313.9954,0.98571754,-0.010280385,313.99524,0.9888389,27.310000000000002
313.99554,0.9884504,-0.0012231634,313.9972,0.98306316,0.043980695,313.99567,0.98823136,-0.064607985,313.99475,0.97227424,-0.04893996,313.9954,0.98571724,-0.010283889,313.9952,0.9888389,27.32
313.99554,0.98845047,-0.0012062767,313.9974,0.98306304,0.04398185,313.99567,0.98823136,-0.06461617,313.99472,0.97227454,-0.048941344,313.99542,0.9857169,-0.010287466,313.99518,0.988839,27.33
313.99557,0.9884504,-0.0011881879,313.99738,0.9830633,0.043982845,313.99567,0.9882314,-0.06462473,313.9947,0.9722748,-0.04894253,313.99545,0.9857166,-0.010291158,313.99518,0.98883903,27.340000000000003
313.9956,0.9884501,-0.0011712993,313.99707,0.9830639,0.04398354,313.99564,0.9882314,-0.06463372,313.99466,0.97227496,-0.048943657,313.99548,0.98571634,-0.010295001,313.9952,0.98883903,27.35
313.99564,0.9884497,-0.0011584713,313.99658,0.98306465,0.04398377,313.99564,0.9882315,-0.06464328,313.99466,0.9722751,-0.04894492,313.99548,0.98571604,-0.010299057,313.9952,0.9888391,27.36
313.9957,0.9884493,-0.0011510524,313.99594,0.98306555,0.04398344,313.9956,0.98823154,-0.064653456,313.99463,0.97227514,-0.048946414,313.9955,0.9857158,-0.010303352,313.99524,0.9888391,27.369999999999997
313.99576,0.9884488,-0.0011511698,313.99527,0.9830664,0.043982424,313.9956,0.9882316,-0.06466433,313.99463,0.97227514,-0.04894828,313.99554,0.9857156,-0.01030793,313.99527,0.9888391,27.380000000000003
313.99582,0.98844844,-0.0011584545,313.99463,0.98306715,0.043980744,313.9956,0.98823166,-0.06467583,313.99463,0.97227514,-0.04895051,313.99554,0.9857154,-0.010312774,313.9953,0.98883915,27.39
313.99585,0.98844814,-0.0011723213,313.99408,0.98306763,0.043978438,313.99557,0.98823166,-0.06468789,313.99463,0.9722751,-0.048953064,313.99557,0.98571527,-0.01031786,313.99533,0.98883915,27.4
313.99588,0.9884481,-0.0011908113,313.9938,0.98306775,0.043975625,313.99557,0.9882317,-0.06470036,313.9946,0.97227496,-0.04895584,313.99557,0.9857151,-0.010323131,313.99533,0.9888392,27.410000000000004
313.99588,0.98844826,-0.0012116339,313.99374,0.9830676,0.04397247,313.99554,0.9882318,-0.06471303,313.9946,0.97227484,-0.04895868,313.9956,0.98571503,-0.010328513,313.99533,0.98883927,27.42
313.99588,0.9884486,-0.0012322022,313.99396,0.983067,0.043969136,313.99554,0.9882318,-0.06472572,313.99463,0.9722747,-0.048961427,313.9956,0.985715,-0.010333918,313.99533,0.9888393,27.43
313.99585,0.98844916,-0.0012494805,313.99442,0.98306614,0.04396584,313.9955,0.98823184,-0.064738184,313.99463,0.97227454,-0.048963875,313.99564,0.9857149,-0.010339242,313.99533,0.9888394,27.439999999999998
313.9958,0.98844975,-0.0012616053,313.99506,0.9830651,0.04396272,313.9955,0.9882319,-0.06475025,313.99463,0.97227436,-0.048965883,313.99564,0.9857149,-0.010344405,313.9953,0.98883945,27.450000000000003
313.99573,0.9884504,-0.0012662788,313.99576,0.9830641,0.043959957,313.99548,0.9882319,-0.06476172,313.99463,0.9722741,-0.04896729,313.99564,0.9857149,-0.010349314,313.99527,0.98883957,27.46
313.9957,0.98845106,-0.0012638124,313.99643,0.98306316,0.043957554,313.99548,0.98823196,-0.064772554,313.99463,0.9722738,-0.04896811,313.99564,0.9857149,-0.010353944,313.99524,0.9888396,27.47
313.99564,0.98845154,-0.0012540376,313.99704,0.9830624,0.043955553,313.99545,0.98823196,-0.06478268,313.99466,0.9722735,-0.04896831,313.99564,0.985715,-0.010358256,313.9952,0.9888397,27.480000000000004
313.99557,0.9884519,-0.0012387037,313.9974,0.983062,0.043953877,313.99542,0.98823196,-0.06479215,313.9947,0.9722732,-0.04896799,313.99564,0.9857151,-0.010362261,313.9952,0.98883975,27.490000000000002
313.99554,0.988452,-0.0012202,313.99756,0.98306197,0.043952394,313.99542,0.988232,-0.064801045,313.9947,0.9722728,-0.0489673,313.99564,0.98571515,-0.010365997,313.9952,0.98883975,27.5
313.99554,0.98845196,-0.0012009192,313.9974,0.9830623,0.043950975,313.9954,0.988232,-0.06480948,313.99472,0.97227234,-0.04896639,313.99564,0.98571527,-0.010369503,313.9952,0.9888398,27.509999999999998
313.99557,0.9884517,-0.0011840996,313.99698,0.983063,0.043949433,313.9954,0.9882321,-0.0648176,313.99475,0.97227186,-0.048965473,313.99564,0.9857154,-0.010372852,313.99524,0.9888398,27.520000000000003
313.99557,0.98845136,-0.0011720699,313.99637,0.9830638,0.043947615,313.9954,0.98823214,-0.06482553,313.99478,0.9722714,-0.048964716,313.99564,0.9857155,-0.010376101,313.99527,0.9888398,27.53
313.9956,0.98845094,-0.0011672194,313.99567,0.9830648,0.043945383,313.99536,0.98823214,-0.06483338,313.99484,0.97227085,-0.048964284,313.99564,0.9857156,-0.010379309,313.9953,0.98883986,27.54
313.99567,0.9884505,-0.0011692686,313.99493,0.9830656,0.043942746,313.99536,0.9882322,-0.06484113,313.99487,0.9722703,-0.048964184,313.99564,0.9857158,-0.010382475,313.99533,0.98883986,27.550000000000004
313.9957,0.9884503,-0.0011791427,313.9943,0.9830663,0.043939643,313.99536,0.98823225,-0.06484881,313.9949,0.9722697,-0.04896449,313.99564,0.985716,-0.010385626,313.99536,0.98883986,27.560000000000002
313.9957,0.9884501,-0.0011950005,313.9938,0.9830667,0.04393619,313.99533,0.98823225,-0.06485632,313.99496,0.9722692,-0.048965096,313.99564,0.98571616,-0.01038872,313.9954,0.9888399,27.57
313.9957,0.98845017,-0.0012145899,313.99356,0.98306674,0.043932524,313.99533,0.9882323,-0.064863496,313.995,0.97226864,-0.048965875,313.9956,0.9857164,-0.010391701,313.99542,0.9888399,27.58
313.99567,0.98845047,-0.0012355297,313.99362,0.9830664,0.043928802,313.9953,0.9882323,-0.064870186,313.99506,0.9722681,-0.048966683,313.9956,0.98571664,-0.010394506,313.99542,0.98884,27.590000000000003
313.99564,0.98845094,-0.0012546984,313.99393,0.98306566,0.043925226,313.9953,0.9882324,-0.0648762,313.9951,0.97226757,-0.048967317,313.9956,0.9857169,-0.010397049,313.9954,0.98884,27.6
313.99557,0.98845154,-0.0012695256,313.99445,0.9830648,0.043921977,313.9953,0.9882324,-0.064881355,313.99512,0.9722671,-0.048967607,313.99557,0.9857171,-0.0103992475,313.9954,0.98884004,27.61
313.9955,0.9884522,-0.0012783326,313.99512,0.9830637,0.04391918,313.99527,0.9882324,-0.064885534,313.99515,0.97226655,-0.048967436,313.99557,0.98571736,-0.010401046,313.99536,0.9888401,27.619999999999997
313.99545,0.9884528,-0.0012797716,313.99582,0.98306274,0.04391694,313.99527,0.9882324,-0.064888634,313.9952,0.9722661,-0.04896671,313.99554,0.9857176,-0.01040239,313.99533,0.98884016,27.630000000000003
313.99536,0.9884534,-0.0012734233,313.99646,0.9830619,0.0439153,313.99524,0.9882324,-0.06489062,313.99524,0.97226554,-0.04896539,313.99554,0.9857179,-0.010403254,313.9953,0.98884016,27.64
313.9953,0.9884538,-0.0012603495,313.99698,0.9830613,0.043914214,313.99524,0.9882324,-0.06489155,313.99527,0.97226506,-0.048963536,313.9955,0.98571813,-0.010403652,313.9953,0.9888402,27.65
313.99527,0.98845404,-0.0012427068,313.99728,0.9830611,0.043913566,313.99524,0.9882324,-0.06489153,313.99533,0.9722645,-0.04896128,313.9955,0.98571837,-0.010403628,313.9953,0.9888402,27.660000000000004
313.99524,0.98845404,-0.0012225684,313.9973,0.98306125,0.04391323,313.9952,0.9882324,-0.06489068,313.99536,0.97226405,-0.04895876,313.9955,0.9857186,-0.01040323,313.9953,0.9888402,27.67
313.99524,0.98845387,-0.0012028787,313.99704,0.98306173,0.043913037,313.9952,0.98823243,-0.0648892,313.9954,0.9722636,-0.048956163,313.99548,0.9857189,-0.010402536,313.9953,0.9888402,27.68
313.99524,0.9884535,-0.0011865424,313.99655,0.98306257,0.043912787,313.9952,0.98823243,-0.06488727,313.99545,0.97226304,-0.048953697,313.99548,0.9857191,-0.010401633,313.99533,0.98884016,27.689999999999998
313.99527,0.9884531,-0.0011754505,313.9959,0.98306346,0.043912362,313.9952,0.98823243,-0.06488503,313.99548,0.97226256,-0.048951495,313.99545,0.9857193,-0.010400589,313.99536,0.98884016,27.700000000000003
313.9953,0.9884526,-0.0011715061,313.99518,0.9830645,0.043911625,313.9952,0.98823243,-0.06488262,313.99554,0.9722621,-0.048949704,313.99545,0.98571956,-0.010399473,313.9954,0.98884016,27.71
313.99533,0.98845214,-0.0011754979,313.99448,0.9830653,0.043910515,313.9952,0.98823243,-0.064880125,313.99557,0.97226167,-0.04894839,313.99542,0.98571974,-0.010398323,313.99545,0.9888401,27.72
313.99536,0.98845184,-0.0011864816,313.99387,0.98306596,0.043909073,313.99518,0.9882325,-0.06487751,313.9956,0.97226125,-0.048947513,313.99542,0.98572,-0.010397143,313.99548,0.9888401,27.730000000000004
313.99536,0.98845166,-0.0012026895,313.99344,0.9830663,0.0439074,313.99518,0.9882325,-0.06487472,313.99567,0.97226083,-0.04894698,313.9954,0.98572016,-0.010395911,313.99548,0.98884004,27.740000000000002
313.99536,0.98845166,-0.0012222672,313.9933,0.9830663,0.043905593,313.99518,0.9882325,-0.064871676,313.9957,0.97226053,-0.04894669,313.9954,0.9857204,-0.010394599,313.9955,0.98884004,27.75
313.99536,0.9884519,-0.0012423175,313.99344,0.9830659,0.043903828,313.99518,0.9882325,-0.064868234,313.99573,0.97226024,-0.048946455,313.9954,0.9857206,-0.01039315,313.9955,0.98884004,27.759999999999998
313.9953,0.9884523,-0.001259745,313.99384,0.9830651,0.043902304,313.99518,0.9882325,-0.06486423,313.99576,0.97226,-0.048946083,313.99536,0.98572075,-0.01039149,313.99548,0.98884004,27.770000000000003
313.99527,0.98845285,-0.0012722724,313.99445,0.98306423,0.043901168,313.99518,0.98823243,-0.06485956,313.99576,0.97225976,-0.04894542,313.99536,0.98572093,-0.010389563,313.99548,0.9888401,27.78
313.9952,0.9884534,-0.0012776444,313.99515,0.9830632,0.043900564,313.99518,0.98823243,-0.06485411,313.9958,0.9722596,-0.04894431,313.99533,0.9857211,-0.010387312,313.99545,0.9888401,27.79
313.99515,0.9884539,-0.0012757961,313.99588,0.9830623,0.043900512,313.99518,0.98823243,-0.06484788,313.99582,0.97225946,-0.04894274,313.99533,0.98572123,-0.010384732,313.99542,0.9888401,27.800000000000004
313.9951,0.98845434,-0.0012659221,313.99652,0.9830616,0.043901067,313.99518,0.9882324,-0.06484085,313.99582,0.97225934,-0.048940647,313.99533,0.98572135,-0.010381801,313.9954,0.9888401,27.810000000000002
313.99503,0.98845464,-0.0012499607,313.997,0.9830612,0.043902118,313.99518,0.9882324,-0.064833164,313.99585,0.9722592,-0.048938148,313.9953,0.98572147,-0.01037857,313.99536,0.98884004,27.82
313.995,0.9884547,-0.0012294718,313.99722,0.98306113,0.043903574,313.99518,0.9882324,-0.06482493,313.99585,0.97225916,-0.04893534,313.9953,0.9857216,-0.0103750825,313.99536,0.98884004,27.83
313.995,0.9884545,-0.001207517,313.99716,0.98306143,0.043905243,313.99518,0.9882323,-0.06481636,313.99585,0.9722591,-0.048932415,313.9953,0.9857217,-0.010371423,313.99536,0.98884,27.840000000000003
313.995,0.9884541,-0.0011871714,313.99683,0.98306215,0.043906923,313.99518,0.9882323,-0.06480768,313.99588,0.97225904,-0.04892958,313.99527,0.98572177,-0.0103676915,313.9954,0.98884,27.85
313.99506,0.98845357,-0.0011710855,313.99625,0.9830631,0.043908436,313.99518,0.9882323,-0.064799085,313.99588,0.972259,-0.04892702,313.99527,0.98572177,-0.010363974,313.99542,0.9888399,27.86
313.9951,0.988453,-0.0011616492,313.99554,0.9830642,0.04390961,313.99518,0.9882323,-0.06479077,313.9959,0.972259,-0.0489249,313.99527,0.9857218,-0.010360362,313.99545,0.98883986,27.869999999999997
313.99515,0.9884524,-0.0011594984,313.99478,0.98306525,0.043910384,313.99518,0.9882323,-0.06478283,313.9959,0.972259,-0.04892329,313.99527,0.9857218,-0.010356906,313.99548,0.9888398,27.880000000000003
313.9952,0.9884518,-0.0011659008,313.99408,0.98306614,0.043910656,313.99518,0.9882323,-0.06477538,313.9959,0.97225904,-0.048922285,313.99527,0.9857218,-0.010353666,313.9955,0.98883975,27.89
313.99524,0.9884514,-0.0011793362,313.99353,0.98306674,0.043910496,313.9952,0.9882323,-0.064768374,313.9959,0.9722591,-0.048921805,313.99527,0.9857218,-0.010350635,313.99554,0.9888397,27.9
313.99527,0.9884512,-0.001197547,313.9932,0.983067,0.043910034,313.9952,0.98823225,-0.064761735,313.9959,0.9722592,-0.048921723,313.99527,0.98572177,-0.010347782,313.99554,0.9888397,27.910000000000004
313.99527,0.98845124,-0.001218258,313.9932,0.98306686,0.04390939,313.9952,0.98823225,-0.064755365,313.9959,0.9722594,-0.048921898,313.99527,0.98572177,-0.010345071,313.99554,0.9888396,27.92
313.99527,0.9884514,-0.0012381588,313.99347,0.98306626,0.043908764,313.9952,0.98823225,-0.06474911,313.9959,0.97225964,-0.04892212,313.99524,0.9857217,-0.010342432,313.99554,0.9888396,27.93
313.99524,0.98845184,-0.0012539366,313.994,0.9830655,0.04390837,313.9952,0.9882322,-0.06474278,313.99588,0.9722599,-0.04892217,313.99524,0.9857217,-0.0103397835,313.9955,0.9888396,27.939999999999998
313.9952,0.9884523,-0.0012638877,313.9947,0.9830645,0.043908317,313.99524,0.9882322,-0.0647363,313.99588,0.9722601,-0.048921928,313.99524,0.98572165,-0.010337083,313.99548,0.9888396,27.950000000000003
313.99515,0.9884528,-0.0012662398,313.99542,0.9830635,0.043908723,313.99524,0.98823214,-0.06472958,313.99585,0.9722604,-0.04892126,313.99524,0.9857216,-0.010334279,313.99545,0.9888396,27.96
313.99512,0.9884532,-0.0012605895,313.9962,0.9830626,0.04390962,313.99524,0.98823214,-0.06472261,313.99582,0.9722607,-0.048920136,313.99524,0.9857215,-0.0103313625,313.99542,0.9888396,27.97
313.9951,0.9884535,-0.0012475456,313.9968,0.983062,0.043910984,313.99524,0.9882321,-0.064715445,313.9958,0.9722611,-0.048918575,313.99527,0.9857214,-0.010328342,313.9954,0.98883957,27.980000000000004
313.99506,0.9884536,-0.0012291135,313.9972,0.98306173,0.043912698,313.99524,0.9882321,-0.0647082,313.9958,0.97226137,-0.04891669,313.99527,0.98572135,-0.010325263,313.99536,0.98883957,27.990000000000002
313.99506,0.9884535,-0.0012075161,313.9973,0.98306185,0.043914624,313.99524,0.988232,-0.064701036,313.99576,0.97226167,-0.048914626,313.99527,0.98572123,-0.010322185,313.99536,0.9888395,28.0
313.99506,0.9884532,-0.0011856613,313.99713,0.9830624,0.04391658,313.99527,0.988232,-0.06469414,313.99573,0.972262,-0.048912562,313.99527,0.9857211,-0.010319188,313.99536,0.9888395,28.009999999999998
313.99512,0.9884527,-0.0011668107,313.9967,0.9830632,0.043918353,313.99527,0.988232,-0.06468772,313.99573,0.9722623,-0.04891072,313.99527,0.985721,-0.010316369,313.99536,0.98883945,28.020000000000003
313.99515,0.9884521,-0.001153222,313.99606,0.98306423,0.043919787,313.99527,0.988232,-0.064681955,313.9957,0.9722626,-0.04890925,313.99527,0.9857208,-0.010313804,313.9954,0.9888394,28.03
313.99524,0.9884514,-0.0011473614,313.9953,0.98306537,0.043920707,313.9953,0.98823196,-0.06467701,313.99567,0.9722629,-0.04890833,313.99527,0.9857207,-0.0103115775,313.99542,0.9888393,28.04
313.9953,0.98845077,-0.0011492867,313.99454,0.9830664,0.043921098,313.9953,0.98823196,-0.06467291,313.99567,0.9722632,-0.04890798,313.9953,0.9857205,-0.010309712,313.99545,0.98883927,28.050000000000004
313.99536,0.9884502,-0.0011592787,313.9939,0.98306715,0.04392092,313.9953,0.98823196,-0.06466971,313.99564,0.9722636,-0.04890823,313.9953,0.9857204,-0.010308237,313.99548,0.98883927,28.060000000000002
313.99542,0.9884499,-0.0011757717,313.99344,0.98306763,0.04392025,313.99533,0.98823196,-0.064667344,313.9956,0.9722639,-0.048908994,313.9953,0.9857202,-0.010307134,313.9955,0.9888392,28.07
313.99545,0.98844975,-0.0011960715,313.99323,0.9830677,0.04391925,313.99533,0.98823196,-0.06466565,313.99557,0.97226423,-0.04891011,313.9953,0.9857201,-0.010306345,313.9955,0.9888392,28.08
313.99545,0.9884499,-0.0012178055,313.99335,0.98306733,0.04391806,313.99533,0.98823196,-0.06466452,313.99554,0.97226465,-0.048911426,313.99533,0.98572,-0.01030582,313.99548,0.9888392,28.090000000000003
313.99545,0.98845017,-0.0012374497,313.99374,0.9830666,0.043916896,313.99533,0.9882319,-0.06466373,313.9955,0.972265,-0.04891271,313.99533,0.9857198,-0.010305465,313.99548,0.9888392,28.1
313.99542,0.9884506,-0.0012523286,313.99435,0.98306566,0.043915942,313.99536,0.9882319,-0.06466311,313.99548,0.9722654,-0.04891378,313.99533,0.9857197,-0.010305203,313.99545,0.9888392,28.11
313.9954,0.9884511,-0.0012601322,313.99512,0.9830646,0.043915354,313.99536,0.98823184,-0.06466253,313.99545,0.9722658,-0.048914474,313.99533,0.98571956,-0.010304961,313.99542,0.9888392,28.119999999999997
313.99533,0.98845166,-0.0012595955,313.99594,0.9830636,0.043915227,313.99536,0.98823184,-0.06466188,313.99542,0.9722662,-0.048914682,313.99536,0.98571944,-0.010304691,313.99536,0.9888392,28.130000000000003
313.9953,0.9884521,-0.0012512923,313.99667,0.98306274,0.04391554,313.99536,0.98823184,-0.064661175,313.9954,0.97226655,-0.048914433,313.99536,0.9857193,-0.010304384,313.99533,0.98883927,28.14
313.99527,0.9884524,-0.001236156,313.9972,0.9830622,0.04391626,313.99536,0.9882318,-0.06466045,313.99536,0.9722669,-0.04891376,313.99536,0.9857192,-0.010304044,313.9953,0.98883927,28.15
313.99527,0.9884524,-0.001216884,313.99744,0.9830621,0.043917228,313.99536,0.9882318,-0.06465985,313.99533,0.9722672,-0.04891282,313.99536,0.9857191,-0.010303725,313.9953,0.9888392,28.160000000000004
313.99527,0.9884522,-0.0011967127,313.9974,0.9830624,0.043918245,313.9954,0.9882318,-0.06465954,313.9953,0.9722675,-0.04891183,313.9954,0.98571897,-0.010303505,313.9953,0.9888392,28.17
313.9953,0.98845184,-0.0011785368,313.99713,0.983063,0.043919127,313.9954,0.9882317,-0.0646597,313.99527,0.97226775,-0.04891097,313.9954,0.98571885,-0.010303459,313.9953,0.9888392,28.18
313.99533,0.98845136,-0.0011632044,313.99664,0.9830638,0.043919817,313.9954,0.9882317,-0.06466038,313.99524,0.972268,-0.04891031,313.9954,0.9857187,-0.010303614,313.99533,0.98883915,28.189999999999998
313.9954,0.9884508,-0.0011529967,313.996,0.9830647,0.043920163,313.9954,0.9882317,-0.0646617,313.99524,0.9722682,-0.04891,313.9954,0.9857186,-0.010304029,313.99533,0.98883915,28.200000000000003
313.99545,0.9884502,-0.0011499937,313.99527,0.9830657,0.04392003,313.99542,0.9882317,-0.064663775,313.9952,0.9722684,-0.04891018,313.99542,0.9857185,-0.010304764,313.99536,0.98883915,28.21
313.9955,0.9884497,-0.0011544041,313.99457,0.9830666,0.043919396,313.99542,0.9882317,-0.06466663,313.99518,0.9722686,-0.048910875,313.99542,0.98571837,-0.01030583,313.9954,0.9888391,28.22
313.99557,0.9884493,-0.0011657241,313.99396,0.9830673,0.043918278,313.99542,0.9882317,-0.06467022,313.99518,0.9722687,-0.04891207,313.99542,0.9857183,-0.010307225,313.99542,0.9888391,28.230000000000004
313.9956,0.9884491,-0.0011830387,313.99356,0.9830676,0.043916725,313.99545,0.9882317,-0.06467449,313.99515,0.9722689,-0.048913717,313.99542,0.98571825,-0.0103089325,313.99542,0.9888391,28.240000000000002
313.99564,0.98844904,-0.0012036338,313.99344,0.9830675,0.043914903,313.99545,0.9882317,-0.06467926,313.99515,0.97226906,-0.048915643,313.99542,0.9857182,-0.010310882,313.99542,0.9888391,28.25
313.99564,0.9884493,-0.0012249806,313.9936,0.9830671,0.043912966,313.99545,0.9882317,-0.06468436,313.99512,0.9722692,-0.048917685,313.99545,0.98571813,-0.010313003,313.99542,0.9888391,28.259999999999998
313.99564,0.9884497,-0.0012439671,313.99402,0.98306626,0.04391112,313.99545,0.9882317,-0.06468959,313.99512,0.97226936,-0.04891964,313.99545,0.9857181,-0.010315207,313.9954,0.98883915,28.270000000000003
313.99557,0.9884502,-0.0012578578,313.99466,0.9830653,0.04390955,313.99545,0.9882317,-0.06469475,313.9951,0.9722695,-0.048921317,313.99545,0.9857181,-0.010317402,313.99536,0.98883915,28.28
313.99554,0.9884508,-0.0012646762,313.99542,0.9830642,0.043908395,313.99545,0.9882317,-0.06469969,313.99506,0.9722696,-0.048922572,313.99545,0.9857181,-0.010319515,313.99533,0.9888392,28.29
313.99548,0.98845136,-0.0012631333,313.99622,0.98306316,0.043907754,313.99545,0.9882317,-0.06470429,313.99506,0.9722697,-0.048923302,313.99545,0.9857181,-0.010321489,313.9953,0.98883927,28.300000000000004
313.99545,0.98845184,-0.0012540178,313.9969,0.9830623,0.04390761,313.99545,0.9882317,-0.06470856,313.99503,0.9722698,-0.048923537,313.99545,0.9857181,-0.010323312,313.99527,0.98883927,28.310000000000002
313.9954,0.98845214,-0.0012382388,313.99738,0.98306185,0.043907914,313.99545,0.98823166,-0.06471252,313.99503,0.97226983,-0.048923317,313.99545,0.9857181,-0.01032498,313.99524,0.9888393,28.32
313.9954,0.98845226,-0.0012186413,313.9976,0.9830618,0.043908514,313.99545,0.98823166,-0.06471629,313.99503,0.97226983,-0.04892282,313.99545,0.9857181,-0.010326547,313.99524,0.9888393,28.33
313.9954,0.9884521,-0.0011983389,313.9975,0.9830621,0.043909214,313.99545,0.98823166,-0.064720035,313.99503,0.97226983,-0.04892223,313.99545,0.98571813,-0.0103280805,313.99524,0.9888393,28.340000000000003
313.9954,0.9884518,-0.0011803727,313.9972,0.9830627,0.04390983,313.99548,0.98823166,-0.064723924,313.99503,0.9722697,-0.048921756,313.99545,0.98571813,-0.010329654,313.99524,0.9888393,28.35
313.99545,0.98845136,-0.0011655593,313.99664,0.9830635,0.0439103,313.99548,0.9882317,-0.06472799,313.99503,0.97226965,-0.048921455,313.99545,0.9857182,-0.010331292,313.99527,0.9888393,28.36
313.99548,0.9884508,-0.0011565454,313.99594,0.98306453,0.043910455,313.99548,0.9882317,-0.06473238,313.99503,0.97226954,-0.048921503,313.99545,0.9857182,-0.010333059,313.9953,0.98883927,28.369999999999997
313.99554,0.9884503,-0.001154904,313.99518,0.98306555,0.043910194,313.99548,0.9882317,-0.06473718,313.99503,0.9722694,-0.048922017,313.99545,0.98571825,-0.010334998,313.99533,0.98883927,28.380000000000003
313.9956,0.9884498,-0.0011613675,313.99442,0.9830664,0.043909453,313.99548,0.9882317,-0.06474241,313.99503,0.97226924,-0.04892305,313.99545,0.9857183,-0.010337134,313.99536,0.98883927,28.39
313.99564,0.9884495,-0.0011747618,313.9938,0.98306704,0.043908298,313.99548,0.9882318,-0.064748,313.99506,0.9722691,-0.04892455,313.99545,0.98571837,-0.010339446,313.9954,0.98883927,28.4
313.99567,0.98844934,-0.0011940574,313.99344,0.9830673,0.043906778,313.99548,0.9882318,-0.06475388,313.99506,0.97226894,-0.048926454,313.99545,0.9857184,-0.010341913,313.9954,0.9888393,28.410000000000004
313.99567,0.98844945,-0.001216582,313.99335,0.9830671,0.043905057,313.99548,0.9882318,-0.06475989,313.99506,0.97226876,-0.048928604,313.99545,0.9857185,-0.010344468,313.99542,0.9888393,28.42
313.99567,0.98844975,-0.0012389,313.99356,0.98306656,0.043903355,313.99548,0.9882318,-0.06476579,313.9951,0.97226864,-0.04893077,313.99545,0.9857186,-0.010347014,313.9954,0.9888393,28.43
313.9956,0.9884503,-0.0012582373,313.99405,0.98306566,0.043901842,313.99548,0.9882318,-0.06477141,313.9951,0.9722685,-0.048932772,313.99545,0.98571867,-0.010349472,313.9954,0.9888394,28.439999999999998
313.99557,0.98845094,-0.0012714287,313.99475,0.98306453,0.043900736,313.99548,0.9882318,-0.064776525,313.9951,0.97226834,-0.048934393,313.99542,0.9857188,-0.010351742,313.99536,0.98883945,28.450000000000003
313.99548,0.9884516,-0.001276999,313.99557,0.9830634,0.043900143,313.99548,0.9882318,-0.06478102,313.9951,0.9722682,-0.048935518,313.99542,0.9857189,-0.01035376,313.99533,0.9888395,28.46
313.99542,0.98845226,-0.0012735573,313.9964,0.9830623,0.04390017,313.99548,0.9882318,-0.06478478,313.99512,0.97226804,-0.04893604,313.99542,0.985719,-0.010355468,313.99527,0.9888395,28.47
313.99536,0.98845273,-0.0012616775,313.99707,0.9830615,0.043900803,313.99548,0.9882318,-0.06478781,313.99512,0.97226787,-0.048935976,313.99542,0.98571914,-0.010356856,313.99524,0.98883957,28.480000000000004
313.99533,0.98845303,-0.0012438875,313.9975,0.98306113,0.04390191,313.99548,0.9882318,-0.06479023,313.99512,0.9722677,-0.04893546,313.99542,0.98571926,-0.010357958,313.99524,0.98883957,28.490000000000002
313.9953,0.9884531,-0.0012228767,313.99762,0.9830612,0.043903317,313.99545,0.9882318,-0.06479217,313.99515,0.97226745,-0.048934672,313.9954,0.9857194,-0.010358836,313.99524,0.9888396,28.5
313.9953,0.9884529,-0.0012018274,313.99744,0.9830616,0.043904833,313.99545,0.9882318,-0.064793825,313.99515,0.9722672,-0.04893381,313.9954,0.98571944,-0.010359568,313.99524,0.9888396,28.509999999999998
313.99533,0.98845255,-0.0011832867,313.99704,0.9830623,0.04390629,313.99545,0.9882318,-0.064795345,313.99518,0.972267,-0.048933048,313.9954,0.98571956,-0.010360222,313.99527,0.98883957,28.520000000000003
313.99536,0.9884521,-0.0011690338,313.9964,0.9830633,0.043907564,313.99545,0.98823184,-0.06479683,313.9952,0.9722667,-0.04893251,313.9954,0.9857197,-0.010360854,313.9953,0.98883957,28.53
313.9954,0.98845154,-0.0011616992,313.99567,0.98306435,0.043908488,313.99545,0.98823184,-0.064798445,313.9952,0.9722664,-0.048932374,313.9954,0.98571974,-0.010361534,313.99533,0.98883957,28.54
313.99545,0.988451,-0.0011620298,313.99487,0.98306537,0.043908995,313.99545,0.98823184,-0.06480024,313.99524,0.97226614,-0.0489327,313.99536,0.98571986,-0.0103622945,313.99536,0.98883957,28.550000000000004
313.99548,0.9884506,-0.0011702493,313.99414,0.9830662,0.043909054,313.99545,0.9882319,-0.064802244,313.99527,0.97226584,-0.04893353,313.99536,0.98572,-0.010363158,313.9954,0.98883957,28.560000000000002
313.9955,0.9884503,-0.0011855832,313.9936,0.9830667,0.043908693,313.99545,0.9882319,-0.06480442,313.9953,0.9722656,-0.048934814,313.99536,0.98572004,-0.01036412,313.99542,0.98883957,28.57
313.99554,0.9884502,-0.0012054732,313.99332,0.98306686,0.043908063,313.99545,0.9882319,-0.064806625,313.9953,0.97226536,-0.048936408,313.99536,0.98572016,-0.010365127,313.99542,0.98883957,28.58
313.99554,0.9884504,-0.0012274325,313.99332,0.98306656,0.04390731,313.99545,0.98823196,-0.06480872,313.99533,0.9722651,-0.04893815,313.99536,0.9857202,-0.010366118,313.99542,0.98883957,28.590000000000003
313.9955,0.98845077,-0.0012482556,313.99362,0.9830659,0.04390663,313.99545,0.98823196,-0.064810514,313.99536,0.97226495,-0.048939846,313.99536,0.98572034,-0.010367015,313.99542,0.9888396,28.6
313.99545,0.9884513,-0.0012648473,313.99417,0.983065,0.043906223,313.99545,0.98823196,-0.064811826,313.99536,0.97226477,-0.048941273,313.99533,0.98572046,-0.01036773,313.9954,0.9888396,28.61
313.9954,0.98845196,-0.0012749536,313.9949,0.98306394,0.04390624,313.99542,0.98823196,-0.064812504,313.99536,0.9722646,-0.04894228,313.99533,0.9857205,-0.010368194,313.99536,0.9888397,28.619999999999997
313.99533,0.98845255,-0.0012767947,313.9957,0.98306286,0.043906804,313.99542,0.98823196,-0.06481244,313.9954,0.97226447,-0.048942734,313.99533,0.98572063,-0.010368348,313.99533,0.9888397,28.630000000000003
313.99527,0.98845315,-0.0012704981,313.99646,0.9830619,0.04390792,313.99542,0.98823196,-0.064811625,313.9954,0.9722643,-0.048942626,313.99533,0.9857207,-0.010368177,313.9953,0.98883975,28.64
313.9952,0.9884535,-0.0012565589,313.99704,0.9830613,0.043909576,313.99542,0.98823196,-0.06481009,313.99542,0.9722642,-0.048941974,313.9953,0.9857208,-0.010367681,313.9953,0.98883975,28.65
313.99518,0.98845375,-0.0012368718,313.9974,0.9830611,0.043911655,313.99542,0.98823196,-0.06480794,313.99542,0.972264,-0.048940882,313.9953,0.9857209,-0.010366898,313.99527,0.98883975,28.660000000000004
313.99518,0.9884537,-0.0012146299,313.99747,0.9830612,0.043913964,313.9954,0.98823196,-0.06480536,313.99545,0.9722639,-0.048939556,313.9953,0.98572093,-0.010365905,313.99527,0.98883975,28.67
313.99518,0.9884534,-0.0011925377,313.99722,0.9830618,0.043916333,313.9954,0.98823196,-0.06480252,313.99545,0.9722637,-0.048938166,313.9953,0.985721,-0.010364774,313.9953,0.98883975,28.68
313.9952,0.988453,-0.0011739953,313.9967,0.9830627,0.04391854,313.9954,0.98823196,-0.064799644,313.99548,0.9722635,-0.048936937,313.9953,0.985721,-0.010363601,313.9953,0.98883975,28.689999999999998
313.99524,0.9884524,-0.0011613441,313.996,0.98306376,0.043920416,313.9954,0.98823196,-0.0647969,313.99548,0.97226334,-0.048936043,313.9953,0.985721,-0.010362468,313.99533,0.9888397,28.700000000000003
313.9953,0.9884518,-0.001156693,313.9952,0.9830649,0.04392182,313.9954,0.988232,-0.06479443,313.9955,0.97226316,-0.048935622,313.9953,0.98572105,-0.010361442,313.9954,0.9888397,28.71
313.99533,0.98845124,-0.0011601679,313.99442,0.9830659,0.04392272,313.9954,0.988232,-0.064792275,313.9955,0.97226304,-0.048935708,313.9953,0.98572105,-0.010360556,313.99542,0.9888397,28.72
313.9954,0.9884508,-0.0011719613,313.99374,0.9830667,0.043923076,313.9954,0.988232,-0.06479047,313.99554,0.9722629,-0.04893633,313.9953,0.98572105,-0.010359832,313.99545,0.9888396,28.730000000000004
313.99542,0.9884506,-0.0011902433,313.9933,0.98306704,0.04392299,313.9954,0.9882321,-0.064788945,313.99554,0.97226286,-0.048937388,313.9953,0.98572105,-0.010359247,313.99548,0.9888396,28.740000000000002
313.99542,0.9884505,-0.0012121594,313.9931,0.98306704,0.043922625,313.9954,0.9882321,-0.06478755,313.99557,0.97226274,-0.048938703,313.9953,0.98572105,-0.010358744,313.99548,0.9888396,28.75
313.99542,0.98845077,-0.0012346893,313.99326,0.9830666,0.043922164,313.9954,0.9882321,-0.064786114,313.99557,0.97226274,-0.048940085,313.9953,0.98572105,-0.010358255,313.99548,0.9888396,28.759999999999998
313.9954,0.9884512,-0.0012545532,313.9937,0.9830658,0.043921802,313.99536,0.9882321,-0.06478447,313.99557,0.97226274,-0.04894132,313.9953,0.98572105,-0.010357701,313.99545,0.9888397,28.770000000000003
313.99533,0.9884518,-0.0012686289,313.99442,0.9830648,0.04392175,313.99536,0.9882321,-0.064782426,313.99557,0.97226274,-0.0489422,313.9953,0.98572105,-0.010356993,313.99542,0.9888397,28.78
313.9953,0.9884524,-0.0012756892,313.9952,0.98306364,0.043922096,313.99536,0.9882321,-0.06477991,313.99557,0.9722628,-0.04894262,313.9953,0.985721,-0.010356088,313.9954,0.9888397,28.79
313.99524,0.988453,-0.0012732754,313.996,0.9830626,0.043923,313.99536,0.9882321,-0.06477678,313.99557,0.97226286,-0.048942417,313.9953,0.985721,-0.010354917,313.99536,0.98883975,28.800000000000004
313.99518,0.9884534,-0.0012627412,313.99673,0.98306185,0.0439244,313.99536,0.9882321,-0.06477311,313.99557,0.9722629,-0.048941657,313.9953,0.985721,-0.0103535,313.99533,0.98883975,28.810000000000002
313.99515,0.9884537,-0.0012451274,313.99725,0.9830614,0.04392623,313.99533,0.9882321,-0.06476897,313.99557,0.972263,-0.04894039,313.9953,0.98572093,-0.010351854,313.9953,0.98883975,28.82
313.99512,0.98845375,-0.0012228922,313.9975,0.9830613,0.04392836,313.99533,0.988232,-0.06476451,313.99557,0.972263,-0.04893877,313.9953,0.9857209,-0.010350036,313.9953,0.98883975,28.83
313.99512,0.98845357,-0.0011993079,313.99744,0.9830617,0.043930575,313.99533,0.988232,-0.06475992,313.99557,0.97226304,-0.048936993,313.9953,0.9857208,-0.01034813,313.9953,0.98883975,28.840000000000003
313.99515,0.98845315,-0.0011775709,313.99704,0.98306245,0.043932673,313.99533,0.9882321,-0.06475542,313.99557,0.9722631,-0.048935283,313.9953,0.98572075,-0.010346225,313.99533,0.9888397,28.85
313.99518,0.98845255,-0.0011607498,313.99643,0.9830635,0.043934453,313.99533,0.9882321,-0.06475121,313.99557,0.9722631,-0.048933838,313.9953,0.98572063,-0.010344417,313.99536,0.9888397,28.86
313.99524,0.9884519,-0.0011511509,313.99564,0.98306465,0.043935753,313.99533,0.9882321,-0.06474745,313.99557,0.97226316,-0.048932828,313.9953,0.9857206,-0.010342787,313.9954,0.9888396,28.869999999999997
313.9953,0.9884513,-0.001150402,313.9948,0.9830658,0.04393645,313.99533,0.9882321,-0.06474428,313.99557,0.9722632,-0.048932374,313.9953,0.98572046,-0.010341394,313.99542,0.98883957,28.880000000000003
313.99536,0.9884507,-0.0011583576,313.99405,0.98306674,0.04393654,313.99533,0.9882321,-0.06474171,313.99557,0.9722633,-0.048932485,313.9953,0.9857204,-0.01034026,313.99545,0.98883957,28.89
313.99542,0.98845035,-0.0011735845,313.99344,0.98306733,0.043936085,313.99533,0.98823214,-0.06473968,313.99557,0.97226334,-0.04893309,313.99533,0.9857203,-0.010339373,313.99548,0.98883957,28.9
313.99545,0.98845017,-0.0011943199,313.99313,0.9830676,0.043935183,313.99533,0.98823214,-0.06473812,313.99557,0.97226346,-0.048934083,313.99533,0.9857202,-0.010338704,313.99548,0.9888395,28.910000000000004
313.99545,0.9884502,-0.0012175267,313.99313,0.98306733,0.043934017,313.99533,0.98823214,-0.06473686,313.99557,0.9722636,-0.04893528,313.99533,0.9857201,-0.01033819,313.99548,0.9888395,28.92
313.99545,0.9884505,-0.0012395898,313.99344,0.98306674,0.043932814,313.99533,0.98823214,-0.06473569,313.99554,0.9722637,-0.048936445,313.99533,0.98572004,-0.010337739,313.99548,0.98883957,28.93
313.99542,0.988451,-0.0012575295,313.99402,0.9830658,0.04393176,313.99533,0.98823214,-0.06473444,313.99554,0.9722639,-0.048937384,313.99533,0.9857199,-0.010337274,313.99545,0.98883957,28.939999999999998
313.99536,0.9884516,-0.0012684965,313.99478,0.98306465,0.043931052,313.99533,0.9882321,-0.06473294,313.99554,0.97226405,-0.048937894,313.99533,0.98571986,-0.010336711,313.99542,0.98883957,28.950000000000003
313.9953,0.9884522,-0.0012709876,313.99564,0.9830635,0.043930795,313.9953,0.9882321,-0.064731084,313.9955,0.9722643,-0.048937865,313.99533,0.9857198,-0.010335997,313.9954,0.98883957,28.96
313.99524,0.98845273,-0.0012647434,313.99646,0.98306257,0.043931026,313.9953,0.9882321,-0.064728856,313.9955,0.97226447,-0.04893726,313.99536,0.9857197,-0.010335108,313.99536,0.9888396,28.97
313.9952,0.9884531,-0.0012505183,313.9971,0.9830619,0.043931723,313.9953,0.9882321,-0.064726286,313.99548,0.97226465,-0.04893611,313.99536,0.9857196,-0.0103340475,313.99533,0.9888396,28.980000000000004
313.99518,0.98845327,-0.0012309151,313.99747,0.9830617,0.04393273,313.9953,0.9882321,-0.06472352,313.99548,0.97226477,-0.048934568,313.99536,0.98571956,-0.0103328675,313.9953,0.9888396,28.990000000000002
313.99518,0.98845315,-0.0012091802,313.99753,0.9830618,0.04393385,313.9953,0.988232,-0.06472075,313.99545,0.97226495,-0.048932847,313.99536,0.98571944,-0.010331652,313.9953,0.9888396,29.0
313.9952,0.98845285,-0.0011882976,313.9973,0.9830623,0.0439349,313.9953,0.988232,-0.06471816,313.99545,0.97226506,-0.048931137,313.99536,0.9857193,-0.01033048,313.9953,0.98883957,29.009999999999998
313.99524,0.98845243,-0.0011695909,313.9969,0.9830631,0.043935787,313.9953,0.988232,-0.06471583,313.99545,0.9722652,-0.04892953,313.9954,0.98571926,-0.010329394,313.99533,0.98883957,29.020000000000003
313.99527,0.9884519,-0.0011555492,313.99628,0.9830641,0.043936353,313.9953,0.988232,-0.064713925,313.99542,0.9722653,-0.048928205,313.9954,0.98571914,-0.010328466,313.99536,0.9888395,29.03
313.99533,0.98845124,-0.0011489864,313.9955,0.9830652,0.043936413,313.9953,0.9882321,-0.06471262,313.99542,0.9722654,-0.04892734,313.9954,0.985719,-0.010327777,313.9954,0.9888395,29.04
313.9954,0.98845065,-0.0011501384,313.99472,0.9830662,0.043935936,313.9953,0.9882321,-0.06471195,313.99542,0.9722655,-0.04892698,313.9954,0.98571897,-0.010327354,313.99542,0.98883945,29.050000000000004
313.99545,0.98845017,-0.0011595795,313.99402,0.98306704,0.043934874,313.9953,0.9882321,-0.06471196,313.99542,0.9722656,-0.048927173,313.9954,0.98571885,-0.010327227,313.99545,0.98883945,29.060000000000002
313.9955,0.9884498,-0.0011757461,313.99353,0.9830675,0.04393331,313.99533,0.9882321,-0.06471258,313.99542,0.9722657,-0.048927836,313.99542,0.9857188,-0.010327375,313.99548,0.98883945,29.07
313.99554,0.9884497,-0.0011959034,313.99326,0.98306763,0.04393141,313.99533,0.9882321,-0.06471363,313.9954,0.97226584,-0.048928805,313.99542,0.9857187,-0.010327733,313.99548,0.9888394,29.08
313.99554,0.9884499,-0.0012178966,313.99332,0.98306733,0.0439293,313.99533,0.9882321,-0.064715005,313.9954,0.97226596,-0.04892994,313.99542,0.9857186,-0.010328255,313.99548,0.9888394,29.090000000000003
313.9955,0.98845017,-0.0012381752,313.99365,0.9830667,0.04392722,313.99533,0.9882321,-0.06471648,313.99536,0.97226614,-0.048931018,313.99542,0.9857186,-0.010328843,313.99545,0.98883945,29.1
313.99548,0.98845065,-0.0012542754,313.9942,0.9830658,0.043925323,313.99533,0.9882321,-0.06471791,313.99536,0.97226626,-0.048931867,313.99542,0.98571855,-0.010329426,313.99542,0.98883945,29.11
313.99545,0.9884512,-0.0012636781,313.99493,0.9830647,0.043923784,313.99533,0.9882321,-0.06471911,313.99533,0.97226644,-0.048932314,313.99542,0.9857185,-0.010329925,313.9954,0.98883945,29.119999999999997
313.9954,0.9884518,-0.0012656926,313.9957,0.9830637,0.04392267,313.99533,0.988232,-0.064720035,313.99533,0.97226655,-0.0489323,313.99542,0.9857185,-0.010330304,313.99536,0.9888395,29.130000000000003
313.99536,0.98845226,-0.0012595935,313.99643,0.9830628,0.04392204,313.99533,0.988232,-0.0647206,313.9953,0.97226673,-0.048931755,313.99542,0.9857184,-0.010330523,313.99533,0.9888395,29.14
313.9953,0.9884526,-0.001246523,313.997,0.9830622,0.04392185,313.99533,0.988232,-0.06472088,313.9953,0.97226685,-0.048930746,313.99542,0.9857184,-0.010330596,313.9953,0.9888395,29.15
313.9953,0.98845273,-0.0012295332,313.9973,0.98306197,0.04392192,313.99533,0.988232,-0.064721,313.9953,0.9722669,-0.048929453,313.99545,0.98571837,-0.010330581,313.9953,0.9888395,29.160000000000004
313.99527,0.9884527,-0.0012098609,313.99738,0.9830621,0.043922182,313.99533,0.98823196,-0.064721055,313.99527,0.972267,-0.048927955,313.99545,0.98571837,-0.010330506,313.9953,0.9888395,29.17
313.9953,0.98845243,-0.0011907653,313.9972,0.98306257,0.043922435,313.99533,0.98823196,-0.06472122,313.99527,0.97226703,-0.048926465,313.99545,0.9857183,-0.010330453,313.9953,0.9888395,29.18
313.99533,0.988452,-0.0011747811,313.99677,0.9830633,0.043922517,313.99533,0.98823196,-0.06472164,313.99527,0.9722671,-0.04892515,313.99545,0.9857183,-0.010330488,313.99533,0.9888395,29.189999999999998
313.99536,0.98845154,-0.0011638453,313.9962,0.9830642,0.0439223,313.99533,0.98823196,-0.06472243,313.99527,0.9722671,-0.048924148,313.99545,0.9857183,-0.010330669,313.99533,0.98883945,29.200000000000003
313.99542,0.988451,-0.0011587351,313.9955,0.98306507,0.043921735,313.99533,0.98823196,-0.06472365,313.99527,0.9722671,-0.048923522,313.99545,0.98571825,-0.010331022,313.99536,0.98883945,29.21
313.99545,0.9884505,-0.0011606012,313.9948,0.98306596,0.043920733,313.99533,0.98823196,-0.064725354,313.99527,0.9722671,-0.048923355,313.99545,0.98571825,-0.010331586,313.9954,0.9888394,29.22
313.9955,0.9884501,-0.0011696498,313.9942,0.9830667,0.043919276,313.99533,0.988232,-0.064727575,313.99527,0.9722671,-0.048923675,313.99545,0.98571825,-0.01033238,313.99542,0.9888394,29.230000000000004
313.99554,0.9884499,-0.0011842109,313.99377,0.98306704,0.04391746,313.99536,0.988232,-0.0647302,313.99527,0.9722671,-0.048924394,313.99545,0.98571825,-0.010333371,313.99545,0.9888394,29.240000000000002
313.99557,0.9884498,-0.0012026883,313.99356,0.9830671,0.043915372,313.99536,0.988232,-0.06473315,313.99527,0.9722671,-0.048925415,313.99545,0.9857183,-0.010334522,313.99545,0.9888394,29.25
313.99557,0.98845,-0.0012223157,313.99365,0.9830668,0.043913193,313.99536,0.988232,-0.06473623,313.99527,0.9722671,-0.048926562,313.99545,0.9857183,-0.010335765,313.99545,0.9888394,29.259999999999998
313.99554,0.98845035,-0.0012401814,313.99396,0.98306614,0.043911103,313.99536,0.988232,-0.06473929,313.99527,0.9722671,-0.048927642,313.99545,0.98571837,-0.0103370175,313.99542,0.98883945,29.270000000000003
313.9955,0.98845077,-0.001253937,313.99448,0.98306525,0.043909267,313.99536,0.98823196,-0.06474214,313.99524,0.9722671,-0.048928503,313.99545,0.98571837,-0.010338207,313.9954,0.98883945,29.28
313.99548,0.9884513,-0.0012614608,313.99515,0.9830643,0.04390783,313.99536,0.98823196,-0.06474466,313.99524,0.97226715,-0.04892899,313.99545,0.9857184,-0.010339266,313.99536,0.98883945,29.29
313.99542,0.98845184,-0.0012618684,313.99585,0.98306334,0.04390686,313.99536,0.98823196,-0.06474675,313.99524,0.97226715,-0.048929036,313.99545,0.9857185,-0.0103401495,313.99533,0.9888395,29.300000000000004
313.99536,0.9884523,-0.0012552417,313.9965,0.9830626,0.04390638,313.99536,0.98823196,-0.064748414,313.99524,0.97226715,-0.048928626,313.99545,0.98571855,-0.010340842,313.99533,0.9888395,29.310000000000002
313.99533,0.9884526,-0.0012422986,313.99695,0.9830621,0.043906353,313.99536,0.98823196,-0.06474966,313.99524,0.9722671,-0.048927795,313.99545,0.9857186,-0.010341344,313.9953,0.9888395,29.32
313.9953,0.98845273,-0.0012251891,313.9972,0.98306197,0.04390666,313.99536,0.9882319,-0.0647506,313.99524,0.9722671,-0.04892667,313.99545,0.98571867,-0.0103416955,313.99527,0.9888395,29.33
313.9953,0.9884526,-0.0012064629,313.9972,0.98306215,0.04390715,313.99536,0.9882319,-0.064751364,313.99524,0.97226703,-0.048925415,313.99542,0.9857187,-0.010341955,313.99527,0.9888395,29.340000000000003
313.99533,0.9884524,-0.0011886241,313.99695,0.9830627,0.04390767,313.99536,0.9882319,-0.06475211,313.99524,0.9722669,-0.048924185,313.99542,0.9857188,-0.010342183,313.9953,0.9888395,29.35
313.99536,0.98845196,-0.0011744704,313.99646,0.98306346,0.043908037,313.99536,0.9882319,-0.06475299,313.99524,0.97226685,-0.048923176,313.99542,0.98571885,-0.010342453,313.9953,0.9888395,29.36
313.9954,0.9884515,-0.0011657969,313.99585,0.98306435,0.04390813,313.99536,0.9882319,-0.06475411,313.99524,0.97226673,-0.04892251,313.99542,0.9857189,-0.010342822,313.99533,0.9888395,29.369999999999997
313.99542,0.988451,-0.0011640687,313.99515,0.98306525,0.04390785,313.9954,0.9882319,-0.06475558,313.99527,0.9722666,-0.048922297,313.99542,0.98571897,-0.0103433365,313.99536,0.98883945,29.380000000000003
313.99548,0.9884506,-0.0011695544,313.9945,0.983066,0.043907166,313.9954,0.9882319,-0.064757414,313.99527,0.9722665,-0.04892257,313.99542,0.985719,-0.010344018,313.9954,0.98883945,29.39
313.9955,0.9884503,-0.0011810937,313.994,0.9830665,0.04390613,313.9954,0.98823196,-0.064759545,313.99527,0.9722664,-0.04892326,313.99542,0.9857191,-0.010344849,313.99542,0.98883945,29.4
313.99554,0.98845017,-0.0011974248,313.99368,0.98306674,0.04390482,313.9954,0.98823196,-0.06476191,313.9953,0.97226626,-0.048924312,313.99542,0.98571914,-0.010345805,313.99542,0.98883945,29.410000000000004
313.99554,0.9884502,-0.001216093,313.99362,0.98306656,0.04390338,313.9954,0.98823196,-0.06476436,313.9953,0.9722662,-0.048925564,313.99542,0.98571926,-0.010346829,313.99542,0.98883945,29.42
313.9955,0.98845047,-0.0012342811,313.99384,0.98306614,0.043901987,313.9954,0.98823196,-0.06476673,313.9953,0.9722661,-0.04892683,313.9954,0.9857193,-0.010347845,313.99542,0.98883945,29.43
313.99548,0.9884509,-0.0012496085,313.99423,0.98306537,0.043900795,313.9954,0.98823196,-0.06476886,313.9953,0.972266,-0.04892796,313.9954,0.98571944,-0.010348786,313.99542,0.9888395,29.439999999999998
313.99545,0.98845136,-0.001259606,313.9948,0.98306453,0.04389997,313.9954,0.9882319,-0.064770594,313.9953,0.97226596,-0.048928775,313.9954,0.9857195,-0.010349579,313.9954,0.9888395,29.450000000000003
313.9954,0.9884519,-0.0012636284,313.99545,0.98306364,0.043899562,313.9954,0.9882319,-0.064771876,313.9953,0.9722659,-0.048929226,313.9954,0.98571956,-0.010350189,313.99536,0.9888395,29.46
313.99536,0.9884524,-0.0012605266,313.9961,0.9830628,0.043899655,313.9954,0.9882319,-0.064772636,313.9953,0.97226584,-0.048929222,313.9954,0.9857197,-0.010350575,313.99533,0.98883957,29.47
313.9953,0.98845273,-0.001251381,313.9966,0.9830622,0.0439002,313.9954,0.9882319,-0.064772904,313.9953,0.9722658,-0.04892882,313.9954,0.98571974,-0.010350748,313.9953,0.98883957,29.480000000000004
313.99527,0.9884529,-0.001237209,313.99698,0.98306185,0.043901134,313.9954,0.9882319,-0.06477275,313.99533,0.9722657,-0.048928075,313.99536,0.98571986,-0.010350723,313.9953,0.98883957,29.490000000000002
313.99527,0.988453,-0.0012199603,313.9971,0.98306185,0.043902352,313.9954,0.9882319,-0.064772256,313.99533,0.9722656,-0.048927102,313.99536,0.9857199,-0.010350539,313.9953,0.98883957,29.5
313.99527,0.98845285,-0.0012017325,313.99707,0.9830621,0.04390371,313.9954,0.9882319,-0.06477158,313.99533,0.97226554,-0.048926048,313.99536,0.98572,-0.010350262,313.9953,0.98883957,29.509999999999998
313.99527,0.9884526,-0.0011842834,313.9968,0.9830626,0.0439051,313.9954,0.9882319,-0.0647708,313.99533,0.9722654,-0.048925016,313.99536,0.98572004,-0.010349925,313.9953,0.98883957,29.520000000000003
313.9953,0.9884522,-0.0011706192,313.99628,0.98306346,0.043906346,313.9954,0.9882319,-0.0647701,313.99536,0.9722653,-0.048924204,313.99536,0.9857201,-0.010349605,313.99533,0.98883957,29.53
313.99533,0.98845166,-0.001164143,313.9956,0.9830645,0.04390721,313.9954,0.9882319,-0.0647697,313.99536,0.9722652,-0.04892383,313.99536,0.98572016,-0.0103493985,313.99536,0.9888395,29.54
313.9954,0.9884511,-0.0011654493,313.99487,0.98306537,0.04390764,313.99542,0.9882319,-0.064769655,313.99536,0.97226506,-0.04892397,313.99536,0.9857202,-0.010349349,313.9954,0.9888395,29.550000000000004
313.99542,0.98845077,-0.0011737987,313.9943,0.9830661,0.04390765,313.99542,0.9882319,-0.06476993,313.9954,0.97226495,-0.048924588,313.99533,0.9857202,-0.010349457,313.99542,0.9888395,29.560000000000002
313.99545,0.9884505,-0.0011877051,313.99387,0.98306644,0.043907326,313.99542,0.9882319,-0.064770475,313.9954,0.9722648,-0.048925597,313.99533,0.9857203,-0.0103496965,313.99542,0.9888395,29.57
313.99548,0.98845047,-0.0012049687,313.99365,0.9830665,0.043906797,313.99542,0.9882319,-0.064771146,313.9954,0.97226477,-0.048926868,313.99533,0.98572034,-0.0103500215,313.99545,0.9888395,29.58
313.99548,0.9884506,-0.0012230513,313.9937,0.98306626,0.043906216,313.99542,0.9882319,-0.06477181,313.99542,0.9722647,-0.048928235,313.99533,0.9857204,-0.010350369,313.99542,0.9888395,29.590000000000003
313.99545,0.9884509,-0.001239451,313.994,0.9830657,0.043905735,313.99542,0.9882319,-0.06477231,313.99542,0.97226465,-0.04892953,313.99533,0.9857204,-0.0103506725,313.99542,0.9888395,29.6
313.99542,0.9884513,-0.0012521433,313.99445,0.98306495,0.043905493,313.99542,0.9882319,-0.06477253,313.99542,0.97226465,-0.04893062,313.99533,0.98572046,-0.010350876,313.9954,0.9888395,29.61
313.9954,0.9884518,-0.0012592518,313.99503,0.9830641,0.043905605,313.99542,0.9882319,-0.06477236,313.99542,0.9722646,-0.048931368,313.99533,0.9857205,-0.010350923,313.9954,0.98883957,29.619999999999997
313.99533,0.98845226,-0.0012604921,313.99564,0.9830633,0.043906108,313.99542,0.9882319,-0.064771764,313.99542,0.9722646,-0.04893174,313.99533,0.9857206,-0.010350793,313.99536,0.98883957,29.630000000000003
313.9953,0.9884526,-0.0012549703,313.99622,0.9830626,0.043907057,313.9954,0.9882319,-0.06477068,313.99542,0.9722646,-0.048931677,313.99533,0.9857206,-0.010350453,313.99533,0.98883957,29.64
313.99524,0.9884529,-0.0012444184,313.99667,0.98306215,0.04390836,313.9954,0.9882319,-0.06476922,313.99542,0.9722646,-0.048931267,313.9953,0.98572063,-0.010349938,313.9953,0.98883957,29.65
313.99524,0.98845303,-0.0012296936,313.99692,0.98306197,0.043909974,313.9954,0.9882319,-0.06476743,313.99542,0.9722645,-0.048930556,313.9953,0.98572063,-0.01034926,313.9953,0.98883957,29.660000000000004
313.9952,0.988453,-0.0012133322,313.99698,0.9830621,0.043911733,313.9954,0.9882319,-0.064765446,313.99542,0.9722645,-0.048929706,313.9953,0.98572063,-0.010348481,313.9953,0.98883957,29.67
313.99524,0.9884528,-0.0011982357,313.9968,0.9830625,0.043913454,313.9954,0.9882319,-0.064763464,313.99542,0.97226447,-0.04892891,313.9953,0.98572063,-0.010347683,313.9953,0.98883957,29.68
313.99524,0.9884525,-0.0011854571,313.99646,0.9830631,0.043915063,313.9954,0.9882319,-0.06476155,313.99542,0.97226447,-0.048928235,313.9953,0.98572063,-0.010346899,313.99533,0.98883957,29.689999999999998
313.99527,0.9884521,-0.001176456,313.99597,0.9830638,0.04391646,313.9954,0.9882319,-0.0647598,313.99545,0.9722644,-0.04892778,313.9953,0.98572063,-0.010346175,313.99533,0.98883957,29.700000000000003
313.9953,0.98845166,-0.0011720506,313.99542,0.9830646,0.043917578,313.9954,0.9882319,-0.06475828,313.99545,0.97226435,-0.048927616,313.9953,0.98572063,-0.010345544,313.99536,0.9888395,29.71
313.99536,0.98845124,-0.0011731796,313.99487,0.98306537,0.043918353,313.9954,0.9882319,-0.064757064,313.99545,0.97226435,-0.048927806,313.9953,0.9857206,-0.010345042,313.9954,0.9888395,29.72
313.9954,0.9884509,-0.0011795158,313.9944,0.9830659,0.043918785,313.99542,0.9882319,-0.064756155,313.99545,0.9722643,-0.048928343,313.9953,0.9857206,-0.010344678,313.99542,0.9888395,29.730000000000004
313.99542,0.9884507,-0.0011903986,313.99402,0.98306626,0.043918904,313.99542,0.98823196,-0.064755514,313.99545,0.9722643,-0.048929192,313.9953,0.9857206,-0.010344446,313.99542,0.9888395,29.740000000000002
313.99542,0.98845065,-0.0012043774,313.99387,0.9830663,0.043918785,313.99542,0.98823196,-0.06475508,313.99545,0.97226435,-0.04893027,313.9953,0.9857205,-0.010344319,313.99545,0.9888395,29.75
313.99542,0.9884507,-0.0012191599,313.9939,0.98306614,0.04391858,313.9954,0.98823196,-0.06475473,313.99545,0.97226435,-0.048931424,313.9953,0.9857205,-0.010344241,313.99545,0.9888395,29.759999999999998
313.99542,0.98845094,-0.0012330835,313.9941,0.9830657,0.043918375,313.9954,0.98823196,-0.06475436,313.99545,0.9722644,-0.04893255,313.9953,0.98572046,-0.010344176,313.99542,0.9888395,29.770000000000003
313.9954,0.98845124,-0.0012440798,313.9945,0.98306507,0.043918315,313.9954,0.98823196,-0.064753845,313.99545,0.97226447,-0.048933502,313.9953,0.98572046,-0.01034406,313.99542,0.9888395,29.78
313.99536,0.98845166,-0.001250632,313.995,0.98306435,0.043918494,313.9954,0.98823196,-0.0647531,313.99545,0.9722645,-0.04893418,313.9953,0.98572046,-0.010343856,313.9954,0.9888395,29.79
313.99533,0.988452,-0.0012520594,313.99554,0.9830637,0.043918964,313.9954,0.98823196,-0.06475208,313.99545,0.9722646,-0.048934527,313.99533,0.9857204,-0.010343531,313.99536,0.98883957,29.800000000000004
313.9953,0.9884524,-0.0012480174,313.99603,0.98306304,0.043919753,313.9954,0.98823196,-0.06475075,313.99545,0.97226465,-0.048934508,313.99533,0.9857204,-0.010343072,313.99536,0.98883957,29.810000000000002
313.99527,0.9884526,-0.0012391248,313.99643,0.9830626,0.043920837,313.9954,0.98823196,-0.06474916,313.99545,0.9722647,-0.048934154,313.99533,0.98572034,-0.0103424825,313.99533,0.98883957,29.82
313.99524,0.98845273,-0.0012273395,313.99667,0.9830625,0.043922096,313.9954,0.9882319,-0.06474741,313.99542,0.97226477,-0.04893358,313.99533,0.9857203,-0.010341806,313.99533,0.98883957,29.83
313.99524,0.9884527,-0.0012136453,313.99673,0.98306257,0.04392347,313.9954,0.9882319,-0.06474556,313.99542,0.9722648,-0.048932847,313.99533,0.9857202,-0.010341067,313.99533,0.98883957,29.840000000000003
313.99524,0.9884525,-0.0012005883,313.9966,0.98306286,0.043924797,313.9954,0.98823196,-0.06474377,313.99542,0.9722649,-0.04893212,313.99533,0.9857202,-0.010340333,313.99533,0.98883957,29.85
313.99527,0.98845226,-0.0011894676,313.99637,0.98306334,0.043925993,313.9954,0.98823196,-0.064742126,313.99542,0.9722649,-0.04893149,313.99533,0.98572016,-0.010339645,313.99533,0.98883957,29.86
313.9953,0.9884519,-0.0011811081,313.99597,0.98306394,0.043927,313.9954,0.98823196,-0.06474068,313.99542,0.97226495,-0.04893101,313.99533,0.9857201,-0.010339027,313.99536,0.9888395,29.869999999999997
313.99533,0.98845154,-0.0011763024,313.99554,0.9830646,0.043927755,313.9954,0.98823196,-0.06473949,313.99542,0.97226495,-0.048930746,313.99533,0.98572004,-0.010338511,313.99536,0.9888395,29.880000000000003
313.99536,0.9884512,-0.0011764221,313.99506,0.98306525,0.043928172,313.9954,0.98823196,-0.064738646,313.99542,0.972265,-0.048930787,313.99533,0.98572,-0.01033814,313.9954,0.9888395,29.89
313.9954,0.9884509,-0.0011808589,313.99463,0.9830658,0.043928273,313.9954,0.98823196,-0.06473813,313.99542,0.972265,-0.048931103,313.99533,0.9857199,-0.010337909,313.99542,0.9888395,29.9
313.99542,0.98845065,-0.0011896888,313.9943,0.98306614,0.043928042,313.9954,0.98823196,-0.06473796,313.99542,0.97226506,-0.04893171,313.99536,0.9857198,-0.0103378305,313.99542,0.98883945,29.910000000000004
313.99545,0.9884506,-0.0012014558,313.9941,0.98306626,0.04392757,313.9954,0.98823196,-0.06473805,313.99542,0.9722651,-0.048932526,313.99536,0.9857198,-0.010337877,313.99542,0.98883945,29.92
313.99545,0.9884506,-0.0012144942,313.99408,0.98306614,0.043926947,313.9954,0.988232,-0.06473831,313.99542,0.9722652,-0.04893344,313.99536,0.98571974,-0.010338009,313.99542,0.98883945,29.93
313.99545,0.98845077,-0.0012271745,313.99426,0.9830658,0.04392628,313.9954,0.988232,-0.06473864,313.99542,0.9722653,-0.048934348,313.99536,0.9857197,-0.010338187,313.99542,0.9888395,29.939999999999998
313.99542,0.98845106,-0.0012375434,313.99457,0.98306525,0.0439257,313.99536,0.988232,-0.06473893,313.9954,0.97226536,-0.04893512,313.99536,0.9857196,-0.010338356,313.99542,0.9888395,29.950000000000003
313.9954,0.98845136,-0.0012444622,313.995,0.98306465,0.043925278,313.99536,0.988232,-0.06473909,313.9954,0.9722654,-0.048935674,313.99536,0.98571956,-0.010338478,313.9954,0.9888395,29.96
313.99536,0.9884517,-0.0012468616,313.99545,0.983064,0.04392509,313.99536,0.98823196,-0.06473906,313.9954,0.97226554,-0.04893593,313.99536,0.9857195,-0.010338515,313.99536,0.9888395,29.97
313.99533,0.988452,-0.0012438706,313.9959,0.98306346,0.04392521,313.99536,0.98823196,-0.06473879,313.9954,0.9722656,-0.048935827,313.99536,0.9857195,-0.010338441,313.99536,0.98883957,29.980000000000004
313.9953,0.98845226,-0.0012367759,313.99628,0.98306304,0.043925554,313.99536,0.98823196,-0.064738326,313.99536,0.9722657,-0.04893544,313.99536,0.98571944,-0.010338277,313.99533,0.98883957,29.990000000000002


==> data/ieee39mlprmsebracketsv.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
8.200062375127963e-05,2.3492711465203173e-05,2.208870997536228e-05
6.880567618299851e-05,2.6214496131050027e-05,2.5252663915111365e-05
5.535955342002268e-05,3.811717265358037e-05,3.776874934215587e-05
5.393454612388444e-05,2.1751179207463043e-05,2.1806532528236786e-05
7.341532534868219e-05,5.520711170352533e-05,5.507345726603751e-05
5.340697567769391e-05,1.755193343518515e-05,1.5190803777924468e-05
8.716181565413817e-05,4.1469651064060634e-05,4.0171159773317236e-05
5.508217080053004e-05,1.9650983386414986e-05,1.964623190071186e-05
7.20616482963687e-05,1.2955034613310989e-05,1.091485363193168e-05
5.439528189272946e-05,1.85014741436894e-05,1.7073533511752985e-05
3.9698559256940676e-05,1.721594846600997e-05,1.7163268862388978e-05
7.46041269885315e-05,2.6006358317377635e-05,2.383012242880605e-05
8.47552531827618e-05,2.4512661708316462e-05,2.3782997025114304e-05
4.031377274160824e-05,1.727905789372104e-05,1.7577561944830334e-05
7.293633213758638e-05,1.8537593984359405e-05,1.7654842621089555e-05
4.743835304401644e-05,1.3398944829021844e-05,1.2907789198943316e-05
5.57992166140619e-05,1.4240647316147491e-05,1.2186952761707896e-05
5.624230888391197e-05,4.825913724808077e-05,4.8214587535170834e-05
6.06221783064849e-05,1.2968840996776608e-05,1.1248665751990774e-05
6.310641817199688e-05,3.0145204066479437e-05,2.7007380901667847e-05
6.014252179352701e-05,2.6769252473211704e-05,2.6044588019213623e-05
7.555956462752254e-05,4.1095395890142404e-05,3.981576891724831e-05
9.777337405858859e-05,3.4184087198197146e-05,3.194080787368e-05
7.226785266018222e-05,1.5998554808954815e-05,1.4765946661336264e-05
5.772767360172352e-05,1.182201766671142e-05,9.261306647725395e-06
3.717100013071543e-05,1.4000724717542901e-05,1.2920511652695086e-05
7.197502494329369e-05,1.4821776698464837e-05,1.3122695427178368e-05
7.212480668878384e-05,1.5070009810559276e-05,1.4305112236755323e-05
7.817670186308811e-05,2.243255596829846e-05,2.1508298292808868e-05
8.03463480380592e-05,4.440621603114317e-05,4.408668618505805e-05
7.553211704689021e-05,2.6765440375248168e-05,2.6085499183213078e-05
7.24986696797962e-05,3.900950050331193e-05,3.814192195765402e-05
0.00011050996032538015,1.9448885102122817e-05,1.724669506164085e-05
3.603692800676818e-05,1.659355975939002e-05,1.596988245126764e-05
6.006759156216721e-05,2.725934769361052e-05,2.647637450606097e-05
8.455417097422827e-05,3.6013620709880734e-05,3.5667688274712244e-05
0.00011890556956163546,2.0227735684535384e-05,1.7686227065470352e-05
7.588977386354469e-05,3.874492323558267e-05,3.782648973964793e-05
6.906358785011975e-05,1.2128817481772718e-05,9.798828149935442e-06
5.41299128700747e-05,1.912587910649643e-05,1.8084688128176414e-05
6.678715397815173e-05,1.4894744123809209e-05,1.2637461837896754e-05
5.8562431435646194e-05,1.7412086849240617e-05,1.549407578811242e-05
8.476501606596391e-05,2.4804417811274112e-05,2.4166248779783875e-05
7.960369218863615e-05,1.1574497215950266e-05,9.03907014873396e-06
6.0812039247884036e-05,2.0009047363517165e-05,1.8584772834974924e-05
6.902045636352345e-05,2.526469993186204e-05,2.4741224751644205e-05
9.568518742872119e-05,4.507478136826176e-05,4.391462922277682e-05
7.926847282907532e-05,2.9291632332316772e-05,2.846409655295512e-05
8.789259511554666e-05,5.000834358753861e-05,4.964191281491534e-05
5.113649630597045e-05,2.0298189029388145e-05,1.9805300966985886e-05
4.569096184669807e-05,2.4441173127695033e-05,2.3995310845930118e-05
8.658761272066826e-05,6.33946124883694e-05,6.271034004239359e-05
4.637117819557517e-05,1.3928409801100788e-05,1.2412064653497832e-05
7.157472949110399e-05,2.815705620312935e-05,2.7708232629479126e-05
9.840567892330148e-05,1.9100879621650095e-05,1.7317307868762412e-05
6.492116166809641e-05,1.730954394154302e-05,1.6218163907685387e-05
3.24915231483167e-05,1.0941781132094602e-05,1.0538384707438635e-05
5.3532930320469826e-05,2.824509918531744e-05,2.810865312711462e-05
6.614192056340227e-05,1.864217687642203e-05,1.757773823218657e-05
7.302943620147898e-05,4.031471971546416e-05,3.96301271697176e-05
6.866760837854046e-05,1.5884017340467714e-05,1.3791764619827842e-05
6.756201666748052e-05,2.2625056495309584e-05,2.144480546068746e-05
0.00010240754301499974,3.703630620291256e-05,3.542060611313423e-05
6.378365975710687e-05,1.2429922553144913e-05,8.466581694084863e-06
8.555010568569222e-05,1.2788403680397046e-05,1.0167881479624276e-05
8.157884488625152e-05,1.7038112652567208e-05,1.6398770032345204e-05
8.173143678990251e-05,1.4149073261054947e-05,1.0499743187574668e-05
0.00012125274261963935,2.3244752174019785e-05,1.649959586019422e-05
9.861490706374412e-05,1.7360965864855445e-05,1.1136260078526586e-05
8.712164191562335e-05,2.3125802090589693e-05,2.1282635657545e-05
4.204725953769598e-05,2.1211199125552097e-05,2.0872630444581088e-05
6.053632964120695e-05,1.6543492146816187e-05,1.586177753485268e-05
3.578605953559107e-05,1.019531486085094e-05,9.478336700313534e-06
0.0001086033895932507,2.2305284794144153e-05,2.0067267705029683e-05
7.91885998725824e-05,9.27798566712043e-06,7.5656013629010395e-06
3.892394782133896e-05,1.213225687397913e-05,1.0464938582045447e-05
7.46604026258738e-05,2.3318095666488433e-05,2.2506229508808735e-05
6.555517957307683e-05,1.477994700244189e-05,1.3470832697943702e-05
7.470831844182161e-05,1.2847639539742158e-05,1.058973260963796e-05
8.084971997022386e-05,2.7973465205097512e-05,2.7177730205155616e-05
6.351568698159129e-05,3.442311034480779e-05,3.3730436533562476e-05
9.221558747985746e-05,2.7664442442710227e-05,2.758574238176366e-05
5.2536538674901193e-05,1.6458747723224585e-05,1.536266089606745e-05
8.692415146257577e-05,4.1450209863014205e-05,4.05041946635426e-05
3.895495897247119e-05,1.6432588675957174e-05,1.4504907216445895e-05
4.921677813312738e-05,3.230860236033887e-05,3.198048483697736e-05
6.180951872485866e-05,1.7103240671135817e-05,1.5295152045525088e-05
5.916974118289783e-05,1.5093308332569718e-05,1.3199654916708587e-05
4.6832008430087156e-05,1.114390096398448e-05,1.0160834326706441e-05
6.316316819525038e-05,4.589350227581417e-05,4.630578972819122e-05
4.1401170821561376e-05,1.5671475978807366e-05,1.5789543997345686e-05
6.027731716664426e-05,2.109582078854302e-05,1.9817679550859333e-05
7.042413557542322e-05,1.4358549727474725e-05,1.3820585109646885e-05
6.608143641559513e-05,1.5806634660178836e-05,1.5021647247835512e-05
7.498154053065925e-05,1.4627209377170396e-05,1.0771532683423427e-05
6.625506654913108e-05,3.596592758652008e-05,3.5463938862434874e-05
5.5516963862493897e-05,2.1861195325624516e-05,2.066373239534504e-05
7.128051442528432e-05,3.6733446412168735e-05,3.6798894791600605e-05
8.836838911833005e-05,1.689010272216593e-05,1.4980220949942804e-05
5.6955969839956275e-05,1.2465807145884973e-05,9.745924387757216e-06


==> data/ieee39mlprmsebracketsw.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
0.055550480747512725,0.007632428196440152,0.004977265491302919
0.043764420420962416,0.010724132387569642,0.00948126888568134
0.029833656796346086,0.0067043822920710445,0.006432721397425864
0.02834929476757296,0.007666127280654533,0.00787521942821703
0.043939625600227225,0.009872953606254224,0.01046651710760279
0.034358554263897334,0.008072566859996055,0.0043112182162689874
0.057697351080442785,0.010612726775647053,0.007905413740070939
0.042475588115304296,0.00695466688251781,0.008216799304675426
0.044997265579375396,0.006565978851537267,0.004681905352056773
0.03351261755511654,0.0070022799313263885,0.005099015423284508
0.035688111789715926,0.006210844152638552,0.005875440558970341
0.04771208708360968,0.0075672029574653694,0.005431257329099811
0.040186937451743995,0.006967550749491559,0.006234803218634456
0.01846281378518595,0.005183679538853837,0.004907777360085854
0.055068508567464466,0.01248831274370024,0.012516736695599889
0.02940586831914083,0.01285331094383532,0.012828954440783533
0.035205690209193126,0.009316459657736375,0.008384251446322063
0.02471383538258542,0.007342108605794045,0.007197781873833705
0.03191950189161368,0.007165642861499807,0.006547214284558912
0.045641540660359865,0.014277320374879034,0.010796126598791884
0.042319754658891956,0.008812735811503608,0.009831857126708025
0.040611483313069865,0.008978970448047439,0.008832601980410443
0.053544614422994796,0.008314406354904526,0.005261510669442819
0.046683298500899424,0.009249526630317351,0.008795632757550662
0.03746559131912942,0.008095092377038387,0.0064254870815460274
0.035296988703509335,0.008699535378487748,0.007817812835981057
0.0444828399123263,0.006740470132909118,0.0064180258665401885
0.03557037621999881,0.0065786402569668065,0.006763148222029814
0.03618999747302098,0.010937075793762395,0.01129050292204012
0.04418154561309145,0.00982718644361826,0.009699510051740351
0.045038870156768926,0.005096848232139571,0.004267932427842517
0.050248792963611795,0.00689810142006655,0.006028557185120898
0.06343470653754897,0.006723709395739059,0.003885474065887076
0.02435099407602993,0.009612845340437886,0.00894400377306176
0.03683791136480019,0.007665093252193567,0.006764329967508999
0.04266852191563973,0.008672212695401122,0.009981486437338089
0.07218182480458671,0.007183953157658488,0.004068054169655307
0.053389615312445106,0.009149250555969157,0.00771508902791281
0.041430831519596575,0.006788792930042395,0.005452888790974584
0.04529279375032874,0.008520637465400327,0.007417793047571654
0.0566626128167497,0.009270817614537137,0.006642373624930314
0.030894818378192673,0.006177409984715936,0.005264909237641933
0.05002202856210671,0.008677528775080262,0.009693158489883462
0.04804663254053234,0.005896814475058811,0.0036626574156568203
0.03216280171188594,0.006044769704240484,0.004060155309766991
0.04127616711794984,0.00742029848435319,0.0068625790456097275
0.055595862455596855,0.009755493622368777,0.007240928889308866
0.047588463414491015,0.00791517367146733,0.005973069693165779
0.05223257778254854,0.009075659074332288,0.006849785183817807
0.03539112640747014,0.006007704779103249,0.005327631836365008
0.036201019352322436,0.007237346441690822,0.006356466859585937
0.047789872333734634,0.010107499465656518,0.011979478878059653
0.036231612319970706,0.00914546888106944,0.007677613789025481
0.04344134256279249,0.004095859486151179,0.0023644273272409697
0.0557164197730116,0.010550678387610608,0.008917315951733907
0.03916422585927843,0.009407875364241865,0.008831737106571416
0.032908744824046564,0.004942452650870331,0.004396716909829994
0.051344173016144676,0.005722274724353048,0.005853998226288739
0.06345583411440044,0.007772624681015764,0.006877072102508424
0.03666964562527217,0.008990507453249431,0.008291177711516553
0.05525205557357024,0.006370763646071812,0.004046140506342311
0.04316548443724845,0.010620665441488961,0.009744187720438209
0.05843039512897166,0.011884264842377656,0.00972520044410736
0.034737230850065796,0.005770972229426101,0.004279901389477867
0.05304500580490309,0.008320537534178723,0.007269719339853519
0.049038371195885395,0.006734459912949805,0.005429749118415451
0.046428628804064946,0.008247205706636429,0.006357690932085899
0.06743233867586655,0.012711559989141228,0.009158165500039134
0.05911497435733948,0.009465062833064732,0.005225518672150741
0.04503773579206688,0.006497689457000218,0.004390756160137074
0.035885918160240164,0.00857114317822171,0.007523700066163309
0.04229706610499341,0.006758189030842959,0.006154059718323761
0.02483888218836564,0.008352659930258447,0.00811961269234521
0.06867506100114434,0.010248700961893249,0.008384438205840368
0.04872724243262023,0.006519271896910073,0.0068517505845291544
0.02439753627497305,0.00715374002129799,0.006445527756456346
0.036987894988520204,0.008726194520116661,0.008734801932835717
0.04443277983500202,0.007343840124134956,0.006719040489802262
0.04727734827712705,0.006406754429799766,0.004815150800510243
0.04951229418905363,0.007715228100031684,0.006188790008044927
0.034893965604815586,0.0141744371417172,0.01377546215819048
0.05350616808199623,0.010912396408097233,0.01170469294230005
0.032713783062523934,0.008372065601033304,0.007984129365492565
0.06008303882646176,0.011283856114698369,0.00943012155019452
0.03388914694600347,0.007783077610879284,0.006652632533886813
0.03157104978144734,0.008272378240581883,0.007273977291530958
0.04333803973814172,0.009838492630088555,0.00836460907346382
0.037264226053126154,0.005650237982400548,0.004613558203371036
0.03361664492050372,0.005240898352275096,0.006930273728564121
0.0346276388585871,0.014123981791671764,0.014190530276544619
0.03667906818286344,0.008842580516416034,0.008973871599321495
0.033999219495040464,0.006450765886110301,0.005116919875894496
0.054459587455646184,0.007886458532601165,0.008795305147140645
0.05790884905481381,0.007813143698119354,0.0064964325994292145
0.04636022762469873,0.006710780407628295,0.004508946167642785
0.04135058694738891,0.006450730527956699,0.004210250208528711
0.029414761304423696,0.008662051728433718,0.008005936369566076
0.05409153256598632,0.007733855837858586,0.007641433545174921
0.05996957794324822,0.009925520915666366,0.008709426351076204
0.03098338789743151,0.008245575347729163,0.006174928077531923


==> data/ieee39restcnrmsebracketsv.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
7.879693761712578e-05,3.380629627616211e-05,3.5156907176445346e-05
5.7728045683101514e-05,3.5046974088294356e-05,3.416006902012171e-05
5.264780476784563e-05,4.271825534967913e-05,4.152327492549049e-05
4.069094147264075e-05,3.0607325624506193e-05,3.195698936167097e-05
5.796935846465944e-05,3.1890307833583346e-05,3.129824715468675e-05
3.527429539930522e-05,1.717523483575635e-05,1.6352225621049725e-05
7.636665357469204e-05,3.1978845592813006e-05,3.081655032403599e-05
5.186945988661339e-05,2.5722650242755567e-05,2.5930657487576574e-05
6.804889908791936e-05,1.6265598687693738e-05,1.5154634078831754e-05
3.1342943804666296e-05,1.5199276105567058e-05,1.562537685595371e-05
3.5201554990299374e-05,7.6039810146025796e-06,6.61999038312826e-06
8.387125446912178e-05,2.9138288493008963e-05,2.9198102608492033e-05
5.635596014919423e-05,1.967737407651499e-05,1.8087903667351647e-05
2.2788959774174774e-05,1.0321233854241847e-05,1.417774974754763e-05
7.555188006029235e-05,1.563898760169116e-05,1.797973418470402e-05
4.180497304968878e-05,8.264277921939054e-06,7.3499041709349366e-06
3.4960507622222635e-05,1.2632336916100328e-05,1.1952092750285927e-05
3.924515578066172e-05,2.6635772111729002e-05,2.6792675644534153e-05
3.866506210524916e-05,1.7464931516820677e-05,1.679073684553305e-05
5.745460866248165e-05,3.7183111741172596e-05,3.565337609254997e-05
3.654249878927172e-05,2.1676074391289648e-05,2.2621575557063732e-05
6.34633624135431e-05,3.939203263733363e-05,3.7400378681326816e-05
8.169172388046582e-05,1.6790347420625868e-05,1.6609531066810847e-05
6.0719837457298576e-05,1.1836462677065522e-05,9.843863048068186e-06
5.133747681437452e-05,2.1045754627394175e-05,2.0849495617583794e-05
3.760801642610824e-05,2.7308133880989987e-05,2.8961347136786858e-05
6.600719036318013e-05,1.0769771822784329e-05,1.0728310734453835e-05
4.354044409308355e-05,1.4470338120341984e-05,1.2123331696213255e-05
5.760366448032114e-05,1.700255168782274e-05,1.504005508216425e-05
7.839375554304978e-05,2.71068216897316e-05,2.6659477221637455e-05
7.318632144732385e-05,1.223883270096224e-05,1.1180716826442295e-05
5.666960719579007e-05,2.8635734613671932e-05,2.755105974698832e-05
0.00010494775364235959,2.108051563719492e-05,1.967882272449217e-05
3.9004987965397e-05,2.5778187908998636e-05,2.487526426792332e-05
5.720899561243132e-05,1.898276500247313e-05,1.842686121511638e-05
7.042090991750862e-05,1.6481071641156234e-05,1.5874052255555078e-05
0.00011528596874106507,1.3652338603119658e-05,1.3107197296969123e-05
6.26869299051625e-05,3.3611355341452207e-05,3.205121939448474e-05
5.608971864951796e-05,1.7271258395747532e-05,1.63152333843323e-05
4.470624428155251e-05,1.60119728544135e-05,1.7541392335001235e-05
6.205553653957826e-05,1.5524605007351566e-05,1.404977011180015e-05
5.256484638025678e-05,2.0757222706939273e-05,2.1235588624820133e-05
7.203954990469247e-05,2.3808014371435367e-05,2.1498380326953202e-05
7.329689792504996e-05,1.532610012912273e-05,1.3911832239444722e-05
4.086268185270951e-05,1.627974152533124e-05,1.5638241031757526e-05
4.7527851456916814e-05,1.4655269123396954e-05,1.2453637866735376e-05
7.785724675408554e-05,2.6160806575254764e-05,2.130431304673868e-05
6.625498187557963e-05,1.9729191178601135e-05,2.028431227048219e-05
8.871232497439132e-05,5.6702839563595423e-05,6.48776220373142e-05
5.064436573172086e-05,1.3229314850827488e-05,1.3297967794174573e-05
3.991193901828774e-05,2.133235985526337e-05,2.2544073027999446e-05
5.647443505933889e-05,3.111822135320797e-05,2.995033175600353e-05
3.8935692423215335e-05,9.963342656428642e-06,1.1358033306686545e-05
7.078255469203283e-05,1.1938702041646813e-05,1.1106384931397043e-05
9.27188124086053e-05,1.0873269857338933e-05,6.700076274941427e-06
6.083340495855436e-05,1.0845400725394382e-05,9.23124796981194e-06
2.548518779188765e-05,9.442561778039881e-06,8.214824667651766e-06
4.651397049752807e-05,1.3387842248793122e-05,1.307104882874159e-05
5.342704346238107e-05,2.0881911446006538e-05,2.3273172363928542e-05
4.792218095810299e-05,1.4668001590108471e-05,1.1981928777978006e-05
6.404944749866385e-05,8.45744632546288e-06,4.870217979410584e-06
5.605905958567135e-05,2.7565996060602198e-05,2.818911821965165e-05
9.311533593355699e-05,2.5273332657334482e-05,2.2675830560067644e-05
4.364128947959112e-05,8.902808780709269e-06,4.23291174826261e-06
7.175713033543224e-05,2.0535755138093277e-05,1.898987726924383e-05
7.051925534813403e-05,1.9313468788277392e-05,2.2370458854342334e-05
6.848118914106545e-05,1.70063426084669e-05,1.4486180151461401e-05
0.00012199284389279491,2.344705063563051e-05,1.6987181172408573e-05
9.016100476097637e-05,1.6327454194345635e-05,8.88696870197176e-06
7.774880866815023e-05,1.6320815859985296e-05,1.406085992032883e-05
3.5597551462756026e-05,1.723174508651473e-05,1.8493420479882382e-05
5.3056931816493616e-05,9.457728122150585e-06,1.046753901587612e-05
2.7313807596306616e-05,1.2881789618802656e-05,1.3057576520350542e-05
0.00010285395041294894,1.5177928847547786e-05,1.4695004167626079e-05
5.2921919769332166e-05,9.792500032971391e-06,5.805666886314092e-06
3.098626276103169e-05,1.0994696913586e-05,8.528003918408838e-06
6.416797623240307e-05,2.049538641825457e-05,1.9704114036229637e-05
6.0358245630565205e-05,1.5847663216243384e-05,1.539303397969547e-05
6.61441884549899e-05,1.8079043804409916e-05,1.8923699280653776e-05
7.411675521111087e-05,2.599032634770419e-05,2.6360658072375867e-05
5.0879738163701535e-05,2.791371043347249e-05,2.7677471110563503e-05
6.898277800545591e-05,1.7501603282745964e-05,1.7099595712494877e-05
4.5682321844035425e-05,2.3827539559769294e-05,2.632416527965139e-05
7.167531264479621e-05,3.0948127874518844e-05,2.881669208605187e-05
4.087937465204481e-05,1.4753171812707544e-05,8.667629073550968e-06
3.4574138089253985e-05,8.388478501679111e-06,6.568483570121667e-06
5.264398570556131e-05,1.661197353521026e-05,1.5211720140225869e-05
4.607733369530851e-05,1.1180211599659118e-05,9.198633321863364e-06
4.222778677426756e-05,8.94193045922434e-06,1.011863794154908e-05
3.892258290924186e-05,3.052827526880637e-05,3.0677882078166644e-05
3.169587299750248e-05,9.237759319520998e-06,1.1189762142593457e-05
4.7082423246495056e-05,1.85910789566012e-05,1.9467772091321733e-05
6.782733760896853e-05,1.1208549502240317e-05,1.296254906536135e-05
5.9451024503701616e-05,1.5714509530844304e-05,1.5465922795736477e-05
5.6516278284156656e-05,1.6210718043745233e-05,1.4946803878184922e-05
4.691076843677176e-05,1.462610086877107e-05,1.5684889905327103e-05
3.3461088994744385e-05,1.4313920683539129e-05,1.2105408739313487e-05
5.8772804656906826e-05,1.5223107918397273e-05,1.692346960652847e-05
8.243463246140691e-05,1.429257339319665e-05,1.1427526463798753e-05
3.6565131364292904e-05,1.6495181574946112e-05,1.3989484283973544e-05


==> data/ieee39restcnrmsebracketsw.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
0.05344782876015948,0.00846407114145198,0.0068182121754476206
0.037181405802656886,0.007760819257418867,0.007970071877005346
0.029366364801420592,0.01187872094711987,0.012754927106159487
0.022647865169010906,0.006944275565210019,0.007181524179366085
0.04324265677179578,0.013808954843682676,0.014230741274403587
0.029833993668417113,0.008092666400489248,0.004717030459344437
0.05750499078862737,0.015157850911610201,0.014150355648412329
0.04075240733542772,0.006393424516900219,0.007691892357989796
0.041148666519986075,0.005563556384828368,0.003888974223252848
0.024797005728397083,0.0070278914684565605,0.0053426675575070585
0.03501260997058268,0.0037069522815425305,0.002975438038289947
0.04765223490085502,0.014295085048557669,0.014739116738844383
0.031629829847883255,0.0054942479551764005,0.0036656927983201113
0.01302039981238041,0.004756182787242516,0.004896386424046486
0.054827044843164065,0.009934998273866912,0.012061524728779702
0.028212851835687454,0.008710981718111206,0.008605888318262353
0.029002211070195124,0.004435681327355912,0.0029391980374738405
0.02306952373795805,0.0042559164135152865,0.004078712176475524
0.024665131170601734,0.006285515512023972,0.005726072057118929
0.03888511381753756,0.014834847918516931,0.011779188548097027
0.03826092276594924,0.014400752556281794,0.01595930774145998
0.03855533926444401,0.009197214016907608,0.008939443934927979
0.05215567857280293,0.007114343218212513,0.00492810637696803
0.04188563168306633,0.007291450743141372,0.006539444643679502
0.03319451321129868,0.008195118197904201,0.006998004772221908
0.03392993170056682,0.007316216516811446,0.006446278588952994
0.04373161585488301,0.0137508577116328,0.016888206547121806
0.030111310713136538,0.010376603717115473,0.011213769472730983
0.0330591175030341,0.01090640306450544,0.009920528921660178
0.04431408273831614,0.01151682855011277,0.011365094872407737
0.04409383463202789,0.0048309507350042125,0.004612400077180197
0.04490242717150842,0.005391787996675322,0.004493173738448251
0.06261710816378739,0.006702606679944274,0.0046385852070737685
0.026018579177715516,0.016610990663785716,0.016783176319923362
0.037943503448229894,0.011367755949064095,0.010614335366699854
0.04184749233220603,0.011839936334161185,0.012873424721207775
0.07244055481516891,0.00701741092422925,0.004318633990303759
0.049668323541041524,0.01012614882995754,0.008371054112674666
0.038342121594653424,0.010051439194476187,0.008682543090577588
0.04253187553720188,0.004814237263330263,0.0034206662043405945
0.05549981331241322,0.012677304345689887,0.010962835449404207
0.03129778150028135,0.00660463701293046,0.00561375470896067
0.043723967604924675,0.008284160010324108,0.008902596849181118
0.04677247468478355,0.006448447697537061,0.004454093022007769
0.025024895642718033,0.005842125477247754,0.0036816744958992945
0.03637330254792305,0.005498145403865935,0.0056975391427093024
0.05400332729653009,0.008726575109689771,0.003575576104799125
0.042901754747797845,0.0073707320201426,0.005062074551195964
0.05156623213788212,0.0072105076570271424,0.005612363953447597
0.0345419263023196,0.006294801693864024,0.005170171065542989
0.033599566436325105,0.006481753103299151,0.007447358325560863
0.044301877658261886,0.016165094213756816,0.017525901671310923
0.03388389648463477,0.009619956487498865,0.00785282440002577
0.042591024698632504,0.004284148614405513,0.002739149209560411
0.05261989101899495,0.0065328935151622,0.002553683265554464
0.036555696907316464,0.005857085659532571,0.004769069557288595
0.030944089694697776,0.0035366209466272695,0.0025502043759252856
0.05093875245463456,0.006997046683175282,0.007143160890948669
0.059776972590409615,0.007041100293933235,0.006076514777304617
0.031773360656431666,0.009363570586582576,0.008272828547798504
0.051985591167999404,0.00549901003273047,0.0033219498582461597
0.04229702343482554,0.009104360128751716,0.007983559605767493
0.057529937922083205,0.014582943072054823,0.013075519332766999
0.027964430023815972,0.007463642104603187,0.006318956057184888
0.047401044614189564,0.005217920208173463,0.0039468836364881
0.04629388293357846,0.0057396946357164665,0.003646829471802152
0.04195366196322763,0.008181903217158303,0.006607719625705958
0.0653496697733668,0.012871848660056999,0.010187188660391233
0.05253827709702282,0.007731978679499576,0.004960963673805554
0.04511566303285529,0.005635449190769649,0.0032835658537724104
0.03347238692235904,0.005719284017336152,0.005049223947041706
0.04124225833358511,0.006218589774203133,0.005530294384209527
0.023892828750442855,0.006764394444498683,0.006296232633702593
0.06520055362104564,0.008733374851957328,0.007911710774787
0.04535541285420752,0.005350246864003939,0.005118849586861974
0.021816328734767385,0.005945813946941617,0.004443880102318038
0.03776681373844926,0.011728027035379972,0.011530171678573068
0.04575165027509752,0.004645635332431372,0.0026008268696122217
0.044049332954296146,0.008438706882645529,0.0065564916210265126
0.045922368595845586,0.006900429763714607,0.004903791795198725
0.031438549155925165,0.008674983491827822,0.007940630129395755
0.04678985761627408,0.009172833527012661,0.0101875268242943
0.03063652946621811,0.006367366360007989,0.006064916987238084
0.05604620589929246,0.012054794442668467,0.009075071510309205
0.03032506539824313,0.008000339681383788,0.0061891293951815
0.029803055966007092,0.00758549783814262,0.006110291162800825
0.036762072591407305,0.004881282653386644,0.004096134732184619
0.03494628650335433,0.007384415430979898,0.00666216774692975
0.03151450882601939,0.00498976484964137,0.0065766900679464415
0.03200985116750386,0.016402450577061654,0.016186678416209282
0.03335959441522323,0.008671693445247985,0.008246249375976636
0.027900333587957765,0.006790434139879521,0.0046233079261024405
0.05431481651842889,0.008380402137989289,0.009856720850043993
0.0572248492681858,0.007879597214068342,0.006740291719365209
0.04098389471550454,0.005559822961848784,0.004286109990257797
0.03773945596452687,0.00664955462322435,0.004536363245630785
0.023266123804390085,0.0069374863541285725,0.006223060709750812
0.05279406023416984,0.00849379106359534,0.008247780039643899
0.05873156303643685,0.00804573216255775,0.006389676132492462
0.023406345766170115,0.008556568816171818,0.006420311185898899


==> data/ieee9mlprmsebracketsv.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
0.00020963780007636937,0.00033374501631284044,0.0005376953965100545
0.00012131336683523769,0.00022823711899681748,0.000474756186799394
0.00019454173547534743,0.0003149220952080394,0.0006055218011645917
0.00023996064089569245,0.00017163840769377755,0.0004195664978903254
0.0001773211855208879,0.00025029235729386414,0.000528664873782161
0.0001868471905775039,0.00031804759748477163,0.0005628701444766753
8.364140594262292e-05,0.00013492665480829898,0.00028709526538991573
0.00013090119823377258,0.0001727374085389402,0.00042804388510301987
8.586429214967353e-05,0.0001535078155202869,0.0003422714554341177
9.245889971302424e-05,0.00018448906886352122,0.0003673860903034595
0.00012956321340719707,0.00017508564961200382,0.000430307594922152
0.00044945585452205194,0.0005524403430660791,0.0007822297980817239
0.00021603244657572145,0.0002761115809252983,0.0005497346880215271
0.00011880187915875955,0.000172021833541757,0.00035321532819045234
0.00012933689835596202,0.00020370128763388498,0.00046601992783438
0.00017765156205073923,0.0003428966477817263,0.0006533254898411489
9.863206857420788e-05,0.00023076254944098527,0.00048545285342193695
0.0001526358438325323,0.0002638127550783269,0.0004995630173410763
0.0002123320135171024,0.0004704515455707656,0.0008544156770571592
0.000176060926670559,0.0002281649136892025,0.0004604207738847854
0.0001209257719192092,0.00024295791455756805,0.000513063512987719
0.0001888983601438639,0.00033876824540100776,0.0005815366568184116
0.00011518514149868406,0.00017766866606065652,0.0004050492834796273
0.00017596140463086465,0.00019422614262034043,0.0003847129679795816
0.00010693817161248635,0.0002237731616711135,0.0004648079355671131
0.00016469698918188165,0.00027764405473772224,0.0005171363536423269
0.00043028459367632345,0.00022542851832076387,0.0004121382430355724
0.00020391151727923296,0.00028855175936297935,0.00048300909541796916
0.00013894156215966602,0.00016100676143982474,0.0003644934147060929
0.00013530315594988444,0.0003288683707692469,0.0006400581263306102
0.00013581651400201958,0.00022041706980098144,0.0005043547992928598
0.00010053247376006008,0.00017836166860219591,0.0003898288959910808
0.00026593366937616923,0.00018337891325305577,0.00038686866034476076
0.00012347519766241986,0.00013281841049087685,0.0002844071280009411
0.00019733509081570913,0.00010818277700932615,0.0002792484005339149
9.365378709532027e-05,0.00016639456455488452,0.0003249685371448596
0.00016310392826396564,0.00017868382487327736,0.00036324003810913577
0.00032697960479294676,0.0001465964241794183,0.00030989974746138926
0.00016857045500764524,0.00033339014630295123,0.0006586703711520706
0.00017138308498601475,0.0002191606183703354,0.00045238127159460555
0.00020092559426387942,0.00024879067341512844,0.0004600741586956822
0.00026075554523853595,0.00039668167192047127,0.0007599912588763551
0.00017520148581654836,0.0002169805803935307,0.00045781625846448045
0.00024629977190945656,0.0003212791265938098,0.0006631093527399683
0.00013031629431731152,0.00032145151312662886,0.000633189717826576
8.717177374448647e-05,0.0002521291838515379,0.000505658492278234
0.0003248294810533835,0.00013116776590569858,0.0003471949825643516
0.00022104735569606612,0.00030235641609777564,0.0005984037311845544
0.0001791842066728401,0.0003713559453692453,0.0005822982304425745
0.0001570949432040768,0.0002767629681436428,0.0005802655105406954
0.00013542353743285632,0.0001966583558363648,0.0004198550468440417
0.00011857534840790852,0.0001813688429680839,0.0004206057488543933
8.304784522376035e-05,0.00014349609916370536,0.00034429533617071886
0.00011033754445250829,0.00020887910417780546,0.0004519338873537405
0.00018269451149330424,0.00021450739724956626,0.0004680143699467334
0.00029570410499301253,0.00034983768902389337,0.0005239419955016124
0.00029856453855030014,0.0002538633266016417,0.00048384621271567495
0.000547640764887426,0.0005338833578791715,0.000769971564040189
0.00029745683265406774,0.00024895229708874123,0.0004773273730799377
0.00017139438505669416,0.0002904294999243366,0.0005411017248751893
0.00021966317414708533,0.00024179057901806464,0.0005287781343033813
0.0001362665336534704,0.00024280071131165814,0.0004331781329575496
0.0003761337759870466,0.00017912861196825016,0.00037715641121789233
0.0001840549471101434,0.00035439014329231855,0.0007067445602011918
0.00022830812016479756,0.00040641172754543316,0.0006645476234752588
0.0001691346640180323,0.00018630901421993898,0.00044118395564574564
0.0001428132616072401,0.0002337315902516133,0.00041939954881330306
0.0001510835836635978,0.0003175575519737926,0.000626389774195567
0.00017062249047432798,0.0002462452710911271,0.0005046514402760595
0.00013450563446206124,0.00017891138626535845,0.00039650207837240396
0.00014088973608005907,0.00021306452907004245,0.0004598635319749494
0.0005676146908402328,0.0005459579398761953,0.0006862361171105599
0.0003221045098132511,0.0002387219995078292,0.00044690583740580566
0.0002043815093464419,0.0002702182533275566,0.00048248573490120266
0.0001564433839522394,0.0002288210572696506,0.0004065793406398917
9.831797988423124e-05,0.00017554997872494416,0.0003927992782129845
0.00016712180071657781,0.00012820974168232065,0.0003097670956522463
0.00013064808855374564,0.0001758323966703582,0.00040744442682834505
0.0002995733862427104,0.0004997309414618062,0.0007091051539618735
0.0002771688091073978,0.0003849211174726906,0.0006297050469652957
0.0002732350441457016,0.00021677999220948336,0.0003720798892395029
0.00014983789274256682,0.000354425580011761,0.0006794868179222692
0.00014865503953396985,0.00022867181892856,0.0005306972616578745
0.00015652782978152854,0.00031629089336142633,0.0005512583674788335
0.00010126896712067127,0.0002123070001885032,0.0004651387923576903
7.032661953555926e-05,0.00012486634723348226,0.00030367994519372337
0.00013189940992545552,0.0002714636809360012,0.000464616708243331
0.00015608397180016302,0.00036926839777910785,0.0007250404108248629
0.00012162478738029834,0.00020795756103569039,0.00043567021843534195
0.00019223970623823033,0.00012859337053920707,0.00030873712826126506
0.0001803186632398994,0.00011443071593342111,0.0002644217572160757
0.00015365544418579778,0.00027204878551178316,0.0005395452383385545
0.00019171323357525708,0.00025218288556051467,0.0004908073453525613
9.825088525954502e-05,0.00012381233240586688,0.0002552060744809302
0.00020549352804967571,0.0004172822629434435,0.0007958179512191699
0.0001705296592651068,0.0003496629464147593,0.0006512494252221725
0.00019136598734318964,0.0003244760598219332,0.0006158394795371925
0.00020940528867693968,0.00032390027389701635,0.0006049131181000831
0.00018725892559496899,0.0003197384093573127,0.0006639744724618879
0.0004804248496983918,0.0004880746383043613,0.0006632092487562591


==> data/ieee9mlprmsebracketsw.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
0.05487486204895295,0.0698636622177413,0.1736134903185501
0.038044935626659025,0.02751088716545673,0.0289765062806755
0.05599718698430441,0.042068503397053855,0.03854543805934716
0.10942026113151385,0.02520327054009951,0.028762949419283777
0.06011490633094072,0.024520308729182413,0.03215054380561436
0.05655570584803454,0.062182332594913174,0.16413206494077348
0.027885500080625587,0.01947722747846537,0.021001181553498727
0.05252645679679678,0.04325915171460836,0.04279234818790348
0.039612195100482576,0.017710981146894664,0.02056722999853953
0.02619440484358535,0.025907777348986822,0.02692789775422065
0.0577061137869994,0.04318953792258256,0.04689531199786233
0.09970700972605283,0.1618061117348279,0.35475911442446706
0.06891662209017776,0.05103531173446958,0.04073426487446222
0.051048695180838,0.021323274084237193,0.025224539632496084
0.06227931928295881,0.04424879701460085,0.040726384552780326
0.059694535096574707,0.04424492679422562,0.036805360013956845
0.026634514200181994,0.023933998657430396,0.03033254601691202
0.04238397449559848,0.04953858852589249,0.09070027418880881
0.049359903374999785,0.04925935303297097,0.05410543666524437
0.07383281127400473,0.040521783102919456,0.09104257751974845
0.03527408026019644,0.04676542843046678,0.025432148796034077
0.058046191847401556,0.055172326307413866,0.12070302154060418
0.047503631320275984,0.02574431952545956,0.025436701794430288
0.05049492468302317,0.031894590920544655,0.021338212946956887
0.04904376602012376,0.023262238974965224,0.022330366861069862
0.06146773162928569,0.0310639822027077,0.026977521337416294
0.1190404953593102,0.0428797437068626,0.09266542473510551
0.06344333538763822,0.039393598343681495,0.03023771728678273
0.07336582578314908,0.026403034002299916,0.022787213195455437
0.03238605869987902,0.03083904439339049,0.03962476896226566
0.040102456584443426,0.03386113009286474,0.026369307044767618
0.034143369504942914,0.027067948902698487,0.024996309538604475
0.09055562939778543,0.036274602426933505,0.02966250093538862
0.05580607533683792,0.01594520200086528,0.01880862333739703
0.0650386363772806,0.023679984353464495,0.025426083908737143
0.03472737460747423,0.02152569395954237,0.019112235984055755
0.053394357968145366,0.01886353286366911,0.020013518635855453
0.10261863395154587,0.014978988964133579,0.020595022626145813
0.05005174090960608,0.052600850303294124,0.03514766334700121
0.056895730706853664,0.03429755602197701,0.03017401695211704
0.07313917834015282,0.03380968562030859,0.03543139846764904
0.07441798171129119,0.04343716031210863,0.03444707525213616
0.05319400690418149,0.022618987346990607,0.024585160239961098
0.09720602559809283,0.06353084609793265,0.11175713053735782
0.041030552116193365,0.0316767708545292,0.03343783349914179
0.0208815903629094,0.03251466847740781,0.033844490397288526
0.1727917039298295,0.034136483504793584,0.03436239852974051
0.07538999648650278,0.035824627348437096,0.035466545459132665
0.038594161861692414,0.04408951194533021,0.09145107499702897
0.04786464110366115,0.04656918093892207,0.029264057379896038
0.03255050341753166,0.028477779416278888,0.024263350148338202
0.056952711331570836,0.0290998988261251,0.03489888985883712
0.040997277319958496,0.018118850850806757,0.02176560941919519
0.04042758834283827,0.025979110744539357,0.025338321129853427
0.09176346025243767,0.0341759331932007,0.03321544096081558
0.09690866987566425,0.08059909092057124,0.15661160686407355
0.07515834068293739,0.05262358464180835,0.04871408002129456
0.12955896313895285,0.1536959328053121,0.3750128183370174
0.08317228045836822,0.04688500320557438,0.08261691023451825
0.04835654261455248,0.045216453581330016,0.031195818644849625
0.06567116927466388,0.05026747358684492,0.07593466281903447
0.029900609533805578,0.021418522464107602,0.06873094111569224
0.12215041244559595,0.02972859560786061,0.027442000565839873
0.054473706721584504,0.07326496254090366,0.03740998225873424
0.06730926534466072,0.05307378981182585,0.15704546707863554
0.06187872647207889,0.05100597607443726,0.042123126936756364
0.04318243014162962,0.03580271175260508,0.03851016225233992
0.054894587319816224,0.038228626881044274,0.0328371748268097
0.048564428115896355,0.04112327283820514,0.035270466250664226
0.03880512195719388,0.034379920789718896,0.0415310835485526
0.054010131862183175,0.03753586715796313,0.0318137618441189
0.14889197140496344,0.07920621484854752,0.22071209445888998
0.09441081661940905,0.04631343977451273,0.056456415596768846
0.07818593014908891,0.07182109752113265,0.145489405659543
0.04531391201468572,0.03479547524677367,0.021753879526389883
0.07045037596726288,0.031913067194590264,0.029876059391531748
0.05294859490872784,0.016268336300997346,0.021197760250881496
0.04962005158025288,0.030128918681873097,0.023005107310068412
0.05830269986591216,0.13298398614153223,0.2971623886211728
0.06435724054939274,0.10756384236278695,0.26672370494804953
0.07745018134092849,0.026540865175921826,0.028489930114635204
0.03885889325673903,0.039495180647624105,0.03874979738799123
0.047877564737929416,0.028063451251475927,0.0286050395157808
0.04057075482043887,0.059779363918348254,0.14890038893345542
0.05741914369059669,0.03694652864540333,0.03284539996183742
0.01766737274379109,0.008267361556442308,0.02010483585464154
0.0325121986888492,0.03836533106583116,0.0993408632828269
0.05020094644040555,0.05538024804568517,0.04686988241571562
0.03454868153221318,0.03223143947453087,0.02586541134562942
0.08200902638511472,0.026161954420726313,0.02255937892797167
0.05777207800632043,0.017545011485857177,0.01745537411186633
0.05282649735083441,0.053549592966485385,0.10998871071605765
0.062385209093740734,0.04800257576461037,0.05344209456382641
0.03427923360480942,0.014287175128807263,0.01706535478748364
0.051884897927744644,0.0662972013382963,0.0899733681074241
0.051488044536603904,0.056577676941903556,0.04955372545359965
0.061664067201960736,0.04560848420007418,0.030926329497316038
0.06714538015788103,0.03660569143591095,0.03192502882620302
0.06543328784749995,0.07182639785335823,0.13465560077461305
0.13462279513049222,0.08001351847551405,0.23283906481955466


==> data/ieee9restcnrmsebracketsv.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
6.415392058980589e-05,3.3119640518077826e-05,1.630623027218103e-05
3.725203235382801e-05,2.5551633637919582e-05,1.5329893994283233e-05
3.074518109782165e-05,1.9205906294902427e-05,8.686749495544547e-06
4.526478293409367e-05,1.2379006873223439e-05,7.587853555675114e-06
7.218082321655217e-05,1.796047023818211e-05,9.244471040553806e-06
4.77035106497623e-05,1.3293019012224276e-05,1.3716392101649215e-05
3.652449182689173e-05,1.2818773465163369e-05,7.2597575108087595e-06
9.412496591486397e-05,1.660980554676311e-05,1.1879998378400745e-05
3.447812108271381e-05,3.2155433755185835e-05,2.5661087541477628e-05
3.669075110540961e-05,2.1295812036972944e-05,1.5090254618450689e-05
7.811103364785024e-05,1.7578394542389018e-05,1.1498338772000306e-05
0.00016819359325282623,4.965166710407188e-05,1.8588272363601293e-05
6.414078443748314e-05,2.6811311218954085e-05,1.1728446175093281e-05
5.210935376912218e-05,1.5399026464487397e-05,1.3948984872294491e-05
0.0001029522144965816,3.172655578382484e-05,2.3195016828988446e-05
4.54852272314358e-05,2.0364562069638828e-05,1.2185057689435014e-05
2.9014658755796325e-05,1.2083505382247633e-05,5.138557639466121e-06
5.7088130090797414e-05,1.6697826929226462e-05,1.4066986201987325e-05
5.204461248631185e-05,2.484260119383664e-05,2.6708466580298234e-05
7.329405397257507e-05,9.446843042161382e-06,1.1737329402969768e-05
4.2974665936315056e-05,2.934526502455904e-05,1.3885118134502569e-05
8.256281402443778e-05,4.199923149127555e-05,2.6576801863345774e-05
5.413780406737423e-05,1.871555482223304e-05,1.607128101578964e-05
3.6858026563031057e-05,2.1190054009238087e-05,1.4207460275565772e-05
3.210289910457272e-05,1.1013907187510525e-05,8.838428699948227e-06
5.173083834681392e-05,3.741585759215961e-05,3.491046399061487e-05
3.9537047882833716e-05,2.3687109214128327e-05,1.5195104649142162e-05
5.260619880996044e-05,3.484489281175545e-05,2.3521788554650065e-05
5.500482436438223e-05,2.6403898302850597e-05,1.6494921390947617e-05
3.5833597595798313e-05,1.872327444186274e-05,1.934466917747089e-05
6.715459667410318e-05,2.187773138430099e-05,1.4019979301896106e-05
4.4774714942144835e-05,2.2608264788358216e-05,1.3206786658536158e-05
6.55461675337545e-05,1.9842016188919767e-05,7.90409704686201e-06
6.525698483978695e-05,2.822280707811731e-05,1.685386581022221e-05
4.223059944795396e-05,1.554195278221129e-05,8.780343285984084e-06
5.468753286762359e-05,4.2179223624565775e-05,2.669797452607454e-05
6.910156396416556e-05,4.091072318031441e-05,3.6523310166545906e-05
5.187364487754158e-05,1.4047007772174054e-05,7.552457348399733e-06
4.812623386261555e-05,3.374810810764613e-05,1.2786969121727327e-05
4.308393697247226e-05,1.991803839465538e-05,1.4256492778809827e-05
5.190387616322854e-05,2.901167981553993e-05,2.8309299329599e-05
9.016959610896983e-05,2.676210616726962e-05,8.807901850029984e-06
5.7761352110367974e-05,4.226764198878698e-05,4.4906509412322126e-05
6.281653311110848e-05,1.2835256190215663e-05,1.7078736711860517e-05
6.340078442584302e-05,9.033384757254026e-06,5.350873628142496e-06
3.575451978318539e-05,2.5944911619018013e-05,1.224291737241615e-05
5.0434373513630546e-05,1.838590197240027e-05,1.4525102363179642e-05
8.685274633991736e-05,2.7542242545511468e-05,8.421203643211827e-06
5.196460351321987e-05,2.458514721113873e-05,2.949362817804993e-05
5.157586714561933e-05,2.214675945431449e-05,1.2252019767891465e-05
4.586838675336174e-05,2.7887988609941332e-05,1.9069606948898394e-05
4.717272951868776e-05,1.1179339416102301e-05,6.519865057639873e-06
5.791786130048385e-05,1.957630865192002e-05,8.168340986717126e-06
2.8651381540680906e-05,1.4284504805833322e-05,1.173107546852884e-05
6.455980584388286e-05,2.2329899604608413e-05,2.1721263508333488e-05
9.682603362123772e-05,4.1444677537111666e-05,1.4428131390376535e-05
0.00020984907249911927,4.9995789795868786e-05,3.468366013334152e-05
0.00017345866870783613,8.693742285450373e-05,5.707816692691781e-05
5.594646170865772e-05,3.3872823197149116e-05,1.572459274532358e-05
4.633659502965619e-05,3.951053100075488e-05,3.3458729428874165e-05
4.645258334618613e-05,1.662217233383575e-05,1.0497438302703429e-05
4.284190689972707e-05,1.7886151103711616e-05,1.3467839249500556e-05
3.844688831668308e-05,1.9494449106167762e-05,9.629130087587741e-06
0.000113815383665158,4.513062422541048e-05,1.4951505949094366e-05
9.894394788028508e-05,5.1029022887963194e-05,4.112469985810642e-05
8.332085174146027e-05,1.80567044806816e-05,1.598476693292187e-05
5.3845077366449575e-05,3.691021718859213e-05,1.859622208408465e-05
6.468874292762904e-05,2.187949039493823e-05,1.0770924791537228e-05
8.270686447919009e-05,2.8813150107509888e-05,1.8008903062207436e-05
3.888130932449232e-05,1.7715626392345127e-05,1.4246666851847453e-05
4.893047093123536e-05,2.4608265832710647e-05,9.722589740005766e-06
0.00015363471259543797,7.19498059031234e-05,4.584477036867183e-05
8.956890798220679e-05,3.0529762627573205e-05,1.3920960116341085e-05
6.835507884745003e-05,1.5095256998143761e-05,1.2182691006366343e-05
4.8512589478247965e-05,3.6735810695288244e-05,1.935005757781377e-05
4.3006651064033186e-05,2.095387295480818e-05,9.262253465783735e-06
5.8894831896091715e-05,2.6408821060440156e-05,1.2085824068948124e-05
6.836355734278099e-05,2.2861584088544848e-05,9.954176656475174e-06
6.457437439295263e-05,2.8269940033078552e-05,1.1312919475251017e-05
5.1177855014388156e-05,4.5838026688292564e-05,4.19632034148798e-05
5.195777379071728e-05,2.1604809332513996e-05,1.0412539429530376e-05
4.717854023755274e-05,1.976680618604499e-05,1.870089301347246e-05
7.923848266659008e-05,1.55068545256497e-05,1.4642373342588781e-05
5.406617554466624e-05,3.571884376546025e-05,2.080814973713963e-05
8.233491071887762e-05,2.2183947947015335e-05,1.1161971021997183e-05
2.7471990469619816e-05,1.0438966248583855e-05,8.32956213085475e-06
4.536449640349736e-05,3.4111319831713406e-05,2.454833020369901e-05
7.24346476456399e-05,2.71169684508894e-05,1.7946525861334794e-05
6.440852527763016e-05,1.2284243525592151e-05,9.235150453971288e-06
4.210702306555347e-05,1.9056553865248385e-05,1.6699409937917918e-05
3.5525772276597845e-05,2.242975123713475e-05,1.4272500026188611e-05
4.9724196409205645e-05,2.5416962142546243e-05,1.49269774011755e-05
4.0577310680309e-05,2.4629645868975897e-05,1.4967001057111908e-05
2.9838881486434702e-05,1.989548025049191e-05,1.2466559179446959e-05
4.149075551398832e-05,2.476870793759897e-05,2.9529941189064427e-05
5.869715359801507e-05,2.556931083379206e-05,1.3465759286041443e-05
4.94776629747546e-05,3.497551634171853e-05,1.3967010387946339e-05
6.25824162111087e-05,2.9819519851949533e-05,2.743782923089666e-05
4.763694870334e-05,2.0001655205493634e-05,1.3416725210136455e-05
9.020424708653474e-05,5.3768821858954655e-05,3.958578925781579e-05


==> data/ieee9restcnrmsebracketsw.csv <==
rmse_0_150,rmse_150_300,rmse_300_500
0.017445409760952182,0.009042901476798572,0.0035549122378686847
0.01000139435849619,0.009772955956878115,0.006209217069875491
0.010497840743944496,0.011722437278654027,0.007522337757458809
0.015688541748818438,0.009080304314329352,0.006265493356379312
0.017223923994391415,0.008951143881741034,0.003875122968943832
0.011276150033965402,0.0085445180319419,0.008808139599017783
0.013476377549330674,0.011358472606629245,0.007077947561667699
0.01189199862910513,0.007757179493994189,0.008011437550802449
0.007942243295352059,0.007897867041442753,0.0020312999288039464
0.016174895884436557,0.010385452542836206,0.006032977294025055
0.017143681987762508,0.007073989919566983,0.005733583573490859
0.02185857414651404,0.01316631214461428,0.014496468469725191
0.011582268248085758,0.0113312893644346,0.005803943860180886
0.01329859290865668,0.00792810953249857,0.0074084881528795115
0.014714417690991665,0.008916737857215482,0.0065759196560368025
0.01788638349396987,0.0125455304706003,0.009458203216249053
0.009972470709849439,0.010609793788247243,0.0034167910191117558
0.014114848342416006,0.00885767855254254,0.008771179489673962
0.01706064755399119,0.006057037626296705,0.003078172588692723
0.009674743187488523,0.0045686391934938305,0.004803573343219311
0.012318629764655569,0.01067287081589942,0.005921239356132112
0.018565256289352565,0.010349433124900243,0.005202022856090111
0.010303626928231766,0.008878639088734614,0.007809545862731979
0.012280991863754193,0.010300490695662076,0.0037802488314765143
0.013999406206040382,0.008814414602242656,0.008963624201744937
0.014693693349762362,0.009333149886797645,0.008925560021225498
0.019926625072514394,0.010583282275503909,0.010553127867606848
0.023616513631769642,0.008914450968746731,0.0066192005705421825
0.013249353300101597,0.00983511078181368,0.007222034897725394
0.018869431231081354,0.014585041200213136,0.008100592696135675
0.019509751657279046,0.012394400595150219,0.003962024035028906
0.01591011383086389,0.007926573580987742,0.005366978415540902
0.020026530349746108,0.009394673357834303,0.005965861294194524
0.023457113197002253,0.00953821959472064,0.005675467898941472
0.013254295714182242,0.007197356297864574,0.0034010271365036977
0.017683411464403276,0.010337172307807079,0.007488129481448869
0.023393143586839377,0.010927086129014862,0.005405050743782992
0.01827891217238619,0.009853978702993385,0.002990626161603434
0.01205923777431636,0.010285869704834734,0.00387150211517859
0.011549776416541924,0.00650033590146706,0.0035902030135594584
0.014201637742591346,0.009060051235439012,0.009548730551163643
0.02068257998509776,0.012022333310461363,0.0073897050158796985
0.01694941854851877,0.013425029665174481,0.006546542823492204
0.015231459582901258,0.0074100537313463175,0.005571599583088225
0.013446780713504249,0.010256807707885418,0.006437288597211425
0.015275507003591773,0.0155952188459613,0.0056987812053452686
0.015046602853272516,0.005197535822516205,0.0032297750709979578
0.016931984227300197,0.010821368980182869,0.01075247023888243
0.013131031553552639,0.01219883760503368,0.009202640213116172
0.01665438735676776,0.012929818940839189,0.00851215903461558
0.010280225890485556,0.01061753672006406,0.004211780788195979
0.02138708246336252,0.011800214772540374,0.003432914231897039
0.01356872005341832,0.009898419021973128,0.0058170383973432166
0.01681178411249017,0.010091222952224851,0.002394598919377592
0.016253628950087917,0.0064014008700796,0.0050060331245316125
0.01825134221315884,0.010183712134530466,0.005384894008793707
0.019737197621077545,0.007106444547772785,0.0070896280533049244
0.0178459004345681,0.01019955689360582,0.007068382988725742
0.0210734225323162,0.011400907417337751,0.012121213872798261
0.017273748284782762,0.009723293183097092,0.004025997564676584
0.01824580874211032,0.00674123534475249,0.0072210877087423245
0.01123105886667096,0.009847310656094233,0.009252424614159302
0.011906119014622955,0.010185414329874144,0.005806211366326832
0.027298939735543464,0.014932604920806074,0.005807207856045575
0.021446297006820828,0.01132353517726164,0.0067739163429745035
0.015507012526437165,0.007854276424151867,0.004377413221601632
0.018531891340287977,0.01247311119546479,0.008082105253132802
0.013050811637360504,0.009350539672554888,0.00714980167352903
0.015148858626522307,0.01155024022077677,0.006644705083477015
0.014173405052630036,0.008850175770649431,0.006165766105497587
0.019731622155950493,0.011268548680769198,0.009167606950620182
0.028408032062071226,0.013293587294450071,0.006982140006743009
0.020738073720006613,0.013484757635461631,0.007191543441298581
0.019797441311113172,0.006917852279667753,0.005378066736634812
0.01649542938713163,0.009331382031524931,0.0062435490867760535
0.012087525280961752,0.011920875251698859,0.006704036831945134
0.019550608386693744,0.013707694183096421,0.007545741914558845
0.0166717680328472,0.0090801027255815,0.006122818379757537
0.01617649137033782,0.012034224957055794,0.0052132175242778555
0.017184420275144063,0.009777583361575005,0.003929651607171556
0.014340027122260873,0.008569038473025101,0.005205091046428689
0.010679150733116418,0.011868652994715147,0.00879893053179734
0.019103257595046393,0.00699525318790601,0.004302849879933118
0.017355133013444355,0.009396257362863168,0.003927489252750369
0.016167015195836538,0.012647579743182227,0.009078159047166042
0.010489142422682916,0.005235900111277811,0.002367379808835824
0.014817280389235027,0.011533988367845947,0.0093205366052371
0.014299122720386456,0.012669416506079823,0.004308629418131515
0.014791097975850934,0.006233604857556043,0.005675985906310349
0.00656437500433437,0.006303936619896585,0.004104675300642798
0.008749122240479277,0.006718522579897673,0.008511790274997039
0.01744028447190383,0.009902079340306937,0.004968120965278665
0.01700024827127479,0.00871331357179988,0.004902236960000303
0.012930412224467785,0.009007054395788581,0.009682107622488188
0.01852739079378751,0.008166633953235818,0.00585392684665685
0.013908141668350837,0.009911354878593482,0.007663622631529796
0.018905665657540115,0.01110308002365832,0.003204479149945818
0.017886125580835466,0.011689971307571226,0.0045559202551191036
0.01363232480061519,0.011108870146300678,0.007438499401096118
0.024147911571826726,0.012997055980644327,0.015002283861520232

